Desynchronization and Wave Pattern Formation in MPI-Parallel and Hybrid Memory-Bound Programs

Analytic, first-principles performance modeling of distributed-memory parallel codes is notoriously imprecise. Even for applications with extremely regular and homogeneous compute-communicate phases, simply adding communication time to computation time does often not yield a satisfactory prediction of parallel runtime due to deviations from the expected simple lockstep pattern caused by system noise, variations in communication time, and inherent load imbalance. In this paper, we highlight the specific cases of provoked and spontaneous desynchronization of memory-bound, bulk-synchronous pure MPI and hybrid MPI+OpenMP programs. Using simple microbenchmarks we observe that although desynchronization can introduce increased waiting time per process, it does not necessarily cause lower resource utilization but can lead to an increase in available bandwidth per core. In case of significant communication overhead, even natural noise can shove the system into a state of automatic overlap of communication and computation, improving the overall time to solution. The saturation point, i.e., the number of processes per memory domain required to achieve full memory bandwidth, is pivotal in the dynamics of this process and the emerging stable wave pattern. We also demonstrate how hybrid MPI-OpenMP programming can prevent desirable desynchronization by eliminating the bandwidth bottleneck among processes. A Chebyshev filter diagonalization application is used to demonstrate some of the observed effects in a realistic setting.

==> figures/Fig2_Compwave_Emmy_/BW_Emmy_STREAM_triad_2point2GHz.txt <==
Cores	Median		Min		Max
1	13.37245333	13.37245333	13.37245333
2	24.74445333	24.74445333	24.74445333
3	33.27488	33.27488	33.27488
4	37.91844	37.91844	37.91844
5	39.75766667	39.75766667	39.75766667
6	40.17729333	40.17729333	40.17729333
7	40.20232	40.20232	40.20232
8	39.97537333	39.97537333	39.97537333
9	39.70166667	39.70166667	39.70166667
10	39.78221333	39.78221333	39.78221333

==> figures/Fig2_Compwave_Emmy_/withNT.txt <==
Cores	Median		Min		Max
1	7.7631746	7.7631746	7.7631746
2	15.0012622	15.0012622	15.0012622
3	21.8456853	21.8456853	21.8456853
4	28.0864169	28.0864169	28.0864169
5	33.664768	33.664768	33.664768
6	37.8420785	37.8420785	37.8420785
7	40.2167286	40.2167286	40.2167286
8	41.0740572	41.0740572	41.0740572
9	41.153586	41.153586	41.153586
10	40.8042115	40.8042115	40.8042115

==> figures/Fig2_Compwave_Emmy_/withNT1.txt <==
Cores	Median		Min		Max
1	7.7631746	7.7631746	7.7631746
2	15.0012622	15.0012622	15.0012622
3	21.8456853	21.8456853	21.8456853

==> figures/Fig2_Compwave_Emmy_/withNT2.txt <==
Cores	Median		Min		Max
4	28.0864169	28.0864169	28.0864169
5	33.664768	33.664768	33.664768
6	37.8420785	37.8420785	37.8420785
7	40.2167286	40.2167286	40.2167286
8	41.0740572	41.0740572	41.0740572
9	41.153586	41.153586	41.153586
10	40.8042115	40.8042115	40.8042115

==> figures/Fig3_CommPatterns_Emmy_/MultiNeighbour_NonPer.txt <==
0 0 81043972.0000000000000000000000000000000000000000000000000000
1 0 161977890.0000000000000000000000000000000000000000000000000000
20 0 1967246945.0000000000000000000000000000000000000000000000000000
0 1 81051495.0000000000000000000000000000000000000000000000000000
1 1 161880760.0000000000000000000000000000000000000000000000000000
20 1 1967180881.0000000000000000000000000000000000000000000000000000
0 10 81397384.0000000000000000000000000000000000000000000000000000
1 10 160731622.0000000000000000000000000000000000000000000000000000
20 10 1962099121.0000000000000000000000000000000000000000000000000000
0 11 81312452.0000000000000000000000000000000000000000000000000000
1 11 160275432.0000000000000000000000000000000000000000000000000000
20 11 1935133338.0000000000000000000000000000000000000000000000000000
0 12 81007353.0000000000000000000000000000000000000000000000000000
1 12 160288221.0000000000000000000000000000000000000000000000000000
20 12 1908320017.0000000000000000000000000000000000000000000000000000
0 13 81009660.0000000000000000000000000000000000000000000000000000
1 13 161403488.0000000000000000000000000000000000000000000000000000
20 13 1882991640.0000000000000000000000000000000000000000000000000000
0 14 81055776.0000000000000000000000000000000000000000000000000000
1 14 161483508.0000000000000000000000000000000000000000000000000000
20 14 1855700689.0000000000000000000000000000000000000000000000000000
0 15 81007557.0000000000000000000000000000000000000000000000000000
1 15 161546283.0000000000000000000000000000000000000000000000000000
20 15 1830959931.0000000000000000000000000000000000000000000000000000
0 16 82758669.0000000000000000000000000000000000000000000000000000
1 16 161514679.0000000000000000000000000000000000000000000000000000
20 16 1810480616.0000000000000000000000000000000000000000000000000000
0 17 81004199.0000000000000000000000000000000000000000000000000000
1 17 161547319.0000000000000000000000000000000000000000000000000000
20 17 1782419036.0000000000000000000000000000000000000000000000000000
0 18 82858913.0000000000000000000000000000000000000000000000000000
1 18 161587322.0000000000000000000000000000000000000000000000000000
20 18 1751695285.0000000000000000000000000000000000000000000000000000
0 19 82325006.0000000000000000000000000000000000000000000000000000
1 19 161508417.0000000000000000000000000000000000000000000000000000
20 19 1727017593.0000000000000000000000000000000000000000000000000000
0 2 81062922.0000000000000000000000000000000000000000000000000000
1 2 509407176.0000000000000000000000000000000000000000000000000000
20 2 1966384893.0000000000000000000000000000000000000000000000000000
0 20 80452712.0000000000000000000000000000000000000000000000000000
1 20 160582521.0000000000000000000000000000000000000000000000000000
20 20 1702786017.0000000000000000000000000000000000000000000000000000
0 21 82476269.0000000000000000000000000000000000000000000000000000
1 21 160458337.0000000000000000000000000000000000000000000000000000
20 21 1682772436.0000000000000000000000000000000000000000000000000000
0 22 79978980.0000000000000000000000000000000000000000000000000000
1 22 160557359.0000000000000000000000000000000000000000000000000000
20 22 1672524957.0000000000000000000000000000000000000000000000000000
0 23 80007511.0000000000000000000000000000000000000000000000000000
1 23 158590570.0000000000000000000000000000000000000000000000000000
20 23 1664967956.0000000000000000000000000000000000000000000000000000
0 24 80008677.0000000000000000000000000000000000000000000000000000
1 24 158558158.0000000000000000000000000000000000000000000000000000
20 24 1661866942.0000000000000000000000000000000000000000000000000000
0 25 79995897.0000000000000000000000000000000000000000000000000000
1 25 158424796.0000000000000000000000000000000000000000000000000000
20 25 1656085067.0000000000000000000000000000000000000000000000000000
0 26 79945555.0000000000000000000000000000000000000000000000000000
1 26 158417785.0000000000000000000000000000000000000000000000000000
20 26 1649682661.0000000000000000000000000000000000000000000000000000
0 27 79462264.0000000000000000000000000000000000000000000000000000
1 27 158410663.0000000000000000000000000000000000000000000000000000
20 27 1657518076.0000000000000000000000000000000000000000000000000000
0 28 79437424.0000000000000000000000000000000000000000000000000000
1 28 158323001.0000000000000000000000000000000000000000000000000000
20 28 1658754156.0000000000000000000000000000000000000000000000000000
0 29 79412744.0000000000000000000000000000000000000000000000000000
1 29 158491986.0000000000000000000000000000000000000000000000000000
20 29 1658732674.0000000000000000000000000000000000000000000000000000
0 3 81074378.0000000000000000000000000000000000000000000000000000
1 3 509431263.0000000000000000000000000000000000000000000000000000
20 3 1965760269.0000000000000000000000000000000000000000000000000000
0 30 79645321.0000000000000000000000000000000000000000000000000000
1 30 158754484.0000000000000000000000000000000000000000000000000000
20 30 1658764893.0000000000000000000000000000000000000000000000000000
0 31 79654939.0000000000000000000000000000000000000000000000000000
1 31 158762474.0000000000000000000000000000000000000000000000000000
20 31 1658754958.0000000000000000000000000000000000000000000000000000
0 32 79751860.0000000000000000000000000000000000000000000000000000
1 32 158993643.0000000000000000000000000000000000000000000000000000
20 32 1658711512.0000000000000000000000000000000000000000000000000000
0 33 79806795.0000000000000000000000000000000000000000000000000000
1 33 159060807.0000000000000000000000000000000000000000000000000000
20 33 1658514968.0000000000000000000000000000000000000000000000000000
0 34 79829274.0000000000000000000000000000000000000000000000000000
1 34 159071533.0000000000000000000000000000000000000000000000000000
20 34 1658521013.0000000000000000000000000000000000000000000000000000
0 35 79801391.0000000000000000000000000000000000000000000000000000
1 35 159055205.0000000000000000000000000000000000000000000000000000
20 35 1658497734.0000000000000000000000000000000000000000000000000000
0 36 79757477.0000000000000000000000000000000000000000000000000000
1 36 158985197.0000000000000000000000000000000000000000000000000000
20 36 1658468940.0000000000000000000000000000000000000000000000000000
0 37 79661974.0000000000000000000000000000000000000000000000000000
1 37 158768746.0000000000000000000000000000000000000000000000000000
20 37 1658009361.0000000000000000000000000000000000000000000000000000
0 38 79449189.0000000000000000000000000000000000000000000000000000
1 38 158706170.0000000000000000000000000000000000000000000000000000
20 38 1657761219.0000000000000000000000000000000000000000000000000000
0 39 79350375.0000000000000000000000000000000000000000000000000000
1 39 157822632.0000000000000000000000000000000000000000000000000000
20 39 1656625177.0000000000000000000000000000000000000000000000000000
0 4 81052435.0000000000000000000000000000000000000000000000000000
1 4 509413214.0000000000000000000000000000000000000000000000000000
20 4 1965752666.0000000000000000000000000000000000000000000000000000
0 5 80973068.0000000000000000000000000000000000000000000000000000
1 5 509400668.0000000000000000000000000000000000000000000000000000
20 5 1965710334.0000000000000000000000000000000000000000000000000000
0 6 80993748.0000000000000000000000000000000000000000000000000000
1 6 509354362.0000000000000000000000000000000000000000000000000000
20 6 1965689715.0000000000000000000000000000000000000000000000000000
0 7 81279985.0000000000000000000000000000000000000000000000000000
1 7 160747609.0000000000000000000000000000000000000000000000000000
20 7 1965204533.0000000000000000000000000000000000000000000000000000
0 8 81334641.0000000000000000000000000000000000000000000000000000
1 8 160780579.0000000000000000000000000000000000000000000000000000
20 8 1964347702.0000000000000000000000000000000000000000000000000000
0 9 81375377.0000000000000000000000000000000000000000000000000000
1 9 160809423.0000000000000000000000000000000000000000000000000000
20 9 1962531777.0000000000000000000000000000000000000000000000000000


==> figures/Fig3_CommPatterns_Emmy_/MultiNeighbour_NonPer_2.txt <==
0 0 81375868.0000000000000000000000000000000000000000000000000000
1 0 162554126.0000000000000000000000000000000000000000000000000000
20 0 1982346015.0000000000000000000000000000000000000000000000000000
0 1 81411459.0000000000000000000000000000000000000000000000000000
1 1 162467935.0000000000000000000000000000000000000000000000000000
20 1 1982294726.0000000000000000000000000000000000000000000000000000
0 10 80794083.0000000000000000000000000000000000000000000000000000
1 10 159852846.0000000000000000000000000000000000000000000000000000
20 10 1980259884.0000000000000000000000000000000000000000000000000000
0 11 80948491.0000000000000000000000000000000000000000000000000000
1 11 159563507.0000000000000000000000000000000000000000000000000000
20 11 1952432729.0000000000000000000000000000000000000000000000000000
0 12 80870275.0000000000000000000000000000000000000000000000000000
1 12 159839110.0000000000000000000000000000000000000000000000000000
20 12 1924399857.0000000000000000000000000000000000000000000000000000
0 13 80847298.0000000000000000000000000000000000000000000000000000
1 13 160961843.0000000000000000000000000000000000000000000000000000
20 13 1896372710.0000000000000000000000000000000000000000000000000000
0 14 80907571.0000000000000000000000000000000000000000000000000000
1 14 161064483.0000000000000000000000000000000000000000000000000000
20 14 1870542479.0000000000000000000000000000000000000000000000000000
0 15 80931911.0000000000000000000000000000000000000000000000000000
1 15 161049325.0000000000000000000000000000000000000000000000000000
20 15 1844409625.0000000000000000000000000000000000000000000000000000
0 16 82806735.0000000000000000000000000000000000000000000000000000
1 16 160963761.0000000000000000000000000000000000000000000000000000
20 16 1823522337.0000000000000000000000000000000000000000000000000000
0 17 80786319.0000000000000000000000000000000000000000000000000000
1 17 161079956.0000000000000000000000000000000000000000000000000000
20 17 1792266131.0000000000000000000000000000000000000000000000000000
0 18 82846798.0000000000000000000000000000000000000000000000000000
1 18 161557591.0000000000000000000000000000000000000000000000000000
20 18 1769322607.0000000000000000000000000000000000000000000000000000
0 19 83401627.0000000000000000000000000000000000000000000000000000
1 19 161598196.0000000000000000000000000000000000000000000000000000
20 19 1740235055.0000000000000000000000000000000000000000000000000000
0 2 81443014.0000000000000000000000000000000000000000000000000000
1 2 509959315.0000000000000000000000000000000000000000000000000000
20 2 1982280216.0000000000000000000000000000000000000000000000000000
0 20 80889740.0000000000000000000000000000000000000000000000000000
1 20 161696896.0000000000000000000000000000000000000000000000000000
20 20 1713352025.0000000000000000000000000000000000000000000000000000
0 21 83500874.0000000000000000000000000000000000000000000000000000
1 21 161478229.0000000000000000000000000000000000000000000000000000
20 21 1687988509.0000000000000000000000000000000000000000000000000000
0 22 81062814.0000000000000000000000000000000000000000000000000000
1 22 161557275.0000000000000000000000000000000000000000000000000000
20 22 1673312535.0000000000000000000000000000000000000000000000000000
0 23 81151452.0000000000000000000000000000000000000000000000000000
1 23 160476438.0000000000000000000000000000000000000000000000000000
20 23 1664983274.0000000000000000000000000000000000000000000000000000
0 24 81117466.0000000000000000000000000000000000000000000000000000
1 24 160433870.0000000000000000000000000000000000000000000000000000
20 24 1657645578.0000000000000000000000000000000000000000000000000000
0 25 81126464.0000000000000000000000000000000000000000000000000000
1 25 160450616.0000000000000000000000000000000000000000000000000000
20 25 1653894335.0000000000000000000000000000000000000000000000000000
0 26 81077707.0000000000000000000000000000000000000000000000000000
1 26 160375865.0000000000000000000000000000000000000000000000000000
20 26 1647046932.0000000000000000000000000000000000000000000000000000
0 27 80936248.0000000000000000000000000000000000000000000000000000
1 27 159612886.0000000000000000000000000000000000000000000000000000
20 27 1655728831.0000000000000000000000000000000000000000000000000000
0 28 80790604.0000000000000000000000000000000000000000000000000000
1 28 158963979.0000000000000000000000000000000000000000000000000000
20 28 1656016780.0000000000000000000000000000000000000000000000000000
0 29 80576946.0000000000000000000000000000000000000000000000000000
1 29 158933672.0000000000000000000000000000000000000000000000000000
20 29 1656324243.0000000000000000000000000000000000000000000000000000
0 3 81485094.0000000000000000000000000000000000000000000000000000
1 3 509970472.0000000000000000000000000000000000000000000000000000
20 3 1982284302.0000000000000000000000000000000000000000000000000000
0 30 80508718.0000000000000000000000000000000000000000000000000000
1 30 158936913.0000000000000000000000000000000000000000000000000000
20 30 1656651818.0000000000000000000000000000000000000000000000000000
0 31 79711902.0000000000000000000000000000000000000000000000000000
1 31 158814716.0000000000000000000000000000000000000000000000000000
20 31 1656605439.0000000000000000000000000000000000000000000000000000
0 32 79919786.0000000000000000000000000000000000000000000000000000
1 32 158929740.0000000000000000000000000000000000000000000000000000
20 32 1657186533.0000000000000000000000000000000000000000000000000000
0 33 79949980.0000000000000000000000000000000000000000000000000000
1 33 158969439.0000000000000000000000000000000000000000000000000000
20 33 1657207657.0000000000000000000000000000000000000000000000000000
0 34 79958668.0000000000000000000000000000000000000000000000000000
1 34 158979153.0000000000000000000000000000000000000000000000000000
20 34 1657219477.0000000000000000000000000000000000000000000000000000
0 35 79925061.0000000000000000000000000000000000000000000000000000
1 35 158946649.0000000000000000000000000000000000000000000000000000
20 35 1657170296.0000000000000000000000000000000000000000000000000000
0 36 79845640.0000000000000000000000000000000000000000000000000000
1 36 158825931.0000000000000000000000000000000000000000000000000000
20 36 1657101556.0000000000000000000000000000000000000000000000000000
0 37 79642551.0000000000000000000000000000000000000000000000000000
1 37 158529566.0000000000000000000000000000000000000000000000000000
20 37 1656236282.0000000000000000000000000000000000000000000000000000
0 38 79573673.0000000000000000000000000000000000000000000000000000
1 38 157677808.0000000000000000000000000000000000000000000000000000
20 38 1655724835.0000000000000000000000000000000000000000000000000000
0 39 79437609.0000000000000000000000000000000000000000000000000000
1 39 157398597.0000000000000000000000000000000000000000000000000000
20 39 1654928752.0000000000000000000000000000000000000000000000000000
0 4 81413408.0000000000000000000000000000000000000000000000000000
1 4 509900095.0000000000000000000000000000000000000000000000000000
20 4 1982206964.0000000000000000000000000000000000000000000000000000
0 5 81486374.0000000000000000000000000000000000000000000000000000
1 5 509955427.0000000000000000000000000000000000000000000000000000
20 5 1982263888.0000000000000000000000000000000000000000000000000000
0 6 81370599.0000000000000000000000000000000000000000000000000000
1 6 509857287.0000000000000000000000000000000000000000000000000000
20 6 1982162379.0000000000000000000000000000000000000000000000000000
0 7 81398722.0000000000000000000000000000000000000000000000000000
1 7 161807928.0000000000000000000000000000000000000000000000000000
20 7 1982190578.0000000000000000000000000000000000000000000000000000
0 8 81273861.0000000000000000000000000000000000000000000000000000
1 8 161676442.0000000000000000000000000000000000000000000000000000
20 8 1981435051.0000000000000000000000000000000000000000000000000000
0 9 80797226.0000000000000000000000000000000000000000000000000000
1 9 161426356.0000000000000000000000000000000000000000000000000000
20 9 1981449379.0000000000000000000000000000000000000000000000000000


==> figures/Fig3_CommPatterns_Emmy_/MultiNeighbour_Per.txt <==
0 0 81016173.0000000000000000000000000000000000000000000000000000
1 0 162967501.0000000000000000000000000000000000000000000000000000
20 0 1978713615.0000000000000000000000000000000000000000000000000000
0 1 85980483.0000000000000000000000000000000000000000000000000000
1 1 162973222.0000000000000000000000000000000000000000000000000000
20 1 1978643324.0000000000000000000000000000000000000000000000000000
0 10 81145155.0000000000000000000000000000000000000000000000000000
1 10 160631998.0000000000000000000000000000000000000000000000000000
20 10 1975717731.0000000000000000000000000000000000000000000000000000
0 11 81174071.0000000000000000000000000000000000000000000000000000
1 11 160665446.0000000000000000000000000000000000000000000000000000
20 11 1948901979.0000000000000000000000000000000000000000000000000000
0 12 81018038.0000000000000000000000000000000000000000000000000000
1 12 160584697.0000000000000000000000000000000000000000000000000000
20 12 1922013168.0000000000000000000000000000000000000000000000000000
0 13 81062776.0000000000000000000000000000000000000000000000000000
1 13 161641180.0000000000000000000000000000000000000000000000000000
20 13 1900590659.0000000000000000000000000000000000000000000000000000
0 14 81132682.0000000000000000000000000000000000000000000000000000
1 14 161787442.0000000000000000000000000000000000000000000000000000
20 14 1881156373.0000000000000000000000000000000000000000000000000000
0 15 81096943.0000000000000000000000000000000000000000000000000000
1 15 161788367.0000000000000000000000000000000000000000000000000000
20 15 1861900105.0000000000000000000000000000000000000000000000000000
0 16 82837219.0000000000000000000000000000000000000000000000000000
1 16 161800152.0000000000000000000000000000000000000000000000000000
20 16 1840913090.0000000000000000000000000000000000000000000000000000
0 17 81059378.0000000000000000000000000000000000000000000000000000
1 17 161781978.0000000000000000000000000000000000000000000000000000
20 17 1823427544.0000000000000000000000000000000000000000000000000000
0 18 82890015.0000000000000000000000000000000000000000000000000000
1 18 161809658.0000000000000000000000000000000000000000000000000000
20 18 1804699491.0000000000000000000000000000000000000000000000000000
0 19 82030136.0000000000000000000000000000000000000000000000000000
1 19 161634463.0000000000000000000000000000000000000000000000000000
20 19 1825295265.0000000000000000000000000000000000000000000000000000
0 2 81288906.0000000000000000000000000000000000000000000000000000
1 2 508563365.0000000000000000000000000000000000000000000000000000
20 2 1978025178.0000000000000000000000000000000000000000000000000000
0 20 80910469.0000000000000000000000000000000000000000000000000000
1 20 160760494.0000000000000000000000000000000000000000000000000000
20 20 1828122820.0000000000000000000000000000000000000000000000000000
0 21 82268453.0000000000000000000000000000000000000000000000000000
1 21 160734009.0000000000000000000000000000000000000000000000000000
20 21 1828083162.0000000000000000000000000000000000000000000000000000
0 22 80143778.0000000000000000000000000000000000000000000000000000
1 22 160747110.0000000000000000000000000000000000000000000000000000
20 22 1854205143.0000000000000000000000000000000000000000000000000000
0 23 80168459.0000000000000000000000000000000000000000000000000000
1 23 159724251.0000000000000000000000000000000000000000000000000000
20 23 1854234627.0000000000000000000000000000000000000000000000000000
0 24 80244661.0000000000000000000000000000000000000000000000000000
1 24 159780176.0000000000000000000000000000000000000000000000000000
20 24 1854327276.0000000000000000000000000000000000000000000000000000
0 25 80251649.0000000000000000000000000000000000000000000000000000
1 25 159795801.0000000000000000000000000000000000000000000000000000
20 25 1879996289.0000000000000000000000000000000000000000000000000000
0 26 80135825.0000000000000000000000000000000000000000000000000000
1 26 159654150.0000000000000000000000000000000000000000000000000000
20 26 1879894767.0000000000000000000000000000000000000000000000000000
0 27 79815006.0000000000000000000000000000000000000000000000000000
1 27 159102459.0000000000000000000000000000000000000000000000000000
20 27 1881929400.0000000000000000000000000000000000000000000000000000
0 28 80037264.0000000000000000000000000000000000000000000000000000
1 28 159135202.0000000000000000000000000000000000000000000000000000
20 28 1907449474.0000000000000000000000000000000000000000000000000000
0 29 80015014.0000000000000000000000000000000000000000000000000000
1 29 159115973.0000000000000000000000000000000000000000000000000000
20 29 1907741355.0000000000000000000000000000000000000000000000000000
0 3 81259077.0000000000000000000000000000000000000000000000000000
1 3 508538718.0000000000000000000000000000000000000000000000000000
20 3 1977174762.0000000000000000000000000000000000000000000000000000
0 30 79942630.0000000000000000000000000000000000000000000000000000
1 30 159027417.0000000000000000000000000000000000000000000000000000
20 30 1907678225.0000000000000000000000000000000000000000000000000000
0 31 80046666.0000000000000000000000000000000000000000000000000000
1 31 157873015.0000000000000000000000000000000000000000000000000000
20 31 1931620734.0000000000000000000000000000000000000000000000000000
0 32 79918956.0000000000000000000000000000000000000000000000000000
1 32 158132684.0000000000000000000000000000000000000000000000000000
20 32 1931627630.0000000000000000000000000000000000000000000000000000
0 33 79921384.0000000000000000000000000000000000000000000000000000
1 33 159242940.0000000000000000000000000000000000000000000000000000
20 33 1931716304.0000000000000000000000000000000000000000000000000000
0 34 79999540.0000000000000000000000000000000000000000000000000000
1 34 159259839.0000000000000000000000000000000000000000000000000000
20 34 1954687614.0000000000000000000000000000000000000000000000000000
0 35 80040897.0000000000000000000000000000000000000000000000000000
1 35 159299775.0000000000000000000000000000000000000000000000000000
20 35 1954829460.0000000000000000000000000000000000000000000000000000
0 36 82219230.0000000000000000000000000000000000000000000000000000
1 36 161969908.0000000000000000000000000000000000000000000000000000
20 36 1954665216.0000000000000000000000000000000000000000000000000000
0 37 80026572.0000000000000000000000000000000000000000000000000000
1 37 162050523.0000000000000000000000000000000000000000000000000000
20 37 1978698122.0000000000000000000000000000000000000000000000000000
0 38 82210103.0000000000000000000000000000000000000000000000000000
1 38 162983708.0000000000000000000000000000000000000000000000000000
20 38 1978683259.0000000000000000000000000000000000000000000000000000
0 39 85798899.0000000000000000000000000000000000000000000000000000
1 39 162884292.0000000000000000000000000000000000000000000000000000
20 39 1978545522.0000000000000000000000000000000000000000000000000000
0 4 81187303.0000000000000000000000000000000000000000000000000000
1 4 508454938.0000000000000000000000000000000000000000000000000000
20 4 1976717070.0000000000000000000000000000000000000000000000000000
0 5 81318848.0000000000000000000000000000000000000000000000000000
1 5 508599001.0000000000000000000000000000000000000000000000000000
20 5 1976815575.0000000000000000000000000000000000000000000000000000
0 6 81285922.0000000000000000000000000000000000000000000000000000
1 6 508550524.0000000000000000000000000000000000000000000000000000
20 6 1976827641.0000000000000000000000000000000000000000000000000000
0 7 80994154.0000000000000000000000000000000000000000000000000000
1 7 160281806.0000000000000000000000000000000000000000000000000000
20 7 1976664915.0000000000000000000000000000000000000000000000000000
0 8 81066662.0000000000000000000000000000000000000000000000000000
1 8 160409224.0000000000000000000000000000000000000000000000000000
20 8 1976514069.0000000000000000000000000000000000000000000000000000
0 9 80679278.0000000000000000000000000000000000000000000000000000
1 9 160234774.0000000000000000000000000000000000000000000000000000
20 9 1976304476.0000000000000000000000000000000000000000000000000000


==> figures/Fig3_CommPatterns_Emmy_/NonPer.txt <==
0 0 80150254.0000000000000000000000000000000000000000000000000000
1 0 160373204.0000000000000000000000000000000000000000000000000000
20 0 1952976608.0000000000000000000000000000000000000000000000000000
0 1 80972305.0000000000000000000000000000000000000000000000000000
1 1 160423246.0000000000000000000000000000000000000000000000000000
20 1 1953010198.0000000000000000000000000000000000000000000000000000
0 10 80778201.0000000000000000000000000000000000000000000000000000
1 10 161310791.0000000000000000000000000000000000000000000000000000
20 10 1950831863.0000000000000000000000000000000000000000000000000000
0 11 80725284.0000000000000000000000000000000000000000000000000000
1 11 161275567.0000000000000000000000000000000000000000000000000000
20 11 1923291777.0000000000000000000000000000000000000000000000000000
0 12 80823743.0000000000000000000000000000000000000000000000000000
1 12 161442234.0000000000000000000000000000000000000000000000000000
20 12 1896712853.0000000000000000000000000000000000000000000000000000
0 13 80781298.0000000000000000000000000000000000000000000000000000
1 13 161412112.0000000000000000000000000000000000000000000000000000
20 13 1871855445.0000000000000000000000000000000000000000000000000000
0 14 80961179.0000000000000000000000000000000000000000000000000000
1 14 161513573.0000000000000000000000000000000000000000000000000000
20 14 1846633656.0000000000000000000000000000000000000000000000000000
0 15 80984620.0000000000000000000000000000000000000000000000000000
1 15 161528056.0000000000000000000000000000000000000000000000000000
20 15 1824139081.0000000000000000000000000000000000000000000000000000
0 16 80916098.0000000000000000000000000000000000000000000000000000
1 16 161437131.0000000000000000000000000000000000000000000000000000
20 16 1804153915.0000000000000000000000000000000000000000000000000000
0 17 81016375.0000000000000000000000000000000000000000000000000000
1 17 161436266.0000000000000000000000000000000000000000000000000000
20 17 1777319822.0000000000000000000000000000000000000000000000000000
0 18 80959817.0000000000000000000000000000000000000000000000000000
1 18 161378318.0000000000000000000000000000000000000000000000000000
20 18 1752018310.0000000000000000000000000000000000000000000000000000
0 19 80967423.0000000000000000000000000000000000000000000000000000
1 19 161271608.0000000000000000000000000000000000000000000000000000
20 19 1724090153.0000000000000000000000000000000000000000000000000000
0 2 81174058.0000000000000000000000000000000000000000000000000000
1 2 160649993.0000000000000000000000000000000000000000000000000000
20 2 1952685532.0000000000000000000000000000000000000000000000000000
0 20 80976806.0000000000000000000000000000000000000000000000000000
1 20 161055981.0000000000000000000000000000000000000000000000000000
20 20 1700657819.0000000000000000000000000000000000000000000000000000
0 21 80828187.0000000000000000000000000000000000000000000000000000
1 21 159950195.0000000000000000000000000000000000000000000000000000
20 21 1675590742.0000000000000000000000000000000000000000000000000000
0 22 80771116.0000000000000000000000000000000000000000000000000000
1 22 159932848.0000000000000000000000000000000000000000000000000000
20 22 1664599318.0000000000000000000000000000000000000000000000000000
0 23 80724062.0000000000000000000000000000000000000000000000000000
1 23 160157748.0000000000000000000000000000000000000000000000000000
20 23 1657461397.0000000000000000000000000000000000000000000000000000
0 24 80965410.0000000000000000000000000000000000000000000000000000
1 24 160735234.0000000000000000000000000000000000000000000000000000
20 24 1653845655.0000000000000000000000000000000000000000000000000000
0 25 81070474.0000000000000000000000000000000000000000000000000000
1 25 160823153.0000000000000000000000000000000000000000000000000000
20 25 1649664512.0000000000000000000000000000000000000000000000000000
0 26 80922791.0000000000000000000000000000000000000000000000000000
1 26 160687459.0000000000000000000000000000000000000000000000000000
20 26 1632942052.0000000000000000000000000000000000000000000000000000
0 27 80839345.0000000000000000000000000000000000000000000000000000
1 27 160354548.0000000000000000000000000000000000000000000000000000
20 27 1633288846.0000000000000000000000000000000000000000000000000000
0 28 80753750.0000000000000000000000000000000000000000000000000000
1 28 160315968.0000000000000000000000000000000000000000000000000000
20 28 1639659883.0000000000000000000000000000000000000000000000000000
0 29 79776855.0000000000000000000000000000000000000000000000000000
1 29 160306335.0000000000000000000000000000000000000000000000000000
20 29 1649364965.0000000000000000000000000000000000000000000000000000
0 3 81197404.0000000000000000000000000000000000000000000000000000
1 3 160662158.0000000000000000000000000000000000000000000000000000
20 3 1954060305.0000000000000000000000000000000000000000000000000000
0 30 79663556.0000000000000000000000000000000000000000000000000000
1 30 158773398.0000000000000000000000000000000000000000000000000000
20 30 1650017031.0000000000000000000000000000000000000000000000000000
0 31 79718320.0000000000000000000000000000000000000000000000000000
1 31 159066936.0000000000000000000000000000000000000000000000000000
20 31 1650455353.0000000000000000000000000000000000000000000000000000
0 32 79711332.0000000000000000000000000000000000000000000000000000
1 32 159057559.0000000000000000000000000000000000000000000000000000
20 32 1650868675.0000000000000000000000000000000000000000000000000000
0 33 79664238.0000000000000000000000000000000000000000000000000000
1 33 159013584.0000000000000000000000000000000000000000000000000000
20 33 1651995767.0000000000000000000000000000000000000000000000000000
0 34 79845355.0000000000000000000000000000000000000000000000000000
1 34 159500035.0000000000000000000000000000000000000000000000000000
20 34 1652325429.0000000000000000000000000000000000000000000000000000
0 35 79837991.0000000000000000000000000000000000000000000000000000
1 35 159486801.0000000000000000000000000000000000000000000000000000
20 35 1652305331.0000000000000000000000000000000000000000000000000000
0 36 79891274.0000000000000000000000000000000000000000000000000000
1 36 159552935.0000000000000000000000000000000000000000000000000000
20 36 1652384342.0000000000000000000000000000000000000000000000000000
0 37 79800576.0000000000000000000000000000000000000000000000000000
1 37 158471203.0000000000000000000000000000000000000000000000000000
20 37 1652133114.0000000000000000000000000000000000000000000000000000
0 38 79774102.0000000000000000000000000000000000000000000000000000
1 38 158455103.0000000000000000000000000000000000000000000000000000
20 38 1651781817.0000000000000000000000000000000000000000000000000000
0 39 79141226.0000000000000000000000000000000000000000000000000000
1 39 157901296.0000000000000000000000000000000000000000000000000000
20 39 1650548986.0000000000000000000000000000000000000000000000000000
0 4 81162256.0000000000000000000000000000000000000000000000000000
1 4 534075510.0000000000000000000000000000000000000000000000000000
20 4 1954283385.0000000000000000000000000000000000000000000000000000
0 5 80938177.0000000000000000000000000000000000000000000000000000
1 5 534065505.0000000000000000000000000000000000000000000000000000
20 5 1954272934.0000000000000000000000000000000000000000000000000000
0 6 80845344.0000000000000000000000000000000000000000000000000000
1 6 533958512.0000000000000000000000000000000000000000000000000000
20 6 1954159102.0000000000000000000000000000000000000000000000000000
0 7 81025024.0000000000000000000000000000000000000000000000000000
1 7 160366153.0000000000000000000000000000000000000000000000000000
20 7 1953896663.0000000000000000000000000000000000000000000000000000
0 8 80996335.0000000000000000000000000000000000000000000000000000
1 8 160328754.0000000000000000000000000000000000000000000000000000
20 8 1952826257.0000000000000000000000000000000000000000000000000000
0 9 80902560.0000000000000000000000000000000000000000000000000000
1 9 160870334.0000000000000000000000000000000000000000000000000000
20 9 1951273889.0000000000000000000000000000000000000000000000000000


==> figures/Fig3_CommPatterns_Emmy_/NonPer_Fullsystem.txt <==
0 0 80792375.0000000000000000000000000000000000000000000000000000
1 0 160151176.0000000000000000000000000000000000000000000000000000
20 0 2290784444.0000000000000000000000000000000000000000000000000000
40 0 3871220584.0000000000000000000000000000000000000000000000000000
0 1 81691558.0000000000000000000000000000000000000000000000000000
1 1 161147165.0000000000000000000000000000000000000000000000000000
20 1 2291599028.0000000000000000000000000000000000000000000000000000
40 1 3872529822.0000000000000000000000000000000000000000000000000000
0 10 81253690.0000000000000000000000000000000000000000000000000000
1 10 159678598.0000000000000000000000000000000000000000000000000000
20 10 2290630872.0000000000000000000000000000000000000000000000000000
40 10 3871866806.0000000000000000000000000000000000000000000000000000
0 11 81229190.0000000000000000000000000000000000000000000000000000
1 11 160327347.0000000000000000000000000000000000000000000000000000
20 11 2265624814.0000000000000000000000000000000000000000000000000000
40 11 3842270549.0000000000000000000000000000000000000000000000000000
0 12 81370683.0000000000000000000000000000000000000000000000000000
1 12 160530778.0000000000000000000000000000000000000000000000000000
20 12 2241071312.0000000000000000000000000000000000000000000000000000
40 12 3815354146.0000000000000000000000000000000000000000000000000000
0 13 81223987.0000000000000000000000000000000000000000000000000000
1 13 160372647.0000000000000000000000000000000000000000000000000000
20 13 2215214391.0000000000000000000000000000000000000000000000000000
40 13 3789591964.0000000000000000000000000000000000000000000000000000
0 14 81373523.0000000000000000000000000000000000000000000000000000
1 14 160686976.0000000000000000000000000000000000000000000000000000
20 14 2191320225.0000000000000000000000000000000000000000000000000000
40 14 3765806374.0000000000000000000000000000000000000000000000000000
0 15 81251963.0000000000000000000000000000000000000000000000000000
1 15 160545961.0000000000000000000000000000000000000000000000000000
20 15 2163480663.0000000000000000000000000000000000000000000000000000
40 15 3742749036.0000000000000000000000000000000000000000000000000000
0 16 81335595.0000000000000000000000000000000000000000000000000000
1 16 160663683.0000000000000000000000000000000000000000000000000000
20 16 2140459307.0000000000000000000000000000000000000000000000000000
40 16 3718853867.0000000000000000000000000000000000000000000000000000
0 17 80736760.0000000000000000000000000000000000000000000000000000
1 17 159962793.0000000000000000000000000000000000000000000000000000
20 17 2116550865.0000000000000000000000000000000000000000000000000000
40 17 3694309305.0000000000000000000000000000000000000000000000000000
0 18 80775924.0000000000000000000000000000000000000000000000000000
1 18 159272353.0000000000000000000000000000000000000000000000000000
20 18 2091250647.0000000000000000000000000000000000000000000000000000
40 18 3669608747.0000000000000000000000000000000000000000000000000000
0 19 80869903.0000000000000000000000000000000000000000000000000000
1 19 160605758.0000000000000000000000000000000000000000000000000000
20 19 2067518521.0000000000000000000000000000000000000000000000000000
40 19 3644010960.0000000000000000000000000000000000000000000000000000
0 2 81576192.0000000000000000000000000000000000000000000000000000
1 2 161353097.0000000000000000000000000000000000000000000000000000
20 2 2292074140.0000000000000000000000000000000000000000000000000000
40 2 3872747228.0000000000000000000000000000000000000000000000000000
0 20 80871622.0000000000000000000000000000000000000000000000000000
1 20 160600249.0000000000000000000000000000000000000000000000000000
20 20 2043838926.0000000000000000000000000000000000000000000000000000
40 20 3619240592.0000000000000000000000000000000000000000000000000000
0 21 80795231.0000000000000000000000000000000000000000000000000000
1 21 160522624.0000000000000000000000000000000000000000000000000000
20 21 2017123478.0000000000000000000000000000000000000000000000000000
40 21 3594374064.0000000000000000000000000000000000000000000000000000
0 22 80710097.0000000000000000000000000000000000000000000000000000
1 22 160490119.0000000000000000000000000000000000000000000000000000
20 22 1981580979.0000000000000000000000000000000000000000000000000000
40 22 3569657300.0000000000000000000000000000000000000000000000000000
0 23 80610020.0000000000000000000000000000000000000000000000000000
1 23 160425702.0000000000000000000000000000000000000000000000000000
20 23 1952291318.0000000000000000000000000000000000000000000000000000
40 23 3544108080.0000000000000000000000000000000000000000000000000000
0 24 80772264.0000000000000000000000000000000000000000000000000000
1 24 160624400.0000000000000000000000000000000000000000000000000000
20 24 1921549662.0000000000000000000000000000000000000000000000000000
40 24 3518229030.0000000000000000000000000000000000000000000000000000
0 25 80830368.0000000000000000000000000000000000000000000000000000
1 25 160692776.0000000000000000000000000000000000000000000000000000
20 25 1893086227.0000000000000000000000000000000000000000000000000000
40 25 3495812322.0000000000000000000000000000000000000000000000000000
0 26 80799413.0000000000000000000000000000000000000000000000000000
1 26 160584358.0000000000000000000000000000000000000000000000000000
20 26 1574580794.0000000000000000000000000000000000000000000000000000
40 26 3470704030.0000000000000000000000000000000000000000000000000000
0 27 80798357.0000000000000000000000000000000000000000000000000000
1 27 160352462.0000000000000000000000000000000000000000000000000000
20 27 1597711440.0000000000000000000000000000000000000000000000000000
40 27 3446091965.0000000000000000000000000000000000000000000000000000
0 28 80472459.0000000000000000000000000000000000000000000000000000
1 28 160042785.0000000000000000000000000000000000000000000000000000
20 28 1623747081.0000000000000000000000000000000000000000000000000000
40 28 3422139217.0000000000000000000000000000000000000000000000000000
0 29 80430762.0000000000000000000000000000000000000000000000000000
1 29 159166743.0000000000000000000000000000000000000000000000000000
20 29 1649751755.0000000000000000000000000000000000000000000000000000
40 29 3397940691.0000000000000000000000000000000000000000000000000000
0 3 81703271.0000000000000000000000000000000000000000000000000000
1 3 161511164.0000000000000000000000000000000000000000000000000000
20 3 2293009529.0000000000000000000000000000000000000000000000000000
40 3 3873823200.0000000000000000000000000000000000000000000000000000
0 30 80151478.0000000000000000000000000000000000000000000000000000
1 30 159094093.0000000000000000000000000000000000000000000000000000
20 30 1650315244.0000000000000000000000000000000000000000000000000000
40 30 3375917534.0000000000000000000000000000000000000000000000000000
0 31 80172635.0000000000000000000000000000000000000000000000000000
1 31 158834182.0000000000000000000000000000000000000000000000000000
20 31 1650461508.0000000000000000000000000000000000000000000000000000
40 31 3346956111.0000000000000000000000000000000000000000000000000000
0 32 80304948.0000000000000000000000000000000000000000000000000000
1 32 159766762.0000000000000000000000000000000000000000000000000000
20 32 1651640436.0000000000000000000000000000000000000000000000000000
40 32 3321760113.0000000000000000000000000000000000000000000000000000
0 33 80347435.0000000000000000000000000000000000000000000000000000
1 33 159824733.0000000000000000000000000000000000000000000000000000
20 33 1652838037.0000000000000000000000000000000000000000000000000000
40 33 3293584449.0000000000000000000000000000000000000000000000000000
0 34 80466019.0000000000000000000000000000000000000000000000000000
1 34 160265725.0000000000000000000000000000000000000000000000000000
20 34 1653126585.0000000000000000000000000000000000000000000000000000
40 34 3269035939.0000000000000000000000000000000000000000000000000000
0 35 80523915.0000000000000000000000000000000000000000000000000000
1 35 160314674.0000000000000000000000000000000000000000000000000000
20 35 1653168524.0000000000000000000000000000000000000000000000000000
40 35 3241856610.0000000000000000000000000000000000000000000000000000
0 36 80484986.0000000000000000000000000000000000000000000000000000
1 36 160271305.0000000000000000000000000000000000000000000000000000
20 36 1653130039.0000000000000000000000000000000000000000000000000000
40 36 3218256710.0000000000000000000000000000000000000000000000000000
0 37 80470077.0000000000000000000000000000000000000000000000000000
1 37 159328412.0000000000000000000000000000000000000000000000000000
20 37 1652524038.0000000000000000000000000000000000000000000000000000
40 37 3194544891.0000000000000000000000000000000000000000000000000000
0 38 80426931.0000000000000000000000000000000000000000000000000000
1 38 159275027.0000000000000000000000000000000000000000000000000000
20 38 1651856653.0000000000000000000000000000000000000000000000000000
40 38 3168775639.0000000000000000000000000000000000000000000000000000
0 39 80253503.0000000000000000000000000000000000000000000000000000
1 39 159219736.0000000000000000000000000000000000000000000000000000
20 39 1650802020.0000000000000000000000000000000000000000000000000000
40 39 3143824686.0000000000000000000000000000000000000000000000000000
0 4 81810491.0000000000000000000000000000000000000000000000000000
1 4 871135047.0000000000000000000000000000000000000000000000000000
20 4 2293952171.0000000000000000000000000000000000000000000000000000
40 4 3874312479.0000000000000000000000000000000000000000000000000000
0 5 81805269.0000000000000000000000000000000000000000000000000000
1 5 871121816.0000000000000000000000000000000000000000000000000000
20 5 2293952065.0000000000000000000000000000000000000000000000000000
40 5 3874319662.0000000000000000000000000000000000000000000000000000
0 6 81746597.0000000000000000000000000000000000000000000000000000
1 6 871115760.0000000000000000000000000000000000000000000000000000
20 6 2293907096.0000000000000000000000000000000000000000000000000000
40 6 3874276961.0000000000000000000000000000000000000000000000000000
0 7 81588003.0000000000000000000000000000000000000000000000000000
1 7 161422669.0000000000000000000000000000000000000000000000000000
20 7 2293166086.0000000000000000000000000000000000000000000000000000
40 7 3873939331.0000000000000000000000000000000000000000000000000000
0 8 81619980.0000000000000000000000000000000000000000000000000000
1 8 161468480.0000000000000000000000000000000000000000000000000000
20 8 2292273189.0000000000000000000000000000000000000000000000000000
40 8 3873770768.0000000000000000000000000000000000000000000000000000
0 9 81349825.0000000000000000000000000000000000000000000000000000
1 9 161216686.0000000000000000000000000000000000000000000000000000
20 9 2291620473.0000000000000000000000000000000000000000000000000000
40 9 3872076722.0000000000000000000000000000000000000000000000000000


==> figures/Fig3_CommPatterns_Emmy_/Per.txt <==
0 0 81200770.0000000000000000000000000000000000000000000000000000
1 0 162421902.0000000000000000000000000000000000000000000000000000
20 0 1953709622.0000000000000000000000000000000000000000000000000000
0 1 81169220.0000000000000000000000000000000000000000000000000000
1 1 162205019.0000000000000000000000000000000000000000000000000000
20 1 1953557607.0000000000000000000000000000000000000000000000000000
0 10 80793567.0000000000000000000000000000000000000000000000000000
1 10 160552827.0000000000000000000000000000000000000000000000000000
20 10 1950557297.0000000000000000000000000000000000000000000000000000
0 11 80976605.0000000000000000000000000000000000000000000000000000
1 11 160674056.0000000000000000000000000000000000000000000000000000
20 11 1924453101.0000000000000000000000000000000000000000000000000000
0 12 81003024.0000000000000000000000000000000000000000000000000000
1 12 160824975.0000000000000000000000000000000000000000000000000000
20 12 1897177486.0000000000000000000000000000000000000000000000000000
0 13 80927875.0000000000000000000000000000000000000000000000000000
1 13 160783822.0000000000000000000000000000000000000000000000000000
20 13 1871328263.0000000000000000000000000000000000000000000000000000
0 14 81010735.0000000000000000000000000000000000000000000000000000
1 14 161027739.0000000000000000000000000000000000000000000000000000
20 14 1846526987.0000000000000000000000000000000000000000000000000000
0 15 81100543.0000000000000000000000000000000000000000000000000000
1 15 161106592.0000000000000000000000000000000000000000000000000000
20 15 1825315650.0000000000000000000000000000000000000000000000000000
0 16 80967167.0000000000000000000000000000000000000000000000000000
1 16 160978877.0000000000000000000000000000000000000000000000000000
20 16 1803396434.0000000000000000000000000000000000000000000000000000
0 17 80947301.0000000000000000000000000000000000000000000000000000
1 17 160682977.0000000000000000000000000000000000000000000000000000
20 17 1780241141.0000000000000000000000000000000000000000000000000000
0 18 80979648.0000000000000000000000000000000000000000000000000000
1 18 160669421.0000000000000000000000000000000000000000000000000000
20 18 1753776316.0000000000000000000000000000000000000000000000000000
0 19 80908995.0000000000000000000000000000000000000000000000000000
1 19 160590265.0000000000000000000000000000000000000000000000000000
20 19 1731669317.0000000000000000000000000000000000000000000000000000
0 2 81208894.0000000000000000000000000000000000000000000000000000
1 2 161014967.0000000000000000000000000000000000000000000000000000
20 2 1952384801.0000000000000000000000000000000000000000000000000000
0 20 80074506.0000000000000000000000000000000000000000000000000000
1 20 160610784.0000000000000000000000000000000000000000000000000000
20 20 1703506602.0000000000000000000000000000000000000000000000000000
0 21 79765424.0000000000000000000000000000000000000000000000000000
1 21 158098973.0000000000000000000000000000000000000000000000000000
20 21 1676324396.0000000000000000000000000000000000000000000000000000
0 22 79884704.0000000000000000000000000000000000000000000000000000
1 22 158167465.0000000000000000000000000000000000000000000000000000
20 22 1650614818.0000000000000000000000000000000000000000000000000000
0 23 79836783.0000000000000000000000000000000000000000000000000000
1 23 159037743.0000000000000000000000000000000000000000000000000000
20 23 1634549881.0000000000000000000000000000000000000000000000000000
0 24 80143939.0000000000000000000000000000000000000000000000000000
1 24 159297304.0000000000000000000000000000000000000000000000000000
20 24 1620705171.0000000000000000000000000000000000000000000000000000
0 25 80132496.0000000000000000000000000000000000000000000000000000
1 25 159284930.0000000000000000000000000000000000000000000000000000
20 25 1623670413.0000000000000000000000000000000000000000000000000000
0 26 80052696.0000000000000000000000000000000000000000000000000000
1 26 159214257.0000000000000000000000000000000000000000000000000000
20 26 1633859648.0000000000000000000000000000000000000000000000000000
0 27 79988188.0000000000000000000000000000000000000000000000000000
1 27 159138247.0000000000000000000000000000000000000000000000000000
20 27 1648198357.0000000000000000000000000000000000000000000000000000
0 28 79688616.0000000000000000000000000000000000000000000000000000
1 28 158665945.0000000000000000000000000000000000000000000000000000
20 28 1670984408.0000000000000000000000000000000000000000000000000000
0 29 79172109.0000000000000000000000000000000000000000000000000000
1 29 157749206.0000000000000000000000000000000000000000000000000000
20 29 1700137811.0000000000000000000000000000000000000000000000000000
0 3 81256642.0000000000000000000000000000000000000000000000000000
1 3 161051783.0000000000000000000000000000000000000000000000000000
20 3 1952495672.0000000000000000000000000000000000000000000000000000
0 30 79135600.0000000000000000000000000000000000000000000000000000
1 30 157507052.0000000000000000000000000000000000000000000000000000
20 30 1726822506.0000000000000000000000000000000000000000000000000000
0 31 79339142.0000000000000000000000000000000000000000000000000000
1 31 157700644.0000000000000000000000000000000000000000000000000000
20 31 1752664662.0000000000000000000000000000000000000000000000000000
0 32 79441430.0000000000000000000000000000000000000000000000000000
1 32 157830195.0000000000000000000000000000000000000000000000000000
20 32 1777779081.0000000000000000000000000000000000000000000000000000
0 33 79509012.0000000000000000000000000000000000000000000000000000
1 33 157880591.0000000000000000000000000000000000000000000000000000
20 33 1798801785.0000000000000000000000000000000000000000000000000000
0 34 79623415.0000000000000000000000000000000000000000000000000000
1 34 158749695.0000000000000000000000000000000000000000000000000000
20 34 1825804217.0000000000000000000000000000000000000000000000000000
0 35 79656762.0000000000000000000000000000000000000000000000000000
1 35 158777411.0000000000000000000000000000000000000000000000000000
20 35 1849556892.0000000000000000000000000000000000000000000000000000
0 36 79593536.0000000000000000000000000000000000000000000000000000
1 36 158721901.0000000000000000000000000000000000000000000000000000
20 36 1872973841.0000000000000000000000000000000000000000000000000000
0 37 79328035.0000000000000000000000000000000000000000000000000000
1 37 157967862.0000000000000000000000000000000000000000000000000000
20 37 1899140911.0000000000000000000000000000000000000000000000000000
0 38 79121717.0000000000000000000000000000000000000000000000000000
1 38 157851806.0000000000000000000000000000000000000000000000000000
20 38 1926208839.0000000000000000000000000000000000000000000000000000
0 39 79979794.0000000000000000000000000000000000000000000000000000
1 39 162259412.0000000000000000000000000000000000000000000000000000
20 39 1953484054.0000000000000000000000000000000000000000000000000000
0 4 81290073.0000000000000000000000000000000000000000000000000000
1 4 533373499.0000000000000000000000000000000000000000000000000000
20 4 1953659157.0000000000000000000000000000000000000000000000000000
0 5 81320197.0000000000000000000000000000000000000000000000000000
1 5 533401377.0000000000000000000000000000000000000000000000000000
20 5 1953686726.0000000000000000000000000000000000000000000000000000
0 6 81264920.0000000000000000000000000000000000000000000000000000
1 6 533350557.0000000000000000000000000000000000000000000000000000
20 6 1953624087.0000000000000000000000000000000000000000000000000000
0 7 81282871.0000000000000000000000000000000000000000000000000000
1 7 160987689.0000000000000000000000000000000000000000000000000000
20 7 1953322014.0000000000000000000000000000000000000000000000000000
0 8 81201958.0000000000000000000000000000000000000000000000000000
1 8 160921196.0000000000000000000000000000000000000000000000000000
20 8 1952051501.0000000000000000000000000000000000000000000000000000
0 9 80993659.0000000000000000000000000000000000000000000000000000
1 9 160538820.0000000000000000000000000000000000000000000000000000
20 9 1951683037.0000000000000000000000000000000000000000000000000000


==> figures/Fig4_SaturationCurves_AllSystems_/Socket_BW/BW_HazelHen_STREAM_triad_2point5GHz.txt <==
Cores	Median		Min		Max
1	13.59888942	13.59888942	13.59888942
2	29.82926475	29.82926475	29.82926475
3	42.92697585	42.92697585	42.92697585
4	50.17760782	50.17760782	50.17760782
5	54.12414726	54.12414726	54.12414726
6	55.58553572	55.58553572	55.58553572
7	56.35350554	56.35350554	56.35350554
8	56.89037225	56.89037225	56.89037225
9	57.33040948	57.33040948	57.33040948
10	57.19923925	57.19923925	57.19923925
11	57.03991368	57.03991368	57.03991368
12	57.65059416	57.65059416	57.65059416

==> figures/Fig4_SaturationCurves_AllSystems_/Socket_BW/BW_Meggie_STREAM_triad_1point2GHz.txt <==
Cores	Median		Min		Max
1	10.548274	10.548274	10.548274
2	23.7862588	23.7862588	23.7862588
3	33.9509883	33.9509883	33.9509883
4	42.2630115	42.2630115	42.2630115
5	47.4498351	47.4498351	47.4498351
6	49.4800862	49.4800862	49.4800862
7	50.1184183	50.1184183	50.1184183
8	50.1745475	50.1745475	50.1745475
9	50.2060364	50.2060364	50.2060364
10	50.156673	50.156673	50.156673

==> figures/Fig4_SaturationCurves_AllSystems_/Socket_BW/BW_Meggie_STREAM_triad_turbo.txt <==
Cores	Median		Min		Max
1	18.5531752	18.5531752	18.5531752
2	34.0379487	34.0379487	34.0379487
3	44.8397861	44.8397861	44.8397861
4	48.6783347	48.6783347	48.6783347
5	49.6992407	49.6992407	49.6992407
6	49.9162833	49.9162833	49.9162833
7	50.1919942	50.1919942	50.1919942
8	50.7463778	50.7463778	50.7463778
9	50.6970257	50.6970257	50.6970257
10	50.5632808	50.5632808	50.5632808

==> figures/Fig4_SaturationCurves_AllSystems_/Socket_BW/BW_SuperMUC-NG_DIV_triad_2point3GHz.txt <==
Cores	Median		Min		Max
1	5.3043421	5.3043421	5.3043421
2	10.6022094	10.6022094	10.6022094
3	15.9030271	15.9030271	15.9030271
4	21.1627626	21.1627626	21.1627626
5	26.4761612	26.4761612	26.4761612
6	31.7661429	31.7661429	31.7661429
7	37.0586556	37.0586556	37.0586556
8	42.4892942	42.4892942	42.4892942
9	47.8178455	47.8178455	47.8178455
10	53.1425194	53.1425194	53.1425194
11	58.3840438	58.3840438	58.3840438
12	63.5978132	63.5978132	63.5978132
13	68.8691244	68.8691244	68.8691244
14	74.0837645	74.0837645	74.0837645
15	79.1637855	79.1637855	79.1637855
16	84.092843	84.092843	84.092843
17	88.8843614	88.8843614	88.8843614
18	93.2469285	93.2469285	93.2469285
19	97.3594513	97.3594513	97.3594513
20	101.1635743	101.1635743	101.1635743
21	103.491299	103.491299	103.491299
22	103.9548378	103.9548378	103.9548378
23	104.3018248	104.3018248	104.3018248
24	104.2500052	104.2500052	104.2500052

==> figures/Fig4_SaturationCurves_AllSystems_/Socket_BW/BW_SuperMUC-NG_STREAM_triad_2point3GHz.txt <==
Cores	Median		Min		Max
1	12.6368133	12.6368133	12.6368133
2	24.8842573	24.8842573	24.8842573
3	36.8487571	36.8487571	36.8487571
4	48.5426718	48.5426718	48.5426718
5	59.8235454	59.8235454	59.8235454
6	70.7978551	70.7978551	70.7978551
7	80.2887226	80.2887226	80.2887226
8	86.0511739	86.0511739	86.0511739
9	89.7663158	89.7663158	89.7663158
10	93.3370567	93.3370567	93.3370567
11	95.9923287	95.9923287	95.9923287
12	98.2541247	98.2541247	98.2541247
13	99.3796266	99.3796266	99.3796266
14	100.198888	100.198888	100.198888
15	101.3452883	101.3452883	101.3452883
16	101.6224502	101.6224502	101.6224502
17	101.4840333	101.4840333	101.4840333
18	101.128906	101.128906	101.128906
19	101.4835674	101.4835674	101.4835674
20	101.3296826	101.3296826	101.3296826
21	101.46583	101.46583	101.46583
22	101.2716765	101.2716765	101.2716765
23	101.049888	101.049888	101.049888
24	100.928252	100.928252	100.928252

==> figures/Fig4_SaturationCurves_AllSystems_/data_meggie_streamtriad_1point2GHz.txt <==
MPI_Waitall=11.6s
Workload=32.7s


==> figures/Fig4_SaturationCurves_AllSystems_/data_meggie_streamtriad_2point2GHz.txt <==
MPI_Waitall=11.6s
Workload=32.7s


==> figures/Fig4_SaturationCurves_AllSystems_/data_supermuc_divtriad.txt <==
MPI_Waitall=132.7s
Workload=57.5s


==> figures/Fig4_SaturationCurves_AllSystems_/data_supermuc_streamtriad.txt <==
MPI_Waitall=55.7s
Workload=89.7s


==> figures/Fig4_SaturationCurves_AllSystems_/timeRankViz_HazelHen_streamtriad.txt <==
0 0 56507354.0000000000000000000000000000000000000000000000000000
1 0 112637417.0000000000000000000000000000000000000000000000000000
20 0 1929664083.0000000000000000000000000000000000000000000000000000
24 0 2144545683.0000000000000000000000000000000000000000000000000000
0 1 56467205.0000000000000000000000000000000000000000000000000000
1 1 112633134.0000000000000000000000000000000000000000000000000000
20 1 1929635989.0000000000000000000000000000000000000000000000000000
24 1 2144498867.0000000000000000000000000000000000000000000000000000
0 10 54948282.0000000000000000000000000000000000000000000000000000
1 10 109904607.0000000000000000000000000000000000000000000000000000
20 10 1919057016.0000000000000000000000000000000000000000000000000000
24 10 2138083119.0000000000000000000000000000000000000000000000000000
0 11 55599918.0000000000000000000000000000000000000000000000000000
1 11 110859783.0000000000000000000000000000000000000000000000000000
20 11 1917754631.0000000000000000000000000000000000000000000000000000
24 11 2135528895.0000000000000000000000000000000000000000000000000000
0 12 55610766.0000000000000000000000000000000000000000000000000000
1 12 110994351.0000000000000000000000000000000000000000000000000000
20 12 1916150531.0000000000000000000000000000000000000000000000000000
24 12 2134750616.0000000000000000000000000000000000000000000000000000
0 13 55820787.0000000000000000000000000000000000000000000000000000
1 13 111130291.0000000000000000000000000000000000000000000000000000
20 13 1880358500.0000000000000000000000000000000000000000000000000000
24 13 2095800544.0000000000000000000000000000000000000000000000000000
0 14 55836227.0000000000000000000000000000000000000000000000000000
1 14 111260817.0000000000000000000000000000000000000000000000000000
20 14 1848396996.0000000000000000000000000000000000000000000000000000
24 14 2058630081.0000000000000000000000000000000000000000000000000000
0 15 55831447.0000000000000000000000000000000000000000000000000000
1 15 111282173.0000000000000000000000000000000000000000000000000000
20 15 1820666854.0000000000000000000000000000000000000000000000000000
24 15 2020949817.0000000000000000000000000000000000000000000000000000
0 16 55709670.0000000000000000000000000000000000000000000000000000
1 16 111271547.0000000000000000000000000000000000000000000000000000
20 16 1791475648.0000000000000000000000000000000000000000000000000000
24 16 1983307233.0000000000000000000000000000000000000000000000000000
0 17 55055314.0000000000000000000000000000000000000000000000000000
1 17 109974159.0000000000000000000000000000000000000000000000000000
20 17 1760222747.0000000000000000000000000000000000000000000000000000
24 17 1949020538.0000000000000000000000000000000000000000000000000000
0 18 55069480.0000000000000000000000000000000000000000000000000000
1 18 109742347.0000000000000000000000000000000000000000000000000000
20 18 1727747677.0000000000000000000000000000000000000000000000000000
24 18 1920898508.0000000000000000000000000000000000000000000000000000
0 19 55059074.0000000000000000000000000000000000000000000000000000
1 19 109720851.0000000000000000000000000000000000000000000000000000
20 19 1693368246.0000000000000000000000000000000000000000000000000000
24 19 1898059284.0000000000000000000000000000000000000000000000000000
0 2 56393324.0000000000000000000000000000000000000000000000000000
1 2 112619857.0000000000000000000000000000000000000000000000000000
20 2 1928416529.0000000000000000000000000000000000000000000000000000
24 2 2144207163.0000000000000000000000000000000000000000000000000000
0 20 54952272.0000000000000000000000000000000000000000000000000000
1 20 109418810.0000000000000000000000000000000000000000000000000000
20 20 1655008260.0000000000000000000000000000000000000000000000000000
24 20 1874590965.0000000000000000000000000000000000000000000000000000
0 21 54946357.0000000000000000000000000000000000000000000000000000
1 21 109019234.0000000000000000000000000000000000000000000000000000
20 21 1618235684.0000000000000000000000000000000000000000000000000000
24 21 1848809668.0000000000000000000000000000000000000000000000000000
0 22 54574788.0000000000000000000000000000000000000000000000000000
1 22 108970290.0000000000000000000000000000000000000000000000000000
20 22 1579277981.0000000000000000000000000000000000000000000000000000
24 22 1820719498.0000000000000000000000000000000000000000000000000000
0 23 55149722.0000000000000000000000000000000000000000000000000000
1 23 110232819.0000000000000000000000000000000000000000000000000000
20 23 1533535545.0000000000000000000000000000000000000000000000000000
24 23 1789376475.0000000000000000000000000000000000000000000000000000
0 24 55147363.0000000000000000000000000000000000000000000000000000
1 24 110231630.0000000000000000000000000000000000000000000000000000
20 24 1485737527.0000000000000000000000000000000000000000000000000000
24 24 1750752219.0000000000000000000000000000000000000000000000000000
0 25 55120291.0000000000000000000000000000000000000000000000000000
1 25 110190004.0000000000000000000000000000000000000000000000000000
20 25 1433680226.0000000000000000000000000000000000000000000000000000
24 25 1705145006.0000000000000000000000000000000000000000000000000000
0 26 54922603.0000000000000000000000000000000000000000000000000000
1 26 109864945.0000000000000000000000000000000000000000000000000000
20 26 1130524350.0000000000000000000000000000000000000000000000000000
24 26 1660452184.0000000000000000000000000000000000000000000000000000
0 27 54925644.0000000000000000000000000000000000000000000000000000
1 27 109868959.0000000000000000000000000000000000000000000000000000
20 27 1130517302.0000000000000000000000000000000000000000000000000000
24 27 1608826281.0000000000000000000000000000000000000000000000000000
0 28 54923229.0000000000000000000000000000000000000000000000000000
1 28 109861126.0000000000000000000000000000000000000000000000000000
20 28 1129952921.0000000000000000000000000000000000000000000000000000
24 28 1555674411.0000000000000000000000000000000000000000000000000000
0 29 54417327.0000000000000000000000000000000000000000000000000000
1 29 109327494.0000000000000000000000000000000000000000000000000000
20 29 1129513499.0000000000000000000000000000000000000000000000000000
24 29 1504544498.0000000000000000000000000000000000000000000000000000
0 3 56230528.0000000000000000000000000000000000000000000000000000
1 3 112338429.0000000000000000000000000000000000000000000000000000
20 3 1927649252.0000000000000000000000000000000000000000000000000000
24 3 2143942044.0000000000000000000000000000000000000000000000000000
0 30 54479707.0000000000000000000000000000000000000000000000000000
1 30 108814509.0000000000000000000000000000000000000000000000000000
20 30 1128821492.0000000000000000000000000000000000000000000000000000
24 30 1518311137.0000000000000000000000000000000000000000000000000000
0 31 54491928.0000000000000000000000000000000000000000000000000000
1 31 108827042.0000000000000000000000000000000000000000000000000000
20 31 1128443035.0000000000000000000000000000000000000000000000000000
24 31 1570418282.0000000000000000000000000000000000000000000000000000
0 32 54489881.0000000000000000000000000000000000000000000000000000
1 32 108822806.0000000000000000000000000000000000000000000000000000
20 32 1128057114.0000000000000000000000000000000000000000000000000000
24 32 1621735199.0000000000000000000000000000000000000000000000000000
0 33 54110546.0000000000000000000000000000000000000000000000000000
1 33 108459080.0000000000000000000000000000000000000000000000000000
20 33 1393660723.0000000000000000000000000000000000000000000000000000
24 33 1668247416.0000000000000000000000000000000000000000000000000000
0 34 54102243.0000000000000000000000000000000000000000000000000000
1 34 108757060.0000000000000000000000000000000000000000000000000000
20 34 1447646407.0000000000000000000000000000000000000000000000000000
24 34 1712622378.0000000000000000000000000000000000000000000000000000
0 35 55254492.0000000000000000000000000000000000000000000000000000
1 35 110340067.0000000000000000000000000000000000000000000000000000
20 35 1501631373.0000000000000000000000000000000000000000000000000000
24 35 1757698975.0000000000000000000000000000000000000000000000000000
0 36 55270059.0000000000000000000000000000000000000000000000000000
1 36 110347210.0000000000000000000000000000000000000000000000000000
20 36 1547251776.0000000000000000000000000000000000000000000000000000
24 36 1796054747.0000000000000000000000000000000000000000000000000000
0 37 55256586.0000000000000000000000000000000000000000000000000000
1 37 110346601.0000000000000000000000000000000000000000000000000000
20 37 1587395420.0000000000000000000000000000000000000000000000000000
24 37 1826748565.0000000000000000000000000000000000000000000000000000
0 38 55181191.0000000000000000000000000000000000000000000000000000
1 38 110275598.0000000000000000000000000000000000000000000000000000
20 38 1626492173.0000000000000000000000000000000000000000000000000000
24 38 1856035198.0000000000000000000000000000000000000000000000000000
0 39 55172733.0000000000000000000000000000000000000000000000000000
1 39 110192747.0000000000000000000000000000000000000000000000000000
20 39 1663692245.0000000000000000000000000000000000000000000000000000
24 39 1881766072.0000000000000000000000000000000000000000000000000000
0 4 55631456.0000000000000000000000000000000000000000000000000000
1 4 983284236.0000000000000000000000000000000000000000000000000000
20 4 1926271623.0000000000000000000000000000000000000000000000000000
24 4 2143742244.0000000000000000000000000000000000000000000000000000
0 40 54973788.0000000000000000000000000000000000000000000000000000
1 40 110181542.0000000000000000000000000000000000000000000000000000
20 40 1701110183.0000000000000000000000000000000000000000000000000000
24 40 1906465649.0000000000000000000000000000000000000000000000000000
0 41 54752091.0000000000000000000000000000000000000000000000000000
1 41 109203431.0000000000000000000000000000000000000000000000000000
20 41 1735282880.0000000000000000000000000000000000000000000000000000
24 41 1930501972.0000000000000000000000000000000000000000000000000000
0 42 54758594.0000000000000000000000000000000000000000000000000000
1 42 109200741.0000000000000000000000000000000000000000000000000000
20 42 1768653693.0000000000000000000000000000000000000000000000000000
24 42 1961452025.0000000000000000000000000000000000000000000000000000
0 43 54755790.0000000000000000000000000000000000000000000000000000
1 43 109163114.0000000000000000000000000000000000000000000000000000
20 43 1800829936.0000000000000000000000000000000000000000000000000000
24 43 2000762107.0000000000000000000000000000000000000000000000000000
0 44 54649935.0000000000000000000000000000000000000000000000000000
1 44 109154306.0000000000000000000000000000000000000000000000000000
20 44 1829860454.0000000000000000000000000000000000000000000000000000
24 44 2040235354.0000000000000000000000000000000000000000000000000000
0 45 54450358.0000000000000000000000000000000000000000000000000000
1 45 108568378.0000000000000000000000000000000000000000000000000000
20 45 1859265160.0000000000000000000000000000000000000000000000000000
24 45 2076635283.0000000000000000000000000000000000000000000000000000
0 46 54414074.0000000000000000000000000000000000000000000000000000
1 46 110097576.0000000000000000000000000000000000000000000000000000
20 46 1892368099.0000000000000000000000000000000000000000000000000000
24 46 2112785732.0000000000000000000000000000000000000000000000000000
0 47 56509788.0000000000000000000000000000000000000000000000000000
1 47 112540198.0000000000000000000000000000000000000000000000000000
20 47 1929590901.0000000000000000000000000000000000000000000000000000
24 47 2144465097.0000000000000000000000000000000000000000000000000000
0 5 55609799.0000000000000000000000000000000000000000000000000000
1 5 983290236.0000000000000000000000000000000000000000000000000000
20 5 1924529647.0000000000000000000000000000000000000000000000000000
24 5 2143132513.0000000000000000000000000000000000000000000000000000
0 6 55610870.0000000000000000000000000000000000000000000000000000
1 6 983279359.0000000000000000000000000000000000000000000000000000
20 6 1924450091.0000000000000000000000000000000000000000000000000000
24 6 2142165745.0000000000000000000000000000000000000000000000000000
0 7 55608343.0000000000000000000000000000000000000000000000000000
1 7 110908261.0000000000000000000000000000000000000000000000000000
20 7 1922809115.0000000000000000000000000000000000000000000000000000
24 7 2141407909.0000000000000000000000000000000000000000000000000000
0 8 55415812.0000000000000000000000000000000000000000000000000000
1 8 110860843.0000000000000000000000000000000000000000000000000000
20 8 1922256726.0000000000000000000000000000000000000000000000000000
24 8 2140107685.0000000000000000000000000000000000000000000000000000
0 9 55137027.0000000000000000000000000000000000000000000000000000
1 9 109936051.0000000000000000000000000000000000000000000000000000
20 9 1920757575.0000000000000000000000000000000000000000000000000000
24 9 2139011192.0000000000000000000000000000000000000000000000000000


==> figures/Fig4_SaturationCurves_AllSystems_/timeRankViz_meggie_streamtriad_2point2GHz.txt <==
0 0 48468287.0000000000000000000000000000000000000000000000000000
1 0 96728772.0000000000000000000000000000000000000000000000000000
20 0 1129905267.0000000000000000000000000000000000000000000000000000
0 10 48265310.0000000000000000000000000000000000000000000000000000
1 10 96397008.0000000000000000000000000000000000000000000000000000
20 10 1129041189.0000000000000000000000000000000000000000000000000000
0 11 48252827.0000000000000000000000000000000000000000000000000000
1 11 96327882.0000000000000000000000000000000000000000000000000000
20 11 1096173746.0000000000000000000000000000000000000000000000000000
0 12 48206050.0000000000000000000000000000000000000000000000000000
1 12 96351747.0000000000000000000000000000000000000000000000000000
20 12 1063091959.0000000000000000000000000000000000000000000000000000
0 13 48218933.0000000000000000000000000000000000000000000000000000
1 13 96385428.0000000000000000000000000000000000000000000000000000
20 13 1032999155.0000000000000000000000000000000000000000000000000000
0 14 48339053.0000000000000000000000000000000000000000000000000000
1 14 96211153.0000000000000000000000000000000000000000000000000000
20 14 1013670218.0000000000000000000000000000000000000000000000000000
0 15 48248304.0000000000000000000000000000000000000000000000000000
1 15 96140686.0000000000000000000000000000000000000000000000000000
20 15 996730737.0000000000000000000000000000000000000000000000000000
0 16 48272514.0000000000000000000000000000000000000000000000000000
1 16 96371778.0000000000000000000000000000000000000000000000000000
20 16 978763482.0000000000000000000000000000000000000000000000000000
0 17 48208894.0000000000000000000000000000000000000000000000000000
1 17 96381690.0000000000000000000000000000000000000000000000000000
20 17 956821219.0000000000000000000000000000000000000000000000000000
0 18 48260681.0000000000000000000000000000000000000000000000000000
1 18 96433856.0000000000000000000000000000000000000000000000000000
20 18 977549421.0000000000000000000000000000000000000000000000000000
0 19 48204842.0000000000000000000000000000000000000000000000000000
1 19 96225966.0000000000000000000000000000000000000000000000000000
20 19 1004712653.0000000000000000000000000000000000000000000000000000
0 1 48361033.0000000000000000000000000000000000000000000000000000
1 1 96032243.0000000000000000000000000000000000000000000000000000
20 1 1129865937.0000000000000000000000000000000000000000000000000000
0 20 48213567.0000000000000000000000000000000000000000000000000000
1 20 96231884.0000000000000000000000000000000000000000000000000000
20 20 1004714578.0000000000000000000000000000000000000000000000000000
0 21 47737450.0000000000000000000000000000000000000000000000000000
1 21 96042223.0000000000000000000000000000000000000000000000000000
20 21 1004633728.0000000000000000000000000000000000000000000000000000
0 22 47934301.0000000000000000000000000000000000000000000000000000
1 22 95886312.0000000000000000000000000000000000000000000000000000
20 22 1004833366.0000000000000000000000000000000000000000000000000000
0 23 48001873.0000000000000000000000000000000000000000000000000000
1 23 95814219.0000000000000000000000000000000000000000000000000000
20 23 1004858326.0000000000000000000000000000000000000000000000000000
0 24 47909744.0000000000000000000000000000000000000000000000000000
1 24 95684459.0000000000000000000000000000000000000000000000000000
20 24 1004826133.0000000000000000000000000000000000000000000000000000
0 25 47954251.0000000000000000000000000000000000000000000000000000
1 25 95687898.0000000000000000000000000000000000000000000000000000
20 25 1004386117.0000000000000000000000000000000000000000000000000000
0 26 47888027.0000000000000000000000000000000000000000000000000000
1 26 95742156.0000000000000000000000000000000000000000000000000000
20 26 1004366800.0000000000000000000000000000000000000000000000000000
0 27 47938365.0000000000000000000000000000000000000000000000000000
1 27 95761779.0000000000000000000000000000000000000000000000000000
20 27 1004214184.0000000000000000000000000000000000000000000000000000
0 28 47979281.0000000000000000000000000000000000000000000000000000
1 28 95678755.0000000000000000000000000000000000000000000000000000
20 28 1004055823.0000000000000000000000000000000000000000000000000000
0 29 48022220.0000000000000000000000000000000000000000000000000000
1 29 95737627.0000000000000000000000000000000000000000000000000000
20 29 1004080746.0000000000000000000000000000000000000000000000000000
0 2 47928841.0000000000000000000000000000000000000000000000000000
1 2 96042252.0000000000000000000000000000000000000000000000000000
20 2 1129942342.0000000000000000000000000000000000000000000000000000
0 30 48011459.0000000000000000000000000000000000000000000000000000
1 30 95797735.0000000000000000000000000000000000000000000000000000
20 30 1003991612.0000000000000000000000000000000000000000000000000000
0 31 48043806.0000000000000000000000000000000000000000000000000000
1 31 95843710.0000000000000000000000000000000000000000000000000000
20 31 976357248.0000000000000000000000000000000000000000000000000000
0 32 48066947.0000000000000000000000000000000000000000000000000000
1 32 95845605.0000000000000000000000000000000000000000000000000000
20 32 954739429.0000000000000000000000000000000000000000000000000000
0 33 48012789.0000000000000000000000000000000000000000000000000000
1 33 95642924.0000000000000000000000000000000000000000000000000000
20 33 977353238.0000000000000000000000000000000000000000000000000000
0 34 48024391.0000000000000000000000000000000000000000000000000000
1 34 95962222.0000000000000000000000000000000000000000000000000000
20 34 995884450.0000000000000000000000000000000000000000000000000000
0 35 48068292.0000000000000000000000000000000000000000000000000000
1 35 96251002.0000000000000000000000000000000000000000000000000000
20 35 1013593938.0000000000000000000000000000000000000000000000000000
0 36 48091707.0000000000000000000000000000000000000000000000000000
1 36 96252870.0000000000000000000000000000000000000000000000000000
20 36 1034095655.0000000000000000000000000000000000000000000000000000
0 37 48043405.0000000000000000000000000000000000000000000000000000
1 37 96243087.0000000000000000000000000000000000000000000000000000
20 37 1064010880.0000000000000000000000000000000000000000000000000000
0 38 48055234.0000000000000000000000000000000000000000000000000000
1 38 96760663.0000000000000000000000000000000000000000000000000000
20 38 1097072055.0000000000000000000000000000000000000000000000000000
0 39 48547285.0000000000000000000000000000000000000000000000000000
1 39 96827321.0000000000000000000000000000000000000000000000000000
20 39 1129938802.0000000000000000000000000000000000000000000000000000
0 3 47909822.0000000000000000000000000000000000000000000000000000
1 3 95533083.0000000000000000000000000000000000000000000000000000
20 3 1130103637.0000000000000000000000000000000000000000000000000000
0 4 47933745.0000000000000000000000000000000000000000000000000000
1 4 295601611.0000000000000000000000000000000000000000000000000000
20 4 1130133375.0000000000000000000000000000000000000000000000000000
0 5 47864737.0000000000000000000000000000000000000000000000000000
1 5 295586566.0000000000000000000000000000000000000000000000000000
20 5 1130114975.0000000000000000000000000000000000000000000000000000
0 6 47850494.0000000000000000000000000000000000000000000000000000
1 6 295573114.0000000000000000000000000000000000000000000000000000
20 6 1130076008.0000000000000000000000000000000000000000000000000000
0 7 47643696.0000000000000000000000000000000000000000000000000000
1 7 95588032.0000000000000000000000000000000000000000000000000000
20 7 1129771328.0000000000000000000000000000000000000000000000000000
0 8 47928075.0000000000000000000000000000000000000000000000000000
1 8 96073296.0000000000000000000000000000000000000000000000000000
20 8 1129890659.0000000000000000000000000000000000000000000000000000
0 9 48197414.0000000000000000000000000000000000000000000000000000
1 9 96367842.0000000000000000000000000000000000000000000000000000
20 9 1129514677.0000000000000000000000000000000000000000000000000000


==> figures/Fig4_SaturationCurves_AllSystems_/timeRankViz_supermuc_divtriad.txt <==
0 0 30857205.0000000000000000000000000000000000000000000000000000
1 0 61787151.0000000000000000000000000000000000000000000000000000
20 0 1202035409.0000000000000000000000000000000000000000000000000000
40 0 1810599775.0000000000000000000000000000000000000000000000000000
0 1 30813134.0000000000000000000000000000000000000000000000000000
1 1 62856463.0000000000000000000000000000000000000000000000000000
20 1 1206315195.0000000000000000000000000000000000000000000000000000
40 1 1814803340.0000000000000000000000000000000000000000000000000000
0 10 30952390.0000000000000000000000000000000000000000000000000000
1 10 61444188.0000000000000000000000000000000000000000000000000000
20 10 1186199450.0000000000000000000000000000000000000000000000000000
40 10 1794957736.0000000000000000000000000000000000000000000000000000
0 11 30435854.0000000000000000000000000000000000000000000000000000
1 11 60821425.0000000000000000000000000000000000000000000000000000
20 11 1180976232.0000000000000000000000000000000000000000000000000000
40 11 1790996292.0000000000000000000000000000000000000000000000000000
0 12 30389661.0000000000000000000000000000000000000000000000000000
1 12 60265575.0000000000000000000000000000000000000000000000000000
20 12 1175909046.0000000000000000000000000000000000000000000000000000
40 12 1786973902.0000000000000000000000000000000000000000000000000000
0 13 30363827.0000000000000000000000000000000000000000000000000000
1 13 60619325.0000000000000000000000000000000000000000000000000000
20 13 1171569024.0000000000000000000000000000000000000000000000000000
40 13 1782501499.0000000000000000000000000000000000000000000000000000
0 14 30745616.0000000000000000000000000000000000000000000000000000
1 14 61129194.0000000000000000000000000000000000000000000000000000
20 14 1166683778.0000000000000000000000000000000000000000000000000000
40 14 1779020467.0000000000000000000000000000000000000000000000000000
0 15 30750833.0000000000000000000000000000000000000000000000000000
1 15 61135988.0000000000000000000000000000000000000000000000000000
20 15 1161786946.0000000000000000000000000000000000000000000000000000
40 15 1774373565.0000000000000000000000000000000000000000000000000000
0 16 30723974.0000000000000000000000000000000000000000000000000000
1 16 61115894.0000000000000000000000000000000000000000000000000000
20 16 1157395017.0000000000000000000000000000000000000000000000000000
40 16 1771557447.0000000000000000000000000000000000000000000000000000
0 17 30517328.0000000000000000000000000000000000000000000000000000
1 17 60886831.0000000000000000000000000000000000000000000000000000
20 17 1152261582.0000000000000000000000000000000000000000000000000000
40 17 1767182314.0000000000000000000000000000000000000000000000000000
0 18 30889032.0000000000000000000000000000000000000000000000000000
1 18 61294778.0000000000000000000000000000000000000000000000000000
20 18 1147359639.0000000000000000000000000000000000000000000000000000
40 18 1762942943.0000000000000000000000000000000000000000000000000000
0 19 30913168.0000000000000000000000000000000000000000000000000000
1 19 61296965.0000000000000000000000000000000000000000000000000000
20 19 1142510696.0000000000000000000000000000000000000000000000000000
40 19 1759214352.0000000000000000000000000000000000000000000000000000
0 2 33051916.0000000000000000000000000000000000000000000000000000
1 2 65837935.0000000000000000000000000000000000000000000000000000
20 2 1210302209.0000000000000000000000000000000000000000000000000000
40 2 1818631246.0000000000000000000000000000000000000000000000000000
0 20 31006736.0000000000000000000000000000000000000000000000000000
1 20 61650928.0000000000000000000000000000000000000000000000000000
20 20 1138261046.0000000000000000000000000000000000000000000000000000
40 20 1755110404.0000000000000000000000000000000000000000000000000000
0 21 31040406.0000000000000000000000000000000000000000000000000000
1 21 61663123.0000000000000000000000000000000000000000000000000000
20 21 1133937444.0000000000000000000000000000000000000000000000000000
40 21 1751053820.0000000000000000000000000000000000000000000000000000
0 22 30995820.0000000000000000000000000000000000000000000000000000
1 22 61640430.0000000000000000000000000000000000000000000000000000
20 22 1131515391.0000000000000000000000000000000000000000000000000000
40 22 1747781807.0000000000000000000000000000000000000000000000000000
0 23 30875098.0000000000000000000000000000000000000000000000000000
1 23 61287000.0000000000000000000000000000000000000000000000000000
20 23 1130642925.0000000000000000000000000000000000000000000000000000
40 23 1744173253.0000000000000000000000000000000000000000000000000000
0 24 30840343.0000000000000000000000000000000000000000000000000000
1 24 61253484.0000000000000000000000000000000000000000000000000000
20 24 1130605737.0000000000000000000000000000000000000000000000000000
40 24 1740136722.0000000000000000000000000000000000000000000000000000
0 25 30388043.0000000000000000000000000000000000000000000000000000
1 25 60821392.0000000000000000000000000000000000000000000000000000
20 25 1127591798.0000000000000000000000000000000000000000000000000000
40 25 1734591010.0000000000000000000000000000000000000000000000000000
0 26 30888419.0000000000000000000000000000000000000000000000000000
1 26 61523892.0000000000000000000000000000000000000000000000000000
20 26 625893846.0000000000000000000000000000000000000000000000000000
40 26 1729628727.0000000000000000000000000000000000000000000000000000
0 27 30907923.0000000000000000000000000000000000000000000000000000
1 27 61531008.0000000000000000000000000000000000000000000000000000
20 27 629649232.0000000000000000000000000000000000000000000000000000
40 27 1723782996.0000000000000000000000000000000000000000000000000000
0 28 30878328.0000000000000000000000000000000000000000000000000000
1 28 61510257.0000000000000000000000000000000000000000000000000000
20 28 630642749.0000000000000000000000000000000000000000000000000000
40 28 1718408934.0000000000000000000000000000000000000000000000000000
0 29 30327460.0000000000000000000000000000000000000000000000000000
1 29 60763306.0000000000000000000000000000000000000000000000000000
20 29 633681553.0000000000000000000000000000000000000000000000000000
40 29 1711485451.0000000000000000000000000000000000000000000000000000
0 3 33067212.0000000000000000000000000000000000000000000000000000
1 3 65847047.0000000000000000000000000000000000000000000000000000
20 3 1210313869.0000000000000000000000000000000000000000000000000000
40 3 1818642273.0000000000000000000000000000000000000000000000000000
0 30 30440987.0000000000000000000000000000000000000000000000000000
1 30 60463852.0000000000000000000000000000000000000000000000000000
20 30 636530121.0000000000000000000000000000000000000000000000000000
40 30 1703417679.0000000000000000000000000000000000000000000000000000
0 31 30455399.0000000000000000000000000000000000000000000000000000
1 31 60917836.0000000000000000000000000000000000000000000000000000
20 31 639592133.0000000000000000000000000000000000000000000000000000
40 31 1696362568.0000000000000000000000000000000000000000000000000000
0 32 30977112.0000000000000000000000000000000000000000000000000000
1 32 62716273.0000000000000000000000000000000000000000000000000000
20 32 642927999.0000000000000000000000000000000000000000000000000000
40 32 1688643927.0000000000000000000000000000000000000000000000000000
0 33 32030556.0000000000000000000000000000000000000000000000000000
1 33 64008247.0000000000000000000000000000000000000000000000000000
20 33 646230685.0000000000000000000000000000000000000000000000000000
40 33 1682953288.0000000000000000000000000000000000000000000000000000
0 34 32061823.0000000000000000000000000000000000000000000000000000
1 34 64023766.0000000000000000000000000000000000000000000000000000
20 34 646236971.0000000000000000000000000000000000000000000000000000
40 34 1674449009.0000000000000000000000000000000000000000000000000000
0 35 32006236.0000000000000000000000000000000000000000000000000000
1 35 63989610.0000000000000000000000000000000000000000000000000000
20 35 646212533.0000000000000000000000000000000000000000000000000000
40 35 1670483869.0000000000000000000000000000000000000000000000000000
0 36 30933867.0000000000000000000000000000000000000000000000000000
1 36 62669258.0000000000000000000000000000000000000000000000000000
20 36 642710242.0000000000000000000000000000000000000000000000000000
40 36 1663955719.0000000000000000000000000000000000000000000000000000
0 37 30275808.0000000000000000000000000000000000000000000000000000
1 37 60978226.0000000000000000000000000000000000000000000000000000
20 37 639513315.0000000000000000000000000000000000000000000000000000
40 37 1656595395.0000000000000000000000000000000000000000000000000000
0 38 30845030.0000000000000000000000000000000000000000000000000000
1 38 61263712.0000000000000000000000000000000000000000000000000000
20 38 636582800.0000000000000000000000000000000000000000000000000000
40 38 1648895991.0000000000000000000000000000000000000000000000000000
0 39 30858064.0000000000000000000000000000000000000000000000000000
1 39 61268932.0000000000000000000000000000000000000000000000000000
20 39 633681489.0000000000000000000000000000000000000000000000000000
40 39 1641979004.0000000000000000000000000000000000000000000000000000
0 4 33014403.0000000000000000000000000000000000000000000000000000
1 4 660405069.0000000000000000000000000000000000000000000000000000
20 4 1210296492.0000000000000000000000000000000000000000000000000000
40 4 1818628393.0000000000000000000000000000000000000000000000000000
0 40 30832876.0000000000000000000000000000000000000000000000000000
1 40 61726444.0000000000000000000000000000000000000000000000000000
20 40 633521484.0000000000000000000000000000000000000000000000000000
40 40 1637453327.0000000000000000000000000000000000000000000000000000
0 41 31346098.0000000000000000000000000000000000000000000000000000
1 41 61733171.0000000000000000000000000000000000000000000000000000
20 41 636923082.0000000000000000000000000000000000000000000000000000
40 41 1632925265.0000000000000000000000000000000000000000000000000000
0 42 31368626.0000000000000000000000000000000000000000000000000000
1 42 61752886.0000000000000000000000000000000000000000000000000000
20 42 640677016.0000000000000000000000000000000000000000000000000000
40 42 1628450010.0000000000000000000000000000000000000000000000000000
0 43 31327618.0000000000000000000000000000000000000000000000000000
1 43 61789500.0000000000000000000000000000000000000000000000000000
20 43 643561124.0000000000000000000000000000000000000000000000000000
40 43 1623930050.0000000000000000000000000000000000000000000000000000
0 44 30683719.0000000000000000000000000000000000000000000000000000
1 44 61756023.0000000000000000000000000000000000000000000000000000
20 44 646833343.0000000000000000000000000000000000000000000000000000
40 44 1619783152.0000000000000000000000000000000000000000000000000000
0 45 30564940.0000000000000000000000000000000000000000000000000000
1 45 60974322.0000000000000000000000000000000000000000000000000000
20 45 650423950.0000000000000000000000000000000000000000000000000000
40 45 1615398111.0000000000000000000000000000000000000000000000000000
0 46 30543564.0000000000000000000000000000000000000000000000000000
1 46 61029745.0000000000000000000000000000000000000000000000000000
20 46 655448506.0000000000000000000000000000000000000000000000000000
40 46 1248801855.0000000000000000000000000000000000000000000000000000
0 47 30940662.0000000000000000000000000000000000000000000000000000
1 47 63115889.0000000000000000000000000000000000000000000000000000
20 47 660547062.0000000000000000000000000000000000000000000000000000
40 47 1252917108.0000000000000000000000000000000000000000000000000000
0 48 32141538.0000000000000000000000000000000000000000000000000000
1 48 64344725.0000000000000000000000000000000000000000000000000000
20 48 662134680.0000000000000000000000000000000000000000000000000000
40 48 1257174588.0000000000000000000000000000000000000000000000000000
0 49 32170837.0000000000000000000000000000000000000000000000000000
1 49 64363082.0000000000000000000000000000000000000000000000000000
20 49 662146599.0000000000000000000000000000000000000000000000000000
40 49 1257174241.0000000000000000000000000000000000000000000000000000
0 5 31325902.0000000000000000000000000000000000000000000000000000
1 5 660421775.0000000000000000000000000000000000000000000000000000
20 5 1206188644.0000000000000000000000000000000000000000000000000000
40 5 1814588304.0000000000000000000000000000000000000000000000000000
0 50 32117927.0000000000000000000000000000000000000000000000000000
1 50 64336672.0000000000000000000000000000000000000000000000000000
20 50 662118753.0000000000000000000000000000000000000000000000000000
40 50 1257174957.0000000000000000000000000000000000000000000000000000
0 51 31125369.0000000000000000000000000000000000000000000000000000
1 51 62676948.0000000000000000000000000000000000000000000000000000
20 51 660443298.0000000000000000000000000000000000000000000000000000
40 51 1252946373.0000000000000000000000000000000000000000000000000000
0 52 30935846.0000000000000000000000000000000000000000000000000000
1 52 61642230.0000000000000000000000000000000000000000000000000000
20 52 658649816.0000000000000000000000000000000000000000000000000000
40 52 1248611464.0000000000000000000000000000000000000000000000000000
0 53 30916562.0000000000000000000000000000000000000000000000000000
1 53 61586891.0000000000000000000000000000000000000000000000000000
20 53 656439303.0000000000000000000000000000000000000000000000000000
40 53 1244196781.0000000000000000000000000000000000000000000000000000
0 54 30929839.0000000000000000000000000000000000000000000000000000
1 54 61671487.0000000000000000000000000000000000000000000000000000
20 54 654661533.0000000000000000000000000000000000000000000000000000
40 54 1239739328.0000000000000000000000000000000000000000000000000000
0 55 31027179.0000000000000000000000000000000000000000000000000000
1 55 61741024.0000000000000000000000000000000000000000000000000000
20 55 652677485.0000000000000000000000000000000000000000000000000000
40 55 1235619439.0000000000000000000000000000000000000000000000000000
0 56 31046479.0000000000000000000000000000000000000000000000000000
1 56 61748416.0000000000000000000000000000000000000000000000000000
20 56 650923271.0000000000000000000000000000000000000000000000000000
40 56 1231309398.0000000000000000000000000000000000000000000000000000
0 57 31014493.0000000000000000000000000000000000000000000000000000
1 57 61720940.0000000000000000000000000000000000000000000000000000
20 57 649898579.0000000000000000000000000000000000000000000000000000
40 57 1227157353.0000000000000000000000000000000000000000000000000000
0 58 30988297.0000000000000000000000000000000000000000000000000000
1 58 61565570.0000000000000000000000000000000000000000000000000000
20 58 647116746.0000000000000000000000000000000000000000000000000000
40 58 1222993952.0000000000000000000000000000000000000000000000000000
0 59 31001082.0000000000000000000000000000000000000000000000000000
1 59 61565266.0000000000000000000000000000000000000000000000000000
20 59 644346316.0000000000000000000000000000000000000000000000000000
40 59 1218972568.0000000000000000000000000000000000000000000000000000
0 6 31278201.0000000000000000000000000000000000000000000000000000
1 6 660403230.0000000000000000000000000000000000000000000000000000
20 6 1203165366.0000000000000000000000000000000000000000000000000000
40 6 1811426190.0000000000000000000000000000000000000000000000000000
0 60 30975405.0000000000000000000000000000000000000000000000000000
1 60 61588945.0000000000000000000000000000000000000000000000000000
20 60 643534409.0000000000000000000000000000000000000000000000000000
40 60 1215493432.0000000000000000000000000000000000000000000000000000
0 61 30951564.0000000000000000000000000000000000000000000000000000
1 61 61556093.0000000000000000000000000000000000000000000000000000
20 61 641642029.0000000000000000000000000000000000000000000000000000
40 61 1609715397.0000000000000000000000000000000000000000000000000000
0 62 30965383.0000000000000000000000000000000000000000000000000000
1 62 61329989.0000000000000000000000000000000000000000000000000000
20 62 639271764.0000000000000000000000000000000000000000000000000000
40 62 1615362947.0000000000000000000000000000000000000000000000000000
0 63 30940232.0000000000000000000000000000000000000000000000000000
1 63 61633706.0000000000000000000000000000000000000000000000000000
20 63 637819381.0000000000000000000000000000000000000000000000000000
40 63 1621107519.0000000000000000000000000000000000000000000000000000
0 64 30982249.0000000000000000000000000000000000000000000000000000
1 64 61824975.0000000000000000000000000000000000000000000000000000
20 64 635130893.0000000000000000000000000000000000000000000000000000
40 64 1627699112.0000000000000000000000000000000000000000000000000000
0 65 30997989.0000000000000000000000000000000000000000000000000000
1 65 61857102.0000000000000000000000000000000000000000000000000000
20 65 633436902.0000000000000000000000000000000000000000000000000000
40 65 1632945399.0000000000000000000000000000000000000000000000000000
0 66 30969856.0000000000000000000000000000000000000000000000000000
1 66 61811422.0000000000000000000000000000000000000000000000000000
20 66 632250323.0000000000000000000000000000000000000000000000000000
40 66 1638706807.0000000000000000000000000000000000000000000000000000
0 67 30930245.0000000000000000000000000000000000000000000000000000
1 67 61770024.0000000000000000000000000000000000000000000000000000
20 67 630545002.0000000000000000000000000000000000000000000000000000
40 67 1644699897.0000000000000000000000000000000000000000000000000000
0 68 30934478.0000000000000000000000000000000000000000000000000000
1 68 61800198.0000000000000000000000000000000000000000000000000000
20 68 629212833.0000000000000000000000000000000000000000000000000000
40 68 1650663844.0000000000000000000000000000000000000000000000000000
0 69 30922745.0000000000000000000000000000000000000000000000000000
1 69 61744711.0000000000000000000000000000000000000000000000000000
20 69 629166258.0000000000000000000000000000000000000000000000000000
40 69 1657058764.0000000000000000000000000000000000000000000000000000
0 7 30423654.0000000000000000000000000000000000000000000000000000
1 7 61157549.0000000000000000000000000000000000000000000000000000
20 7 1198712792.0000000000000000000000000000000000000000000000000000
40 7 1807361844.0000000000000000000000000000000000000000000000000000
0 70 30918100.0000000000000000000000000000000000000000000000000000
1 70 61617889.0000000000000000000000000000000000000000000000000000
20 70 629183905.0000000000000000000000000000000000000000000000000000
40 70 1664201442.0000000000000000000000000000000000000000000000000000
0 71 30923074.0000000000000000000000000000000000000000000000000000
1 71 61597551.0000000000000000000000000000000000000000000000000000
20 71 629216290.0000000000000000000000000000000000000000000000000000
40 71 1671884937.0000000000000000000000000000000000000000000000000000
0 72 30888595.0000000000000000000000000000000000000000000000000000
1 72 61557288.0000000000000000000000000000000000000000000000000000
20 72 629117733.0000000000000000000000000000000000000000000000000000
40 72 1678809327.0000000000000000000000000000000000000000000000000000
0 73 30738781.0000000000000000000000000000000000000000000000000000
1 73 61514818.0000000000000000000000000000000000000000000000000000
20 73 623581592.0000000000000000000000000000000000000000000000000000
40 73 1685717489.0000000000000000000000000000000000000000000000000000
0 74 30654209.0000000000000000000000000000000000000000000000000000
1 74 61466459.0000000000000000000000000000000000000000000000000000
20 74 618543746.0000000000000000000000000000000000000000000000000000
40 74 1692729285.0000000000000000000000000000000000000000000000000000
0 75 30858376.0000000000000000000000000000000000000000000000000000
1 75 61518609.0000000000000000000000000000000000000000000000000000
20 75 613511923.0000000000000000000000000000000000000000000000000000
40 75 1699809644.0000000000000000000000000000000000000000000000000000
0 76 30875687.0000000000000000000000000000000000000000000000000000
1 76 61517995.0000000000000000000000000000000000000000000000000000
20 76 608135187.0000000000000000000000000000000000000000000000000000
40 76 1706263417.0000000000000000000000000000000000000000000000000000
0 77 30843235.0000000000000000000000000000000000000000000000000000
1 77 61502369.0000000000000000000000000000000000000000000000000000
20 77 602648608.0000000000000000000000000000000000000000000000000000
40 77 1712770921.0000000000000000000000000000000000000000000000000000
0 78 30750953.0000000000000000000000000000000000000000000000000000
1 78 61405191.0000000000000000000000000000000000000000000000000000
20 78 597382812.0000000000000000000000000000000000000000000000000000
40 78 1718378916.0000000000000000000000000000000000000000000000000000
0 79 30771220.0000000000000000000000000000000000000000000000000000
1 79 61395884.0000000000000000000000000000000000000000000000000000
20 79 592130921.0000000000000000000000000000000000000000000000000000
40 79 1724606744.0000000000000000000000000000000000000000000000000000
0 8 30970707.0000000000000000000000000000000000000000000000000000
1 8 61456355.0000000000000000000000000000000000000000000000000000
20 8 1194415333.0000000000000000000000000000000000000000000000000000
40 8 1802980864.0000000000000000000000000000000000000000000000000000
0 80 30775082.0000000000000000000000000000000000000000000000000000
1 80 61383907.0000000000000000000000000000000000000000000000000000
20 80 586980342.0000000000000000000000000000000000000000000000000000
40 80 1729607088.0000000000000000000000000000000000000000000000000000
0 81 30784397.0000000000000000000000000000000000000000000000000000
1 81 61325621.0000000000000000000000000000000000000000000000000000
20 81 1123352052.0000000000000000000000000000000000000000000000000000
40 81 1734649921.0000000000000000000000000000000000000000000000000000
0 82 30763162.0000000000000000000000000000000000000000000000000000
1 82 61325098.0000000000000000000000000000000000000000000000000000
20 82 1127775827.0000000000000000000000000000000000000000000000000000
40 82 1739701009.0000000000000000000000000000000000000000000000000000
0 83 30622049.0000000000000000000000000000000000000000000000000000
1 83 61298369.0000000000000000000000000000000000000000000000000000
20 83 1132170272.0000000000000000000000000000000000000000000000000000
40 83 1744805635.0000000000000000000000000000000000000000000000000000
0 84 30623152.0000000000000000000000000000000000000000000000000000
1 84 61240442.0000000000000000000000000000000000000000000000000000
20 84 1136362047.0000000000000000000000000000000000000000000000000000
40 84 1750346891.0000000000000000000000000000000000000000000000000000
0 85 30764242.0000000000000000000000000000000000000000000000000000
1 85 61509304.0000000000000000000000000000000000000000000000000000
20 85 1140891877.0000000000000000000000000000000000000000000000000000
40 85 1754373384.0000000000000000000000000000000000000000000000000000
0 86 30776168.0000000000000000000000000000000000000000000000000000
1 86 61515320.0000000000000000000000000000000000000000000000000000
20 86 1145392890.0000000000000000000000000000000000000000000000000000
40 86 1759599695.0000000000000000000000000000000000000000000000000000
0 87 30788422.0000000000000000000000000000000000000000000000000000
1 87 61493661.0000000000000000000000000000000000000000000000000000
20 87 1149959336.0000000000000000000000000000000000000000000000000000
40 87 1765562984.0000000000000000000000000000000000000000000000000000
0 88 30799878.0000000000000000000000000000000000000000000000000000
1 88 61297864.0000000000000000000000000000000000000000000000000000
20 88 1154642992.0000000000000000000000000000000000000000000000000000
40 88 1770309646.0000000000000000000000000000000000000000000000000000
0 89 30774367.0000000000000000000000000000000000000000000000000000
1 89 61394183.0000000000000000000000000000000000000000000000000000
20 89 1159604250.0000000000000000000000000000000000000000000000000000
40 89 1775293129.0000000000000000000000000000000000000000000000000000
0 9 30987329.0000000000000000000000000000000000000000000000000000
1 9 61470309.0000000000000000000000000000000000000000000000000000
20 9 1189685763.0000000000000000000000000000000000000000000000000000
40 9 1798381186.0000000000000000000000000000000000000000000000000000
0 90 30776068.0000000000000000000000000000000000000000000000000000
1 90 61409706.0000000000000000000000000000000000000000000000000000
20 90 1165129146.0000000000000000000000000000000000000000000000000000
40 90 1781188893.0000000000000000000000000000000000000000000000000000
0 91 30749657.0000000000000000000000000000000000000000000000000000
1 91 61387719.0000000000000000000000000000000000000000000000000000
20 91 1171191959.0000000000000000000000000000000000000000000000000000
40 91 1786184915.0000000000000000000000000000000000000000000000000000
0 92 30704032.0000000000000000000000000000000000000000000000000000
1 92 61234497.0000000000000000000000000000000000000000000000000000
20 92 1178235838.0000000000000000000000000000000000000000000000000000
40 92 1791297953.0000000000000000000000000000000000000000000000000000
0 93 30718850.0000000000000000000000000000000000000000000000000000
1 93 61250429.0000000000000000000000000000000000000000000000000000
20 93 1184858447.0000000000000000000000000000000000000000000000000000
40 93 1796560583.0000000000000000000000000000000000000000000000000000
0 94 30835742.0000000000000000000000000000000000000000000000000000
1 94 61749702.0000000000000000000000000000000000000000000000000000
20 94 1191709275.0000000000000000000000000000000000000000000000000000
40 94 1802204021.0000000000000000000000000000000000000000000000000000
0 95 30860856.0000000000000000000000000000000000000000000000000000
1 95 61769648.0000000000000000000000000000000000000000000000000000
20 95 1198034097.0000000000000000000000000000000000000000000000000000
40 95 1806863560.0000000000000000000000000000000000000000000000000000
0 0 30724167.0000000000000000000000000000000000000000000000000000
1 0 61372339.0000000000000000000000000000000000000000000000000000
20 0 1138945404.0000000000000000000000000000000000000000000000000000
40 0 1726597424.0000000000000000000000000000000000000000000000000000
0 1 30698514.0000000000000000000000000000000000000000000000000000
1 1 61331963.0000000000000000000000000000000000000000000000000000
20 1 1138959098.0000000000000000000000000000000000000000000000000000
40 1 1728253680.0000000000000000000000000000000000000000000000000000
0 10 30708625.0000000000000000000000000000000000000000000000000000
1 10 61176484.0000000000000000000000000000000000000000000000000000
20 10 1133539555.0000000000000000000000000000000000000000000000000000
40 10 1750532262.0000000000000000000000000000000000000000000000000000
0 11 30685110.0000000000000000000000000000000000000000000000000000
1 11 61281582.0000000000000000000000000000000000000000000000000000
20 11 1136015519.0000000000000000000000000000000000000000000000000000
40 11 1754436058.0000000000000000000000000000000000000000000000000000
0 12 30698532.0000000000000000000000000000000000000000000000000000
1 12 61293413.0000000000000000000000000000000000000000000000000000
20 12 1136359675.0000000000000000000000000000000000000000000000000000
40 12 1756418531.0000000000000000000000000000000000000000000000000000
0 13 30672725.0000000000000000000000000000000000000000000000000000
1 13 61259961.0000000000000000000000000000000000000000000000000000
20 13 1142349526.0000000000000000000000000000000000000000000000000000
40 13 1758757006.0000000000000000000000000000000000000000000000000000
0 14 30650682.0000000000000000000000000000000000000000000000000000
1 14 61164814.0000000000000000000000000000000000000000000000000000
20 14 1144432525.0000000000000000000000000000000000000000000000000000
40 14 1761979133.0000000000000000000000000000000000000000000000000000
0 15 30666342.0000000000000000000000000000000000000000000000000000
1 15 61181878.0000000000000000000000000000000000000000000000000000
20 15 1148369047.0000000000000000000000000000000000000000000000000000
40 15 1764914507.0000000000000000000000000000000000000000000000000000
0 16 30641467.0000000000000000000000000000000000000000000000000000
1 16 61162132.0000000000000000000000000000000000000000000000000000
20 16 1150730579.0000000000000000000000000000000000000000000000000000
40 16 1766977741.0000000000000000000000000000000000000000000000000000
0 17 30783572.0000000000000000000000000000000000000000000000000000
1 17 62058593.0000000000000000000000000000000000000000000000000000
20 17 1153462322.0000000000000000000000000000000000000000000000000000
40 17 1769702781.0000000000000000000000000000000000000000000000000000
0 18 32043144.0000000000000000000000000000000000000000000000000000
1 18 64126221.0000000000000000000000000000000000000000000000000000
20 18 1155961479.0000000000000000000000000000000000000000000000000000
40 18 1772409696.0000000000000000000000000000000000000000000000000000
0 19 32073783.0000000000000000000000000000000000000000000000000000
1 19 64142737.0000000000000000000000000000000000000000000000000000
20 19 1155993339.0000000000000000000000000000000000000000000000000000
40 19 1772455898.0000000000000000000000000000000000000000000000000000
0 2 30786150.0000000000000000000000000000000000000000000000000000
1 2 61344197.0000000000000000000000000000000000000000000000000000
20 2 1139192636.0000000000000000000000000000000000000000000000000000
40 2 1729963719.0000000000000000000000000000000000000000000000000000
0 20 32022742.0000000000000000000000000000000000000000000000000000
1 20 64112149.0000000000000000000000000000000000000000000000000000
20 20 1155939958.0000000000000000000000000000000000000000000000000000
40 20 1772403796.0000000000000000000000000000000000000000000000000000
0 21 31033094.0000000000000000000000000000000000000000000000000000
1 21 62337544.0000000000000000000000000000000000000000000000000000
20 21 1153106422.0000000000000000000000000000000000000000000000000000
40 21 1769980591.0000000000000000000000000000000000000000000000000000
0 22 31061170.0000000000000000000000000000000000000000000000000000
1 22 61474066.0000000000000000000000000000000000000000000000000000
20 22 1150638068.0000000000000000000000000000000000000000000000000000
40 22 1766884760.0000000000000000000000000000000000000000000000000000
0 23 31010601.0000000000000000000000000000000000000000000000000000
1 23 61456928.0000000000000000000000000000000000000000000000000000
20 23 1147838030.0000000000000000000000000000000000000000000000000000
40 23 1764350460.0000000000000000000000000000000000000000000000000000
0 24 30657598.0000000000000000000000000000000000000000000000000000
1 24 61365365.0000000000000000000000000000000000000000000000000000
20 24 1144609487.0000000000000000000000000000000000000000000000000000
40 24 1761966911.0000000000000000000000000000000000000000000000000000
0 25 30620402.0000000000000000000000000000000000000000000000000000
1 25 61330486.0000000000000000000000000000000000000000000000000000
20 25 1136040740.0000000000000000000000000000000000000000000000000000
40 25 1756429891.0000000000000000000000000000000000000000000000000000
0 26 30455317.0000000000000000000000000000000000000000000000000000
1 26 61019024.0000000000000000000000000000000000000000000000000000
20 26 628932839.0000000000000000000000000000000000000000000000000000
40 26 1750761950.0000000000000000000000000000000000000000000000000000
0 27 30519111.0000000000000000000000000000000000000000000000000000
1 27 60934811.0000000000000000000000000000000000000000000000000000
20 27 631492428.0000000000000000000000000000000000000000000000000000
40 27 1745056140.0000000000000000000000000000000000000000000000000000
0 28 30531773.0000000000000000000000000000000000000000000000000000
1 28 60961711.0000000000000000000000000000000000000000000000000000
20 28 631926926.0000000000000000000000000000000000000000000000000000
40 28 1738329239.0000000000000000000000000000000000000000000000000000
0 29 30506132.0000000000000000000000000000000000000000000000000000
1 29 60967831.0000000000000000000000000000000000000000000000000000
20 29 632869584.0000000000000000000000000000000000000000000000000000
40 29 1732252321.0000000000000000000000000000000000000000000000000000
0 3 30800682.0000000000000000000000000000000000000000000000000000
1 3 61353908.0000000000000000000000000000000000000000000000000000
20 3 1139221311.0000000000000000000000000000000000000000000000000000
40 3 1730738069.0000000000000000000000000000000000000000000000000000
0 30 30490370.0000000000000000000000000000000000000000000000000000
1 30 60996726.0000000000000000000000000000000000000000000000000000
20 30 632882151.0000000000000000000000000000000000000000000000000000
40 30 1725771832.0000000000000000000000000000000000000000000000000000
0 31 30544594.0000000000000000000000000000000000000000000000000000
1 31 61118038.0000000000000000000000000000000000000000000000000000
20 31 634558409.0000000000000000000000000000000000000000000000000000
40 31 1719260896.0000000000000000000000000000000000000000000000000000
0 32 30558056.0000000000000000000000000000000000000000000000000000
1 32 61131623.0000000000000000000000000000000000000000000000000000
20 32 635036955.0000000000000000000000000000000000000000000000000000
40 32 1712466303.0000000000000000000000000000000000000000000000000000
0 33 30533045.0000000000000000000000000000000000000000000000000000
1 33 61116207.0000000000000000000000000000000000000000000000000000
20 33 636153950.0000000000000000000000000000000000000000000000000000
40 33 1705546607.0000000000000000000000000000000000000000000000000000
0 34 30651846.0000000000000000000000000000000000000000000000000000
1 34 61139892.0000000000000000000000000000000000000000000000000000
20 34 637231197.0000000000000000000000000000000000000000000000000000
40 34 1699273673.0000000000000000000000000000000000000000000000000000
0 35 30669346.0000000000000000000000000000000000000000000000000000
1 35 61152306.0000000000000000000000000000000000000000000000000000
20 35 638760798.0000000000000000000000000000000000000000000000000000
40 35 1692443203.0000000000000000000000000000000000000000000000000000
0 36 30693852.0000000000000000000000000000000000000000000000000000
1 36 61152048.0000000000000000000000000000000000000000000000000000
20 36 639698083.0000000000000000000000000000000000000000000000000000
40 36 1686007971.0000000000000000000000000000000000000000000000000000
0 37 30706882.0000000000000000000000000000000000000000000000000000
1 37 61212243.0000000000000000000000000000000000000000000000000000
20 37 640853502.0000000000000000000000000000000000000000000000000000
40 37 1679614583.0000000000000000000000000000000000000000000000000000
0 38 30682856.0000000000000000000000000000000000000000000000000000
1 38 61485174.0000000000000000000000000000000000000000000000000000
20 38 642312535.0000000000000000000000000000000000000000000000000000
40 38 1672397265.0000000000000000000000000000000000000000000000000000
0 39 31373689.0000000000000000000000000000000000000000000000000000
1 39 62497614.0000000000000000000000000000000000000000000000000000
20 39 644098816.0000000000000000000000000000000000000000000000000000
40 39 1663900962.0000000000000000000000000000000000000000000000000000
0 4 30774799.0000000000000000000000000000000000000000000000000000
1 4 654779014.0000000000000000000000000000000000000000000000000000
20 4 1139168666.0000000000000000000000000000000000000000000000000000
40 4 1734367805.0000000000000000000000000000000000000000000000000000
0 40 31397272.0000000000000000000000000000000000000000000000000000
1 40 62519690.0000000000000000000000000000000000000000000000000000
20 40 644119485.0000000000000000000000000000000000000000000000000000
40 40 1656567810.0000000000000000000000000000000000000000000000000000
0 41 31343244.0000000000000000000000000000000000000000000000000000
1 41 62489658.0000000000000000000000000000000000000000000000000000
20 41 644092191.0000000000000000000000000000000000000000000000000000
40 41 1651517000.0000000000000000000000000000000000000000000000000000
0 42 30428240.0000000000000000000000000000000000000000000000000000
1 42 61528390.0000000000000000000000000000000000000000000000000000
20 42 642261239.0000000000000000000000000000000000000000000000000000
40 42 1645210053.0000000000000000000000000000000000000000000000000000
0 43 30462382.0000000000000000000000000000000000000000000000000000
1 43 60795656.0000000000000000000000000000000000000000000000000000
20 43 640762025.0000000000000000000000000000000000000000000000000000
40 43 1638596144.0000000000000000000000000000000000000000000000000000
0 44 30430061.0000000000000000000000000000000000000000000000000000
1 44 61046633.0000000000000000000000000000000000000000000000000000
20 44 639797714.0000000000000000000000000000000000000000000000000000
40 44 1630630121.0000000000000000000000000000000000000000000000000000
0 45 30715900.0000000000000000000000000000000000000000000000000000
1 45 61083752.0000000000000000000000000000000000000000000000000000
20 45 640791230.0000000000000000000000000000000000000000000000000000
40 45 1622263143.0000000000000000000000000000000000000000000000000000
0 46 30733535.0000000000000000000000000000000000000000000000000000
1 46 61297922.0000000000000000000000000000000000000000000000000000
20 46 642850425.0000000000000000000000000000000000000000000000000000
40 46 1216391201.0000000000000000000000000000000000000000000000000000
0 47 30925440.0000000000000000000000000000000000000000000000000000
1 47 61656786.0000000000000000000000000000000000000000000000000000
20 47 645764507.0000000000000000000000000000000000000000000000000000
40 47 1219534075.0000000000000000000000000000000000000000000000000000
0 48 30928222.0000000000000000000000000000000000000000000000000000
1 48 61678050.0000000000000000000000000000000000000000000000000000
20 48 647034308.0000000000000000000000000000000000000000000000000000
40 48 1222510501.0000000000000000000000000000000000000000000000000000
0 49 30877845.0000000000000000000000000000000000000000000000000000
1 49 61623268.0000000000000000000000000000000000000000000000000000
20 49 648366673.0000000000000000000000000000000000000000000000000000
40 49 1225604864.0000000000000000000000000000000000000000000000000000
0 5 30814760.0000000000000000000000000000000000000000000000000000
1 5 654791404.0000000000000000000000000000000000000000000000000000
20 5 1136198252.0000000000000000000000000000000000000000000000000000
40 5 1736712054.0000000000000000000000000000000000000000000000000000
0 50 30761760.0000000000000000000000000000000000000000000000000000
1 50 61585707.0000000000000000000000000000000000000000000000000000
20 50 649683760.0000000000000000000000000000000000000000000000000000
40 50 1228863192.0000000000000000000000000000000000000000000000000000
0 51 30653046.0000000000000000000000000000000000000000000000000000
1 51 61990399.0000000000000000000000000000000000000000000000000000
20 51 651289916.0000000000000000000000000000000000000000000000000000
40 51 1231889903.0000000000000000000000000000000000000000000000000000
0 52 31584242.0000000000000000000000000000000000000000000000000000
1 52 63159360.0000000000000000000000000000000000000000000000000000
20 52 652854008.0000000000000000000000000000000000000000000000000000
40 52 1234874556.0000000000000000000000000000000000000000000000000000
0 53 31610524.0000000000000000000000000000000000000000000000000000
1 53 63191368.0000000000000000000000000000000000000000000000000000
20 53 652880099.0000000000000000000000000000000000000000000000000000
40 53 1234886525.0000000000000000000000000000000000000000000000000000
0 54 31564894.0000000000000000000000000000000000000000000000000000
1 54 63151844.0000000000000000000000000000000000000000000000000000
20 54 652847840.0000000000000000000000000000000000000000000000000000
40 54 1234868795.0000000000000000000000000000000000000000000000000000
0 55 30845635.0000000000000000000000000000000000000000000000000000
1 55 61790258.0000000000000000000000000000000000000000000000000000
20 55 651145339.0000000000000000000000000000000000000000000000000000
40 55 1231640769.0000000000000000000000000000000000000000000000000000
0 56 30819719.0000000000000000000000000000000000000000000000000000
1 56 61442938.0000000000000000000000000000000000000000000000000000
20 56 649724756.0000000000000000000000000000000000000000000000000000
40 56 1228628748.0000000000000000000000000000000000000000000000000000
0 57 30735379.0000000000000000000000000000000000000000000000000000
1 57 61320134.0000000000000000000000000000000000000000000000000000
20 57 648239579.0000000000000000000000000000000000000000000000000000
40 57 1225543896.0000000000000000000000000000000000000000000000000000
0 58 30760825.0000000000000000000000000000000000000000000000000000
1 58 61354210.0000000000000000000000000000000000000000000000000000
20 58 646937650.0000000000000000000000000000000000000000000000000000
40 58 1222437287.0000000000000000000000000000000000000000000000000000
0 59 30725923.0000000000000000000000000000000000000000000000000000
1 59 61365279.0000000000000000000000000000000000000000000000000000
20 59 645889452.0000000000000000000000000000000000000000000000000000
40 59 1219323055.0000000000000000000000000000000000000000000000000000
0 6 30829022.0000000000000000000000000000000000000000000000000000
1 6 654763486.0000000000000000000000000000000000000000000000000000
20 6 1135255432.0000000000000000000000000000000000000000000000000000
40 6 1738959649.0000000000000000000000000000000000000000000000000000
0 60 30668324.0000000000000000000000000000000000000000000000000000
1 60 61346257.0000000000000000000000000000000000000000000000000000
20 60 644563826.0000000000000000000000000000000000000000000000000000
40 60 1216325466.0000000000000000000000000000000000000000000000000000
0 61 30847023.0000000000000000000000000000000000000000000000000000
1 61 61463192.0000000000000000000000000000000000000000000000000000
20 61 643290343.0000000000000000000000000000000000000000000000000000
40 61 1605982573.0000000000000000000000000000000000000000000000000000
0 62 30862165.0000000000000000000000000000000000000000000000000000
1 62 61489761.0000000000000000000000000000000000000000000000000000
20 62 642821821.0000000000000000000000000000000000000000000000000000
40 62 1609187839.0000000000000000000000000000000000000000000000000000
0 63 30836412.0000000000000000000000000000000000000000000000000000
1 63 61458499.0000000000000000000000000000000000000000000000000000
20 63 640852197.0000000000000000000000000000000000000000000000000000
40 63 1612968367.0000000000000000000000000000000000000000000000000000
0 64 30604661.0000000000000000000000000000000000000000000000000000
1 64 61184344.0000000000000000000000000000000000000000000000000000
20 64 638530493.0000000000000000000000000000000000000000000000000000
40 64 1616424453.0000000000000000000000000000000000000000000000000000
0 65 30618366.0000000000000000000000000000000000000000000000000000
1 65 61243777.0000000000000000000000000000000000000000000000000000
20 65 637448731.0000000000000000000000000000000000000000000000000000
40 65 1620037089.0000000000000000000000000000000000000000000000000000
0 66 30627544.0000000000000000000000000000000000000000000000000000
1 66 61261517.0000000000000000000000000000000000000000000000000000
20 66 635269384.0000000000000000000000000000000000000000000000000000
40 66 1623178480.0000000000000000000000000000000000000000000000000000
0 67 30657995.0000000000000000000000000000000000000000000000000000
1 67 61279521.0000000000000000000000000000000000000000000000000000
20 67 634633821.0000000000000000000000000000000000000000000000000000
40 67 1627321409.0000000000000000000000000000000000000000000000000000
0 68 30745779.0000000000000000000000000000000000000000000000000000
1 68 61337066.0000000000000000000000000000000000000000000000000000
20 68 633963520.0000000000000000000000000000000000000000000000000000
40 68 1631880424.0000000000000000000000000000000000000000000000000000
0 69 30760375.0000000000000000000000000000000000000000000000000000
1 69 61433808.0000000000000000000000000000000000000000000000000000
20 69 631750028.0000000000000000000000000000000000000000000000000000
40 69 1635240615.0000000000000000000000000000000000000000000000000000
0 7 30800453.0000000000000000000000000000000000000000000000000000
1 7 61325430.0000000000000000000000000000000000000000000000000000
20 7 1135234909.0000000000000000000000000000000000000000000000000000
40 7 1741598102.0000000000000000000000000000000000000000000000000000
0 70 30798113.0000000000000000000000000000000000000000000000000000
1 70 61585429.0000000000000000000000000000000000000000000000000000
20 70 630820431.0000000000000000000000000000000000000000000000000000
40 70 1639278805.0000000000000000000000000000000000000000000000000000
0 71 30903365.0000000000000000000000000000000000000000000000000000
1 71 61615209.0000000000000000000000000000000000000000000000000000
20 71 630450638.0000000000000000000000000000000000000000000000000000
40 71 1644306627.0000000000000000000000000000000000000000000000000000
0 72 30922123.0000000000000000000000000000000000000000000000000000
1 72 61599128.0000000000000000000000000000000000000000000000000000
20 72 630352308.0000000000000000000000000000000000000000000000000000
40 72 1647533588.0000000000000000000000000000000000000000000000000000
0 73 30882776.0000000000000000000000000000000000000000000000000000
1 73 61592228.0000000000000000000000000000000000000000000000000000
20 73 625184179.0000000000000000000000000000000000000000000000000000
40 73 1651566864.0000000000000000000000000000000000000000000000000000
0 74 30744176.0000000000000000000000000000000000000000000000000000
1 74 61407073.0000000000000000000000000000000000000000000000000000
20 74 619666694.0000000000000000000000000000000000000000000000000000
40 74 1656240265.0000000000000000000000000000000000000000000000000000
0 75 30722599.0000000000000000000000000000000000000000000000000000
1 75 61129604.0000000000000000000000000000000000000000000000000000
20 75 614436803.0000000000000000000000000000000000000000000000000000
40 75 1663570591.0000000000000000000000000000000000000000000000000000
0 76 30682326.0000000000000000000000000000000000000000000000000000
1 76 61095381.0000000000000000000000000000000000000000000000000000
20 76 608916769.0000000000000000000000000000000000000000000000000000
40 76 1671048646.0000000000000000000000000000000000000000000000000000
0 77 30702233.0000000000000000000000000000000000000000000000000000
1 77 61158339.0000000000000000000000000000000000000000000000000000
20 77 603276661.0000000000000000000000000000000000000000000000000000
40 77 1675284270.0000000000000000000000000000000000000000000000000000
0 78 30671033.0000000000000000000000000000000000000000000000000000
1 78 61332330.0000000000000000000000000000000000000000000000000000
20 78 597831068.0000000000000000000000000000000000000000000000000000
40 78 1679821739.0000000000000000000000000000000000000000000000000000
0 79 30697009.0000000000000000000000000000000000000000000000000000
1 79 61440979.0000000000000000000000000000000000000000000000000000
20 79 592300551.0000000000000000000000000000000000000000000000000000
40 79 1683755864.0000000000000000000000000000000000000000000000000000
0 8 30690085.0000000000000000000000000000000000000000000000000000
1 8 61085956.0000000000000000000000000000000000000000000000000000
20 8 1135147468.0000000000000000000000000000000000000000000000000000
40 8 1744423956.0000000000000000000000000000000000000000000000000000
0 80 30815862.0000000000000000000000000000000000000000000000000000
1 80 61447703.0000000000000000000000000000000000000000000000000000
20 80 586858729.0000000000000000000000000000000000000000000000000000
40 80 1687489779.0000000000000000000000000000000000000000000000000000
0 81 30829168.0000000000000000000000000000000000000000000000000000
1 81 61429616.0000000000000000000000000000000000000000000000000000
20 81 1113227656.0000000000000000000000000000000000000000000000000000
40 81 1691011585.0000000000000000000000000000000000000000000000000000
0 82 30838598.0000000000000000000000000000000000000000000000000000
1 82 61391766.0000000000000000000000000000000000000000000000000000
20 82 1113288308.0000000000000000000000000000000000000000000000000000
40 82 1693683192.0000000000000000000000000000000000000000000000000000
0 83 30844670.0000000000000000000000000000000000000000000000000000
1 83 61460036.0000000000000000000000000000000000000000000000000000
20 83 1113445355.0000000000000000000000000000000000000000000000000000
40 83 1695033898.0000000000000000000000000000000000000000000000000000
0 84 30856825.0000000000000000000000000000000000000000000000000000
1 84 61473604.0000000000000000000000000000000000000000000000000000
20 84 1113610289.0000000000000000000000000000000000000000000000000000
40 84 1695954985.0000000000000000000000000000000000000000000000000000
0 85 30832939.0000000000000000000000000000000000000000000000000000
1 85 61452141.0000000000000000000000000000000000000000000000000000
20 85 1113841813.0000000000000000000000000000000000000000000000000000
40 85 1696972728.0000000000000000000000000000000000000000000000000000
0 86 30669057.0000000000000000000000000000000000000000000000000000
1 86 61345120.0000000000000000000000000000000000000000000000000000
20 86 1114145098.0000000000000000000000000000000000000000000000000000
40 86 1698076983.0000000000000000000000000000000000000000000000000000
0 87 30677879.0000000000000000000000000000000000000000000000000000
1 87 61261102.0000000000000000000000000000000000000000000000000000
20 87 1114646413.0000000000000000000000000000000000000000000000000000
40 87 1699434967.0000000000000000000000000000000000000000000000000000
0 88 30688366.0000000000000000000000000000000000000000000000000000
1 88 61410889.0000000000000000000000000000000000000000000000000000
20 88 1115278808.0000000000000000000000000000000000000000000000000000
40 88 1700507137.0000000000000000000000000000000000000000000000000000
0 89 30816742.0000000000000000000000000000000000000000000000000000
1 89 61425821.0000000000000000000000000000000000000000000000000000
20 89 1116022246.0000000000000000000000000000000000000000000000000000
40 89 1702507356.0000000000000000000000000000000000000000000000000000
0 9 30695540.0000000000000000000000000000000000000000000000000000
1 9 61159199.0000000000000000000000000000000000000000000000000000
20 9 1135109373.0000000000000000000000000000000000000000000000000000
40 9 1747369823.0000000000000000000000000000000000000000000000000000
0 90 30818637.0000000000000000000000000000000000000000000000000000
1 90 61407909.0000000000000000000000000000000000000000000000000000
20 90 1117302002.0000000000000000000000000000000000000000000000000000
40 90 1713424112.0000000000000000000000000000000000000000000000000000
0 91 30794307.0000000000000000000000000000000000000000000000000000
1 91 61423442.0000000000000000000000000000000000000000000000000000
20 91 1119362277.0000000000000000000000000000000000000000000000000000
40 91 1714785419.0000000000000000000000000000000000000000000000000000
0 92 30700412.0000000000000000000000000000000000000000000000000000
1 92 61402509.0000000000000000000000000000000000000000000000000000
20 92 1121853202.0000000000000000000000000000000000000000000000000000
40 92 1716193048.0000000000000000000000000000000000000000000000000000
0 93 30833586.0000000000000000000000000000000000000000000000000000
1 93 61371695.0000000000000000000000000000000000000000000000000000
20 93 1125453736.0000000000000000000000000000000000000000000000000000
40 93 1717746508.0000000000000000000000000000000000000000000000000000
0 94 30846115.0000000000000000000000000000000000000000000000000000
1 94 61360255.0000000000000000000000000000000000000000000000000000
20 94 1129652538.0000000000000000000000000000000000000000000000000000
40 94 1718618905.0000000000000000000000000000000000000000000000000000
0 95 30823314.0000000000000000000000000000000000000000000000000000
1 95 61357342.0000000000000000000000000000000000000000000000000000
20 95 1136577129.0000000000000000000000000000000000000000000000000000
40 95 1722415060.0000000000000000000000000000000000000000000000000000
0 0 31214508.0000000000000000000000000000000000000000000000000000
1 0 62072220.0000000000000000000000000000000000000000000000000000
20 0 1157578148.0000000000000000000000000000000000000000000000000000
40 0 1766632829.0000000000000000000000000000000000000000000000000000
0 1 31139838.0000000000000000000000000000000000000000000000000000
1 1 61976830.0000000000000000000000000000000000000000000000000000
20 1 1157670861.0000000000000000000000000000000000000000000000000000
40 1 1766549137.0000000000000000000000000000000000000000000000000000
0 10 30684063.0000000000000000000000000000000000000000000000000000
1 10 61324706.0000000000000000000000000000000000000000000000000000
20 10 1157072132.0000000000000000000000000000000000000000000000000000
40 10 1761863152.0000000000000000000000000000000000000000000000000000
0 11 30651492.0000000000000000000000000000000000000000000000000000
1 11 61291485.0000000000000000000000000000000000000000000000000000
20 11 1155547441.0000000000000000000000000000000000000000000000000000
40 11 1761191950.0000000000000000000000000000000000000000000000000000
0 12 30633548.0000000000000000000000000000000000000000000000000000
1 12 61180356.0000000000000000000000000000000000000000000000000000
20 12 1154848519.0000000000000000000000000000000000000000000000000000
40 12 1760965873.0000000000000000000000000000000000000000000000000000
0 13 30596974.0000000000000000000000000000000000000000000000000000
1 13 61132681.0000000000000000000000000000000000000000000000000000
20 13 1154034851.0000000000000000000000000000000000000000000000000000
40 13 1759472231.0000000000000000000000000000000000000000000000000000
0 14 30584032.0000000000000000000000000000000000000000000000000000
1 14 61075365.0000000000000000000000000000000000000000000000000000
20 14 1152262814.0000000000000000000000000000000000000000000000000000
40 14 1758997733.0000000000000000000000000000000000000000000000000000
0 15 30675808.0000000000000000000000000000000000000000000000000000
1 15 61177161.0000000000000000000000000000000000000000000000000000
20 15 1150774228.0000000000000000000000000000000000000000000000000000
40 15 1758310329.0000000000000000000000000000000000000000000000000000
0 16 30705537.0000000000000000000000000000000000000000000000000000
1 16 61184740.0000000000000000000000000000000000000000000000000000
20 16 1149154263.0000000000000000000000000000000000000000000000000000
40 16 1757732453.0000000000000000000000000000000000000000000000000000
0 17 30666501.0000000000000000000000000000000000000000000000000000
1 17 61409440.0000000000000000000000000000000000000000000000000000
20 17 1148390779.0000000000000000000000000000000000000000000000000000
40 17 1757671083.0000000000000000000000000000000000000000000000000000
0 18 30743940.0000000000000000000000000000000000000000000000000000
1 18 61423341.0000000000000000000000000000000000000000000000000000
20 18 1146189962.0000000000000000000000000000000000000000000000000000
40 18 1757040500.0000000000000000000000000000000000000000000000000000
0 19 30768873.0000000000000000000000000000000000000000000000000000
1 19 61382983.0000000000000000000000000000000000000000000000000000
20 19 1145156111.0000000000000000000000000000000000000000000000000000
40 19 1756951660.0000000000000000000000000000000000000000000000000000
0 2 30773782.0000000000000000000000000000000000000000000000000000
1 2 61843617.0000000000000000000000000000000000000000000000000000
20 2 1158274456.0000000000000000000000000000000000000000000000000000
40 2 1766378939.0000000000000000000000000000000000000000000000000000
0 20 30732294.0000000000000000000000000000000000000000000000000000
1 20 61307462.0000000000000000000000000000000000000000000000000000
20 20 1143984765.0000000000000000000000000000000000000000000000000000
40 20 1756653165.0000000000000000000000000000000000000000000000000000
0 21 30652925.0000000000000000000000000000000000000000000000000000
1 21 61509687.0000000000000000000000000000000000000000000000000000
20 21 1142628582.0000000000000000000000000000000000000000000000000000
40 21 1756580199.0000000000000000000000000000000000000000000000000000
0 22 30907580.0000000000000000000000000000000000000000000000000000
1 22 61533694.0000000000000000000000000000000000000000000000000000
20 22 1141078257.0000000000000000000000000000000000000000000000000000
40 22 1756372169.0000000000000000000000000000000000000000000000000000
0 23 30942163.0000000000000000000000000000000000000000000000000000
1 23 61549396.0000000000000000000000000000000000000000000000000000
20 23 1139779645.0000000000000000000000000000000000000000000000000000
40 23 1755959329.0000000000000000000000000000000000000000000000000000
0 24 30891218.0000000000000000000000000000000000000000000000000000
1 24 61508484.0000000000000000000000000000000000000000000000000000
20 24 1137895730.0000000000000000000000000000000000000000000000000000
40 24 1755215043.0000000000000000000000000000000000000000000000000000
0 25 30747362.0000000000000000000000000000000000000000000000000000
1 25 61139889.0000000000000000000000000000000000000000000000000000
20 25 1132184269.0000000000000000000000000000000000000000000000000000
40 25 1749936023.0000000000000000000000000000000000000000000000000000
0 26 30626003.0000000000000000000000000000000000000000000000000000
1 26 61144157.0000000000000000000000000000000000000000000000000000
20 26 637394284.0000000000000000000000000000000000000000000000000000
40 26 1744827828.0000000000000000000000000000000000000000000000000000
0 27 30638736.0000000000000000000000000000000000000000000000000000
1 27 61160192.0000000000000000000000000000000000000000000000000000
20 27 640069177.0000000000000000000000000000000000000000000000000000
40 27 1739772084.0000000000000000000000000000000000000000000000000000
0 28 30616884.0000000000000000000000000000000000000000000000000000
1 28 61136318.0000000000000000000000000000000000000000000000000000
20 28 642913365.0000000000000000000000000000000000000000000000000000
40 28 1733466753.0000000000000000000000000000000000000000000000000000
0 29 30572479.0000000000000000000000000000000000000000000000000000
1 29 62317789.0000000000000000000000000000000000000000000000000000
20 29 646153090.0000000000000000000000000000000000000000000000000000
40 29 1727215777.0000000000000000000000000000000000000000000000000000
0 3 30654000.0000000000000000000000000000000000000000000000000000
1 3 61538186.0000000000000000000000000000000000000000000000000000
20 3 1158398464.0000000000000000000000000000000000000000000000000000
40 3 1765655149.0000000000000000000000000000000000000000000000000000
0 30 32036030.0000000000000000000000000000000000000000000000000000
1 30 64137571.0000000000000000000000000000000000000000000000000000
20 30 649855471.0000000000000000000000000000000000000000000000000000
40 30 1722505713.0000000000000000000000000000000000000000000000000000
0 31 32058788.0000000000000000000000000000000000000000000000000000
1 31 64153530.0000000000000000000000000000000000000000000000000000
20 31 649876875.0000000000000000000000000000000000000000000000000000
40 31 1712760868.0000000000000000000000000000000000000000000000000000
0 32 32007169.0000000000000000000000000000000000000000000000000000
1 32 64129051.0000000000000000000000000000000000000000000000000000
20 32 649834224.0000000000000000000000000000000000000000000000000000
40 32 1710751245.0000000000000000000000000000000000000000000000000000
0 33 30647725.0000000000000000000000000000000000000000000000000000
1 33 62226984.0000000000000000000000000000000000000000000000000000
20 33 645970072.0000000000000000000000000000000000000000000000000000
40 33 1703568144.0000000000000000000000000000000000000000000000000000
0 34 30698214.0000000000000000000000000000000000000000000000000000
1 34 61226493.0000000000000000000000000000000000000000000000000000
20 34 642508924.0000000000000000000000000000000000000000000000000000
40 34 1696081898.0000000000000000000000000000000000000000000000000000
0 35 30713726.0000000000000000000000000000000000000000000000000000
1 35 61234505.0000000000000000000000000000000000000000000000000000
20 35 639775878.0000000000000000000000000000000000000000000000000000
40 35 1688730656.0000000000000000000000000000000000000000000000000000
0 36 30682318.0000000000000000000000000000000000000000000000000000
1 36 61219947.0000000000000000000000000000000000000000000000000000
20 36 637071336.0000000000000000000000000000000000000000000000000000
40 36 1681235852.0000000000000000000000000000000000000000000000000000
0 37 30620970.0000000000000000000000000000000000000000000000000000
1 37 61101001.0000000000000000000000000000000000000000000000000000
20 37 634393027.0000000000000000000000000000000000000000000000000000
40 37 1674670848.0000000000000000000000000000000000000000000000000000
0 38 30632082.0000000000000000000000000000000000000000000000000000
1 38 61035032.0000000000000000000000000000000000000000000000000000
20 38 631464545.0000000000000000000000000000000000000000000000000000
40 38 1666912091.0000000000000000000000000000000000000000000000000000
0 39 30643576.0000000000000000000000000000000000000000000000000000
1 39 61042244.0000000000000000000000000000000000000000000000000000
20 39 628521113.0000000000000000000000000000000000000000000000000000
40 39 1660095466.0000000000000000000000000000000000000000000000000000
0 4 30875788.0000000000000000000000000000000000000000000000000000
1 4 658045423.0000000000000000000000000000000000000000000000000000
20 4 1158729906.0000000000000000000000000000000000000000000000000000
40 4 1764474856.0000000000000000000000000000000000000000000000000000
0 40 30619776.0000000000000000000000000000000000000000000000000000
1 40 61018924.0000000000000000000000000000000000000000000000000000
20 40 625981886.0000000000000000000000000000000000000000000000000000
40 40 1652860595.0000000000000000000000000000000000000000000000000000
0 41 30606972.0000000000000000000000000000000000000000000000000000
1 41 61066946.0000000000000000000000000000000000000000000000000000
20 41 626523841.0000000000000000000000000000000000000000000000000000
40 41 1646317083.0000000000000000000000000000000000000000000000000000
0 42 30618744.0000000000000000000000000000000000000000000000000000
1 42 61082222.0000000000000000000000000000000000000000000000000000
20 42 629372217.0000000000000000000000000000000000000000000000000000
40 42 1638854515.0000000000000000000000000000000000000000000000000000
0 43 30623693.0000000000000000000000000000000000000000000000000000
1 43 61082750.0000000000000000000000000000000000000000000000000000
20 43 632555945.0000000000000000000000000000000000000000000000000000
40 43 1631958810.0000000000000000000000000000000000000000000000000000
0 44 30601164.0000000000000000000000000000000000000000000000000000
1 44 61063193.0000000000000000000000000000000000000000000000000000
20 44 635624165.0000000000000000000000000000000000000000000000000000
40 44 1624804441.0000000000000000000000000000000000000000000000000000
0 45 30594888.0000000000000000000000000000000000000000000000000000
1 45 60992858.0000000000000000000000000000000000000000000000000000
20 45 638902244.0000000000000000000000000000000000000000000000000000
40 45 1619072600.0000000000000000000000000000000000000000000000000000
0 46 30572540.0000000000000000000000000000000000000000000000000000
1 46 61434932.0000000000000000000000000000000000000000000000000000
20 46 642327143.0000000000000000000000000000000000000000000000000000
40 46 1209564478.0000000000000000000000000000000000000000000000000000
0 47 31186086.0000000000000000000000000000000000000000000000000000
1 47 62027690.0000000000000000000000000000000000000000000000000000
20 47 646686274.0000000000000000000000000000000000000000000000000000
40 47 1210016842.0000000000000000000000000000000000000000000000000000
0 48 31196268.0000000000000000000000000000000000000000000000000000
1 48 62034819.0000000000000000000000000000000000000000000000000000
20 48 646690349.0000000000000000000000000000000000000000000000000000
40 48 1210004435.0000000000000000000000000000000000000000000000000000
0 49 31101628.0000000000000000000000000000000000000000000000000000
1 49 61955446.0000000000000000000000000000000000000000000000000000
20 49 646612985.0000000000000000000000000000000000000000000000000000
40 49 1209960373.0000000000000000000000000000000000000000000000000000
0 5 30900946.0000000000000000000000000000000000000000000000000000
1 5 658058718.0000000000000000000000000000000000000000000000000000
20 5 1158754087.0000000000000000000000000000000000000000000000000000
40 5 1764098344.0000000000000000000000000000000000000000000000000000
0 50 30877275.0000000000000000000000000000000000000000000000000000
1 50 61611442.0000000000000000000000000000000000000000000000000000
20 50 646338425.0000000000000000000000000000000000000000000000000000
40 50 1209689371.0000000000000000000000000000000000000000000000000000
0 51 30898154.0000000000000000000000000000000000000000000000000000
1 51 61570688.0000000000000000000000000000000000000000000000000000
20 51 646170062.0000000000000000000000000000000000000000000000000000
40 51 1209413691.0000000000000000000000000000000000000000000000000000
0 52 30866196.0000000000000000000000000000000000000000000000000000
1 52 61545254.0000000000000000000000000000000000000000000000000000
20 52 645353002.0000000000000000000000000000000000000000000000000000
40 52 1209061649.0000000000000000000000000000000000000000000000000000
0 53 30814591.0000000000000000000000000000000000000000000000000000
1 53 61552640.0000000000000000000000000000000000000000000000000000
20 53 645317712.0000000000000000000000000000000000000000000000000000
40 53 1208788749.0000000000000000000000000000000000000000000000000000
0 54 30791757.0000000000000000000000000000000000000000000000000000
1 54 61517196.0000000000000000000000000000000000000000000000000000
20 54 644364760.0000000000000000000000000000000000000000000000000000
40 54 1208323898.0000000000000000000000000000000000000000000000000000
0 55 30783329.0000000000000000000000000000000000000000000000000000
1 55 61445018.0000000000000000000000000000000000000000000000000000
20 55 643960637.0000000000000000000000000000000000000000000000000000
40 55 1207934053.0000000000000000000000000000000000000000000000000000
0 56 30759130.0000000000000000000000000000000000000000000000000000
1 56 61438108.0000000000000000000000000000000000000000000000000000
20 56 643953005.0000000000000000000000000000000000000000000000000000
40 56 1207694764.0000000000000000000000000000000000000000000000000000
0 57 30668577.0000000000000000000000000000000000000000000000000000
1 57 61548513.0000000000000000000000000000000000000000000000000000
20 57 643353356.0000000000000000000000000000000000000000000000000000
40 57 1207657777.0000000000000000000000000000000000000000000000000000
0 58 30891496.0000000000000000000000000000000000000000000000000000
1 58 61745168.0000000000000000000000000000000000000000000000000000
20 58 643100308.0000000000000000000000000000000000000000000000000000
40 58 1207484841.0000000000000000000000000000000000000000000000000000
0 59 30906992.0000000000000000000000000000000000000000000000000000
1 59 61764372.0000000000000000000000000000000000000000000000000000
20 59 642717549.0000000000000000000000000000000000000000000000000000
40 59 1207290657.0000000000000000000000000000000000000000000000000000
0 6 30854568.0000000000000000000000000000000000000000000000000000
1 6 658033392.0000000000000000000000000000000000000000000000000000
20 6 1158698693.0000000000000000000000000000000000000000000000000000
40 6 1763860823.0000000000000000000000000000000000000000000000000000
0 60 30881465.0000000000000000000000000000000000000000000000000000
1 60 61735782.0000000000000000000000000000000000000000000000000000
20 60 642309826.0000000000000000000000000000000000000000000000000000
40 60 1207423108.0000000000000000000000000000000000000000000000000000
0 61 30772335.0000000000000000000000000000000000000000000000000000
1 61 61479058.0000000000000000000000000000000000000000000000000000
20 61 642514201.0000000000000000000000000000000000000000000000000000
40 61 1608714289.0000000000000000000000000000000000000000000000000000
0 62 30751586.0000000000000000000000000000000000000000000000000000
1 62 61452574.0000000000000000000000000000000000000000000000000000
20 62 643082288.0000000000000000000000000000000000000000000000000000
40 62 1611951084.0000000000000000000000000000000000000000000000000000
0 63 30593145.0000000000000000000000000000000000000000000000000000
1 63 61189309.0000000000000000000000000000000000000000000000000000
20 63 643221800.0000000000000000000000000000000000000000000000000000
40 63 1615084348.0000000000000000000000000000000000000000000000000000
0 64 30743768.0000000000000000000000000000000000000000000000000000
1 64 61447963.0000000000000000000000000000000000000000000000000000
20 64 643536846.0000000000000000000000000000000000000000000000000000
40 64 1618707902.0000000000000000000000000000000000000000000000000000
0 65 30756656.0000000000000000000000000000000000000000000000000000
1 65 61457599.0000000000000000000000000000000000000000000000000000
20 65 643734999.0000000000000000000000000000000000000000000000000000
40 65 1622656041.0000000000000000000000000000000000000000000000000000
0 66 30809536.0000000000000000000000000000000000000000000000000000
1 66 61591457.0000000000000000000000000000000000000000000000000000
20 66 644039264.0000000000000000000000000000000000000000000000000000
40 66 1626221167.0000000000000000000000000000000000000000000000000000
0 67 30830615.0000000000000000000000000000000000000000000000000000
1 67 61603726.0000000000000000000000000000000000000000000000000000
20 67 644060262.0000000000000000000000000000000000000000000000000000
40 67 1628407180.0000000000000000000000000000000000000000000000000000
0 68 30800287.0000000000000000000000000000000000000000000000000000
1 68 61599813.0000000000000000000000000000000000000000000000000000
20 68 644021430.0000000000000000000000000000000000000000000000000000
40 68 1632962560.0000000000000000000000000000000000000000000000000000
0 69 30860927.0000000000000000000000000000000000000000000000000000
1 69 61573719.0000000000000000000000000000000000000000000000000000
20 69 643902653.0000000000000000000000000000000000000000000000000000
40 69 1635708402.0000000000000000000000000000000000000000000000000000
0 7 30682876.0000000000000000000000000000000000000000000000000000
1 7 61418935.0000000000000000000000000000000000000000000000000000
20 7 1158361939.0000000000000000000000000000000000000000000000000000
40 7 1763066022.0000000000000000000000000000000000000000000000000000
0 70 30876862.0000000000000000000000000000000000000000000000000000
1 70 61516306.0000000000000000000000000000000000000000000000000000
20 70 643655038.0000000000000000000000000000000000000000000000000000
40 70 1639253480.0000000000000000000000000000000000000000000000000000
0 71 30847699.0000000000000000000000000000000000000000000000000000
1 71 61494828.0000000000000000000000000000000000000000000000000000
20 71 643617469.0000000000000000000000000000000000000000000000000000
40 71 1644719768.0000000000000000000000000000000000000000000000000000
0 72 30896700.0000000000000000000000000000000000000000000000000000
1 72 61583297.0000000000000000000000000000000000000000000000000000
20 72 643106493.0000000000000000000000000000000000000000000000000000
40 72 1648943296.0000000000000000000000000000000000000000000000000000
0 73 30911146.0000000000000000000000000000000000000000000000000000
1 73 61596149.0000000000000000000000000000000000000000000000000000
20 73 636952284.0000000000000000000000000000000000000000000000000000
40 73 1654887803.0000000000000000000000000000000000000000000000000000
0 74 30886706.0000000000000000000000000000000000000000000000000000
1 74 61581387.0000000000000000000000000000000000000000000000000000
20 74 630360599.0000000000000000000000000000000000000000000000000000
40 74 1662676120.0000000000000000000000000000000000000000000000000000
0 75 30875200.0000000000000000000000000000000000000000000000000000
1 75 61609534.0000000000000000000000000000000000000000000000000000
20 75 623749373.0000000000000000000000000000000000000000000000000000
40 75 1669349149.0000000000000000000000000000000000000000000000000000
0 76 30887745.0000000000000000000000000000000000000000000000000000
1 76 61617916.0000000000000000000000000000000000000000000000000000
20 76 617108541.0000000000000000000000000000000000000000000000000000
40 76 1674549016.0000000000000000000000000000000000000000000000000000
0 77 30862722.0000000000000000000000000000000000000000000000000000
1 77 61598144.0000000000000000000000000000000000000000000000000000
20 77 611251577.0000000000000000000000000000000000000000000000000000
40 77 1680402455.0000000000000000000000000000000000000000000000000000
0 78 30804699.0000000000000000000000000000000000000000000000000000
1 78 61525779.0000000000000000000000000000000000000000000000000000
20 78 605026527.0000000000000000000000000000000000000000000000000000
40 78 1686609345.0000000000000000000000000000000000000000000000000000
0 79 30763608.0000000000000000000000000000000000000000000000000000
1 79 61465462.0000000000000000000000000000000000000000000000000000
20 79 598586684.0000000000000000000000000000000000000000000000000000
40 79 1692424566.0000000000000000000000000000000000000000000000000000
0 8 30631832.0000000000000000000000000000000000000000000000000000
1 8 61249020.0000000000000000000000000000000000000000000000000000
20 8 1158363738.0000000000000000000000000000000000000000000000000000
40 8 1762722729.0000000000000000000000000000000000000000000000000000
0 80 30911690.0000000000000000000000000000000000000000000000000000
1 80 61548455.0000000000000000000000000000000000000000000000000000
20 80 592319010.0000000000000000000000000000000000000000000000000000
40 80 1698291923.0000000000000000000000000000000000000000000000000000
0 81 31002233.0000000000000000000000000000000000000000000000000000
1 81 61734280.0000000000000000000000000000000000000000000000000000
20 81 1117507759.0000000000000000000000000000000000000000000000000000
40 81 1702366997.0000000000000000000000000000000000000000000000000000
0 82 31030817.0000000000000000000000000000000000000000000000000000
1 82 61761426.0000000000000000000000000000000000000000000000000000
20 82 1118468553.0000000000000000000000000000000000000000000000000000
40 82 1706103758.0000000000000000000000000000000000000000000000000000
0 83 30984519.0000000000000000000000000000000000000000000000000000
1 83 61738549.0000000000000000000000000000000000000000000000000000
20 83 1119766351.0000000000000000000000000000000000000000000000000000
40 83 1710132848.0000000000000000000000000000000000000000000000000000
0 84 30884219.0000000000000000000000000000000000000000000000000000
1 84 61667565.0000000000000000000000000000000000000000000000000000
20 84 1121071146.0000000000000000000000000000000000000000000000000000
40 84 1714303616.0000000000000000000000000000000000000000000000000000
0 85 30857834.0000000000000000000000000000000000000000000000000000
1 85 61629604.0000000000000000000000000000000000000000000000000000
20 85 1122470199.0000000000000000000000000000000000000000000000000000
40 85 1718537169.0000000000000000000000000000000000000000000000000000
0 86 30818369.0000000000000000000000000000000000000000000000000000
1 86 61579583.0000000000000000000000000000000000000000000000000000
20 86 1123684463.0000000000000000000000000000000000000000000000000000
40 86 1722603629.0000000000000000000000000000000000000000000000000000
0 87 30795895.0000000000000000000000000000000000000000000000000000
1 87 61559851.0000000000000000000000000000000000000000000000000000
20 87 1125207830.0000000000000000000000000000000000000000000000000000
40 87 1727011759.0000000000000000000000000000000000000000000000000000
0 88 30789386.0000000000000000000000000000000000000000000000000000
1 88 61500158.0000000000000000000000000000000000000000000000000000
20 88 1126977625.0000000000000000000000000000000000000000000000000000
40 88 1731957766.0000000000000000000000000000000000000000000000000000
0 89 30899795.0000000000000000000000000000000000000000000000000000
1 89 61715717.0000000000000000000000000000000000000000000000000000
20 89 1129026933.0000000000000000000000000000000000000000000000000000
40 89 1736572017.0000000000000000000000000000000000000000000000000000
0 9 30673987.0000000000000000000000000000000000000000000000000000
1 9 61302083.0000000000000000000000000000000000000000000000000000
20 9 1158325420.0000000000000000000000000000000000000000000000000000
40 9 1762153942.0000000000000000000000000000000000000000000000000000
0 90 30913171.0000000000000000000000000000000000000000000000000000
1 90 61726466.0000000000000000000000000000000000000000000000000000
20 90 1131521058.0000000000000000000000000000000000000000000000000000
40 90 1741343323.0000000000000000000000000000000000000000000000000000
0 91 30890274.0000000000000000000000000000000000000000000000000000
1 91 61700380.0000000000000000000000000000000000000000000000000000
20 91 1134916664.0000000000000000000000000000000000000000000000000000
40 91 1746611052.0000000000000000000000000000000000000000000000000000
0 92 30802865.0000000000000000000000000000000000000000000000000000
1 92 61571809.0000000000000000000000000000000000000000000000000000
20 92 1139028293.0000000000000000000000000000000000000000000000000000
40 92 1751702288.0000000000000000000000000000000000000000000000000000
0 93 30815818.0000000000000000000000000000000000000000000000000000
1 93 61578567.0000000000000000000000000000000000000000000000000000
20 93 1144551404.0000000000000000000000000000000000000000000000000000
40 93 1756677033.0000000000000000000000000000000000000000000000000000
0 94 30797415.0000000000000000000000000000000000000000000000000000
1 94 61843390.0000000000000000000000000000000000000000000000000000
20 94 1151296072.0000000000000000000000000000000000000000000000000000
40 94 1761821837.0000000000000000000000000000000000000000000000000000
0 95 31204748.0000000000000000000000000000000000000000000000000000
1 95 62029342.0000000000000000000000000000000000000000000000000000
20 95 1157072460.0000000000000000000000000000000000000000000000000000
40 95 1766618652.0000000000000000000000000000000000000000000000000000


==> figures/Fig4_SaturationCurves_AllSystems_/timeRankViz_supermuc_divtriad1.txt <==
0 0 30857205.0000000000000000000000000000000000000000000000000000
1 0 61787151.0000000000000000000000000000000000000000000000000000
20 0 1202035409.0000000000000000000000000000000000000000000000000000
40 0 1810599775.0000000000000000000000000000000000000000000000000000
0 1 30813134.0000000000000000000000000000000000000000000000000000
1 1 62856463.0000000000000000000000000000000000000000000000000000
20 1 1206315195.0000000000000000000000000000000000000000000000000000
40 1 1814803340.0000000000000000000000000000000000000000000000000000
0 10 30952390.0000000000000000000000000000000000000000000000000000
1 10 61444188.0000000000000000000000000000000000000000000000000000
20 10 1186199450.0000000000000000000000000000000000000000000000000000
40 10 1794957736.0000000000000000000000000000000000000000000000000000
0 11 30435854.0000000000000000000000000000000000000000000000000000
1 11 60821425.0000000000000000000000000000000000000000000000000000
20 11 1180976232.0000000000000000000000000000000000000000000000000000
40 11 1790996292.0000000000000000000000000000000000000000000000000000
0 12 30389661.0000000000000000000000000000000000000000000000000000
1 12 60265575.0000000000000000000000000000000000000000000000000000
20 12 1175909046.0000000000000000000000000000000000000000000000000000
40 12 1786973902.0000000000000000000000000000000000000000000000000000
0 13 30363827.0000000000000000000000000000000000000000000000000000
1 13 60619325.0000000000000000000000000000000000000000000000000000
20 13 1171569024.0000000000000000000000000000000000000000000000000000
40 13 1782501499.0000000000000000000000000000000000000000000000000000
0 14 30745616.0000000000000000000000000000000000000000000000000000
1 14 61129194.0000000000000000000000000000000000000000000000000000
20 14 1166683778.0000000000000000000000000000000000000000000000000000
40 14 1779020467.0000000000000000000000000000000000000000000000000000
0 15 30750833.0000000000000000000000000000000000000000000000000000
1 15 61135988.0000000000000000000000000000000000000000000000000000
20 15 1161786946.0000000000000000000000000000000000000000000000000000
40 15 1774373565.0000000000000000000000000000000000000000000000000000
0 16 30723974.0000000000000000000000000000000000000000000000000000
1 16 61115894.0000000000000000000000000000000000000000000000000000
20 16 1157395017.0000000000000000000000000000000000000000000000000000
40 16 1771557447.0000000000000000000000000000000000000000000000000000
0 17 30517328.0000000000000000000000000000000000000000000000000000
1 17 60886831.0000000000000000000000000000000000000000000000000000
20 17 1152261582.0000000000000000000000000000000000000000000000000000
40 17 1767182314.0000000000000000000000000000000000000000000000000000
0 18 30889032.0000000000000000000000000000000000000000000000000000
1 18 61294778.0000000000000000000000000000000000000000000000000000
20 18 1147359639.0000000000000000000000000000000000000000000000000000
40 18 1762942943.0000000000000000000000000000000000000000000000000000
0 19 30913168.0000000000000000000000000000000000000000000000000000
1 19 61296965.0000000000000000000000000000000000000000000000000000
20 19 1142510696.0000000000000000000000000000000000000000000000000000
40 19 1759214352.0000000000000000000000000000000000000000000000000000
0 2 33051916.0000000000000000000000000000000000000000000000000000
1 2 65837935.0000000000000000000000000000000000000000000000000000
20 2 1210302209.0000000000000000000000000000000000000000000000000000
40 2 1818631246.0000000000000000000000000000000000000000000000000000
0 20 31006736.0000000000000000000000000000000000000000000000000000
1 20 61650928.0000000000000000000000000000000000000000000000000000
20 20 1138261046.0000000000000000000000000000000000000000000000000000
40 20 1755110404.0000000000000000000000000000000000000000000000000000
0 21 31040406.0000000000000000000000000000000000000000000000000000
1 21 61663123.0000000000000000000000000000000000000000000000000000
20 21 1133937444.0000000000000000000000000000000000000000000000000000
40 21 1751053820.0000000000000000000000000000000000000000000000000000
0 22 30995820.0000000000000000000000000000000000000000000000000000
1 22 61640430.0000000000000000000000000000000000000000000000000000
20 22 1131515391.0000000000000000000000000000000000000000000000000000
40 22 1747781807.0000000000000000000000000000000000000000000000000000
0 23 30875098.0000000000000000000000000000000000000000000000000000
1 23 61287000.0000000000000000000000000000000000000000000000000000
20 23 1130642925.0000000000000000000000000000000000000000000000000000
40 23 1744173253.0000000000000000000000000000000000000000000000000000
0 24 30840343.0000000000000000000000000000000000000000000000000000
1 24 61253484.0000000000000000000000000000000000000000000000000000
20 24 1130605737.0000000000000000000000000000000000000000000000000000
40 24 1740136722.0000000000000000000000000000000000000000000000000000
0 25 30388043.0000000000000000000000000000000000000000000000000000
1 25 60821392.0000000000000000000000000000000000000000000000000000
20 25 1127591798.0000000000000000000000000000000000000000000000000000
40 25 1734591010.0000000000000000000000000000000000000000000000000000
0 26 30888419.0000000000000000000000000000000000000000000000000000
1 26 61523892.0000000000000000000000000000000000000000000000000000
20 26 625893846.0000000000000000000000000000000000000000000000000000
40 26 1729628727.0000000000000000000000000000000000000000000000000000
0 27 30907923.0000000000000000000000000000000000000000000000000000
1 27 61531008.0000000000000000000000000000000000000000000000000000
20 27 629649232.0000000000000000000000000000000000000000000000000000
40 27 1723782996.0000000000000000000000000000000000000000000000000000
0 28 30878328.0000000000000000000000000000000000000000000000000000
1 28 61510257.0000000000000000000000000000000000000000000000000000
20 28 630642749.0000000000000000000000000000000000000000000000000000
40 28 1718408934.0000000000000000000000000000000000000000000000000000
0 29 30327460.0000000000000000000000000000000000000000000000000000
1 29 60763306.0000000000000000000000000000000000000000000000000000
20 29 633681553.0000000000000000000000000000000000000000000000000000
40 29 1711485451.0000000000000000000000000000000000000000000000000000
0 3 33067212.0000000000000000000000000000000000000000000000000000
1 3 65847047.0000000000000000000000000000000000000000000000000000
20 3 1210313869.0000000000000000000000000000000000000000000000000000
40 3 1818642273.0000000000000000000000000000000000000000000000000000
0 30 30440987.0000000000000000000000000000000000000000000000000000
1 30 60463852.0000000000000000000000000000000000000000000000000000
20 30 636530121.0000000000000000000000000000000000000000000000000000
40 30 1703417679.0000000000000000000000000000000000000000000000000000
0 31 30455399.0000000000000000000000000000000000000000000000000000
1 31 60917836.0000000000000000000000000000000000000000000000000000
20 31 639592133.0000000000000000000000000000000000000000000000000000
40 31 1696362568.0000000000000000000000000000000000000000000000000000
0 32 30977112.0000000000000000000000000000000000000000000000000000
1 32 62716273.0000000000000000000000000000000000000000000000000000
20 32 642927999.0000000000000000000000000000000000000000000000000000
40 32 1688643927.0000000000000000000000000000000000000000000000000000
0 33 32030556.0000000000000000000000000000000000000000000000000000
1 33 64008247.0000000000000000000000000000000000000000000000000000
20 33 646230685.0000000000000000000000000000000000000000000000000000
40 33 1682953288.0000000000000000000000000000000000000000000000000000
0 34 32061823.0000000000000000000000000000000000000000000000000000
1 34 64023766.0000000000000000000000000000000000000000000000000000
20 34 646236971.0000000000000000000000000000000000000000000000000000
40 34 1674449009.0000000000000000000000000000000000000000000000000000
0 35 32006236.0000000000000000000000000000000000000000000000000000
1 35 63989610.0000000000000000000000000000000000000000000000000000
20 35 646212533.0000000000000000000000000000000000000000000000000000
40 35 1670483869.0000000000000000000000000000000000000000000000000000
0 36 30933867.0000000000000000000000000000000000000000000000000000
1 36 62669258.0000000000000000000000000000000000000000000000000000
20 36 642710242.0000000000000000000000000000000000000000000000000000
40 36 1663955719.0000000000000000000000000000000000000000000000000000
0 37 30275808.0000000000000000000000000000000000000000000000000000
1 37 60978226.0000000000000000000000000000000000000000000000000000
20 37 639513315.0000000000000000000000000000000000000000000000000000
40 37 1656595395.0000000000000000000000000000000000000000000000000000
0 38 30845030.0000000000000000000000000000000000000000000000000000
1 38 61263712.0000000000000000000000000000000000000000000000000000
20 38 636582800.0000000000000000000000000000000000000000000000000000
40 38 1648895991.0000000000000000000000000000000000000000000000000000
0 39 30858064.0000000000000000000000000000000000000000000000000000
1 39 61268932.0000000000000000000000000000000000000000000000000000
20 39 633681489.0000000000000000000000000000000000000000000000000000
40 39 1641979004.0000000000000000000000000000000000000000000000000000
0 4 33014403.0000000000000000000000000000000000000000000000000000
1 4 660405069.0000000000000000000000000000000000000000000000000000
20 4 1210296492.0000000000000000000000000000000000000000000000000000
40 4 1818628393.0000000000000000000000000000000000000000000000000000
0 40 30832876.0000000000000000000000000000000000000000000000000000
1 40 61726444.0000000000000000000000000000000000000000000000000000
20 40 633521484.0000000000000000000000000000000000000000000000000000
40 40 1637453327.0000000000000000000000000000000000000000000000000000
0 41 31346098.0000000000000000000000000000000000000000000000000000
1 41 61733171.0000000000000000000000000000000000000000000000000000
20 41 636923082.0000000000000000000000000000000000000000000000000000
40 41 1632925265.0000000000000000000000000000000000000000000000000000
0 42 31368626.0000000000000000000000000000000000000000000000000000
1 42 61752886.0000000000000000000000000000000000000000000000000000
20 42 640677016.0000000000000000000000000000000000000000000000000000
40 42 1628450010.0000000000000000000000000000000000000000000000000000
0 43 31327618.0000000000000000000000000000000000000000000000000000
1 43 61789500.0000000000000000000000000000000000000000000000000000
20 43 643561124.0000000000000000000000000000000000000000000000000000
40 43 1623930050.0000000000000000000000000000000000000000000000000000
0 44 30683719.0000000000000000000000000000000000000000000000000000
1 44 61756023.0000000000000000000000000000000000000000000000000000
20 44 646833343.0000000000000000000000000000000000000000000000000000
40 44 1619783152.0000000000000000000000000000000000000000000000000000
0 45 30564940.0000000000000000000000000000000000000000000000000000
1 45 60974322.0000000000000000000000000000000000000000000000000000
20 45 650423950.0000000000000000000000000000000000000000000000000000
40 45 1615398111.0000000000000000000000000000000000000000000000000000
0 46 30543564.0000000000000000000000000000000000000000000000000000
1 46 61029745.0000000000000000000000000000000000000000000000000000
20 46 655448506.0000000000000000000000000000000000000000000000000000
40 46 1248801855.0000000000000000000000000000000000000000000000000000
0 47 30940662.0000000000000000000000000000000000000000000000000000
1 47 63115889.0000000000000000000000000000000000000000000000000000
20 47 660547062.0000000000000000000000000000000000000000000000000000
40 47 1252917108.0000000000000000000000000000000000000000000000000000
0 48 32141538.0000000000000000000000000000000000000000000000000000
1 48 64344725.0000000000000000000000000000000000000000000000000000
20 48 662134680.0000000000000000000000000000000000000000000000000000
40 48 1257174588.0000000000000000000000000000000000000000000000000000
0 49 32170837.0000000000000000000000000000000000000000000000000000
1 49 64363082.0000000000000000000000000000000000000000000000000000
20 49 662146599.0000000000000000000000000000000000000000000000000000
40 49 1257174241.0000000000000000000000000000000000000000000000000000
0 5 31325902.0000000000000000000000000000000000000000000000000000
1 5 660421775.0000000000000000000000000000000000000000000000000000
20 5 1206188644.0000000000000000000000000000000000000000000000000000
40 5 1814588304.0000000000000000000000000000000000000000000000000000
0 50 32117927.0000000000000000000000000000000000000000000000000000
1 50 64336672.0000000000000000000000000000000000000000000000000000
20 50 662118753.0000000000000000000000000000000000000000000000000000
40 50 1257174957.0000000000000000000000000000000000000000000000000000
0 51 31125369.0000000000000000000000000000000000000000000000000000
1 51 62676948.0000000000000000000000000000000000000000000000000000
20 51 660443298.0000000000000000000000000000000000000000000000000000
40 51 1252946373.0000000000000000000000000000000000000000000000000000
0 52 30935846.0000000000000000000000000000000000000000000000000000
1 52 61642230.0000000000000000000000000000000000000000000000000000
20 52 658649816.0000000000000000000000000000000000000000000000000000
40 52 1248611464.0000000000000000000000000000000000000000000000000000
0 53 30916562.0000000000000000000000000000000000000000000000000000
1 53 61586891.0000000000000000000000000000000000000000000000000000
20 53 656439303.0000000000000000000000000000000000000000000000000000
40 53 1244196781.0000000000000000000000000000000000000000000000000000
0 54 30929839.0000000000000000000000000000000000000000000000000000
1 54 61671487.0000000000000000000000000000000000000000000000000000
20 54 654661533.0000000000000000000000000000000000000000000000000000
40 54 1239739328.0000000000000000000000000000000000000000000000000000
0 55 31027179.0000000000000000000000000000000000000000000000000000
1 55 61741024.0000000000000000000000000000000000000000000000000000
20 55 652677485.0000000000000000000000000000000000000000000000000000
40 55 1235619439.0000000000000000000000000000000000000000000000000000
0 56 31046479.0000000000000000000000000000000000000000000000000000
1 56 61748416.0000000000000000000000000000000000000000000000000000
20 56 650923271.0000000000000000000000000000000000000000000000000000
40 56 1231309398.0000000000000000000000000000000000000000000000000000
0 57 31014493.0000000000000000000000000000000000000000000000000000
1 57 61720940.0000000000000000000000000000000000000000000000000000
20 57 649898579.0000000000000000000000000000000000000000000000000000
40 57 1227157353.0000000000000000000000000000000000000000000000000000
0 58 30988297.0000000000000000000000000000000000000000000000000000
1 58 61565570.0000000000000000000000000000000000000000000000000000
20 58 647116746.0000000000000000000000000000000000000000000000000000
40 58 1222993952.0000000000000000000000000000000000000000000000000000
0 59 31001082.0000000000000000000000000000000000000000000000000000
1 59 61565266.0000000000000000000000000000000000000000000000000000
20 59 644346316.0000000000000000000000000000000000000000000000000000
40 59 1218972568.0000000000000000000000000000000000000000000000000000
0 6 31278201.0000000000000000000000000000000000000000000000000000
1 6 660403230.0000000000000000000000000000000000000000000000000000
20 6 1203165366.0000000000000000000000000000000000000000000000000000
40 6 1811426190.0000000000000000000000000000000000000000000000000000
0 60 30975405.0000000000000000000000000000000000000000000000000000
1 60 61588945.0000000000000000000000000000000000000000000000000000
20 60 643534409.0000000000000000000000000000000000000000000000000000
40 60 1215493432.0000000000000000000000000000000000000000000000000000
0 61 30951564.0000000000000000000000000000000000000000000000000000
1 61 61556093.0000000000000000000000000000000000000000000000000000
20 61 641642029.0000000000000000000000000000000000000000000000000000
40 61 1609715397.0000000000000000000000000000000000000000000000000000
0 62 30965383.0000000000000000000000000000000000000000000000000000
1 62 61329989.0000000000000000000000000000000000000000000000000000
20 62 639271764.0000000000000000000000000000000000000000000000000000
40 62 1615362947.0000000000000000000000000000000000000000000000000000
0 63 30940232.0000000000000000000000000000000000000000000000000000
1 63 61633706.0000000000000000000000000000000000000000000000000000
20 63 637819381.0000000000000000000000000000000000000000000000000000
40 63 1621107519.0000000000000000000000000000000000000000000000000000
0 64 30982249.0000000000000000000000000000000000000000000000000000
1 64 61824975.0000000000000000000000000000000000000000000000000000
20 64 635130893.0000000000000000000000000000000000000000000000000000
40 64 1627699112.0000000000000000000000000000000000000000000000000000
0 65 30997989.0000000000000000000000000000000000000000000000000000
1 65 61857102.0000000000000000000000000000000000000000000000000000
20 65 633436902.0000000000000000000000000000000000000000000000000000
40 65 1632945399.0000000000000000000000000000000000000000000000000000
0 66 30969856.0000000000000000000000000000000000000000000000000000
1 66 61811422.0000000000000000000000000000000000000000000000000000
20 66 632250323.0000000000000000000000000000000000000000000000000000
40 66 1638706807.0000000000000000000000000000000000000000000000000000
0 67 30930245.0000000000000000000000000000000000000000000000000000
1 67 61770024.0000000000000000000000000000000000000000000000000000
20 67 630545002.0000000000000000000000000000000000000000000000000000
40 67 1644699897.0000000000000000000000000000000000000000000000000000
0 68 30934478.0000000000000000000000000000000000000000000000000000
1 68 61800198.0000000000000000000000000000000000000000000000000000
20 68 629212833.0000000000000000000000000000000000000000000000000000
40 68 1650663844.0000000000000000000000000000000000000000000000000000
0 69 30922745.0000000000000000000000000000000000000000000000000000
1 69 61744711.0000000000000000000000000000000000000000000000000000
20 69 629166258.0000000000000000000000000000000000000000000000000000
40 69 1657058764.0000000000000000000000000000000000000000000000000000
0 7 30423654.0000000000000000000000000000000000000000000000000000
1 7 61157549.0000000000000000000000000000000000000000000000000000
20 7 1198712792.0000000000000000000000000000000000000000000000000000
40 7 1807361844.0000000000000000000000000000000000000000000000000000
0 70 30918100.0000000000000000000000000000000000000000000000000000
1 70 61617889.0000000000000000000000000000000000000000000000000000
20 70 629183905.0000000000000000000000000000000000000000000000000000
40 70 1664201442.0000000000000000000000000000000000000000000000000000
0 71 30923074.0000000000000000000000000000000000000000000000000000
1 71 61597551.0000000000000000000000000000000000000000000000000000
20 71 629216290.0000000000000000000000000000000000000000000000000000
40 71 1671884937.0000000000000000000000000000000000000000000000000000
0 72 30888595.0000000000000000000000000000000000000000000000000000
1 72 61557288.0000000000000000000000000000000000000000000000000000
20 72 629117733.0000000000000000000000000000000000000000000000000000
40 72 1678809327.0000000000000000000000000000000000000000000000000000
0 73 30738781.0000000000000000000000000000000000000000000000000000
1 73 61514818.0000000000000000000000000000000000000000000000000000
20 73 623581592.0000000000000000000000000000000000000000000000000000
40 73 1685717489.0000000000000000000000000000000000000000000000000000
0 74 30654209.0000000000000000000000000000000000000000000000000000
1 74 61466459.0000000000000000000000000000000000000000000000000000
20 74 618543746.0000000000000000000000000000000000000000000000000000
40 74 1692729285.0000000000000000000000000000000000000000000000000000
0 75 30858376.0000000000000000000000000000000000000000000000000000
1 75 61518609.0000000000000000000000000000000000000000000000000000
20 75 613511923.0000000000000000000000000000000000000000000000000000
40 75 1699809644.0000000000000000000000000000000000000000000000000000
0 76 30875687.0000000000000000000000000000000000000000000000000000
1 76 61517995.0000000000000000000000000000000000000000000000000000
20 76 608135187.0000000000000000000000000000000000000000000000000000
40 76 1706263417.0000000000000000000000000000000000000000000000000000
0 77 30843235.0000000000000000000000000000000000000000000000000000
1 77 61502369.0000000000000000000000000000000000000000000000000000
20 77 602648608.0000000000000000000000000000000000000000000000000000
40 77 1712770921.0000000000000000000000000000000000000000000000000000
0 78 30750953.0000000000000000000000000000000000000000000000000000
1 78 61405191.0000000000000000000000000000000000000000000000000000
20 78 597382812.0000000000000000000000000000000000000000000000000000
40 78 1718378916.0000000000000000000000000000000000000000000000000000
0 79 30771220.0000000000000000000000000000000000000000000000000000
1 79 61395884.0000000000000000000000000000000000000000000000000000
20 79 592130921.0000000000000000000000000000000000000000000000000000
40 79 1724606744.0000000000000000000000000000000000000000000000000000
0 8 30970707.0000000000000000000000000000000000000000000000000000
1 8 61456355.0000000000000000000000000000000000000000000000000000
20 8 1194415333.0000000000000000000000000000000000000000000000000000
40 8 1802980864.0000000000000000000000000000000000000000000000000000
0 80 30775082.0000000000000000000000000000000000000000000000000000
1 80 61383907.0000000000000000000000000000000000000000000000000000
20 80 586980342.0000000000000000000000000000000000000000000000000000
40 80 1729607088.0000000000000000000000000000000000000000000000000000
0 81 30784397.0000000000000000000000000000000000000000000000000000
1 81 61325621.0000000000000000000000000000000000000000000000000000
20 81 1123352052.0000000000000000000000000000000000000000000000000000
40 81 1734649921.0000000000000000000000000000000000000000000000000000
0 82 30763162.0000000000000000000000000000000000000000000000000000
1 82 61325098.0000000000000000000000000000000000000000000000000000
20 82 1127775827.0000000000000000000000000000000000000000000000000000
40 82 1739701009.0000000000000000000000000000000000000000000000000000
0 83 30622049.0000000000000000000000000000000000000000000000000000
1 83 61298369.0000000000000000000000000000000000000000000000000000
20 83 1132170272.0000000000000000000000000000000000000000000000000000
40 83 1744805635.0000000000000000000000000000000000000000000000000000
0 84 30623152.0000000000000000000000000000000000000000000000000000
1 84 61240442.0000000000000000000000000000000000000000000000000000
20 84 1136362047.0000000000000000000000000000000000000000000000000000
40 84 1750346891.0000000000000000000000000000000000000000000000000000
0 85 30764242.0000000000000000000000000000000000000000000000000000
1 85 61509304.0000000000000000000000000000000000000000000000000000
20 85 1140891877.0000000000000000000000000000000000000000000000000000
40 85 1754373384.0000000000000000000000000000000000000000000000000000
0 86 30776168.0000000000000000000000000000000000000000000000000000
1 86 61515320.0000000000000000000000000000000000000000000000000000
20 86 1145392890.0000000000000000000000000000000000000000000000000000
40 86 1759599695.0000000000000000000000000000000000000000000000000000
0 87 30788422.0000000000000000000000000000000000000000000000000000
1 87 61493661.0000000000000000000000000000000000000000000000000000
20 87 1149959336.0000000000000000000000000000000000000000000000000000
40 87 1765562984.0000000000000000000000000000000000000000000000000000
0 88 30799878.0000000000000000000000000000000000000000000000000000
1 88 61297864.0000000000000000000000000000000000000000000000000000
20 88 1154642992.0000000000000000000000000000000000000000000000000000
40 88 1770309646.0000000000000000000000000000000000000000000000000000
0 89 30774367.0000000000000000000000000000000000000000000000000000
1 89 61394183.0000000000000000000000000000000000000000000000000000
20 89 1159604250.0000000000000000000000000000000000000000000000000000
40 89 1775293129.0000000000000000000000000000000000000000000000000000
0 9 30987329.0000000000000000000000000000000000000000000000000000
1 9 61470309.0000000000000000000000000000000000000000000000000000
20 9 1189685763.0000000000000000000000000000000000000000000000000000
40 9 1798381186.0000000000000000000000000000000000000000000000000000
0 90 30776068.0000000000000000000000000000000000000000000000000000
1 90 61409706.0000000000000000000000000000000000000000000000000000
20 90 1165129146.0000000000000000000000000000000000000000000000000000
40 90 1781188893.0000000000000000000000000000000000000000000000000000
0 91 30749657.0000000000000000000000000000000000000000000000000000
1 91 61387719.0000000000000000000000000000000000000000000000000000
20 91 1171191959.0000000000000000000000000000000000000000000000000000
40 91 1786184915.0000000000000000000000000000000000000000000000000000
0 92 30704032.0000000000000000000000000000000000000000000000000000
1 92 61234497.0000000000000000000000000000000000000000000000000000
20 92 1178235838.0000000000000000000000000000000000000000000000000000
40 92 1791297953.0000000000000000000000000000000000000000000000000000
0 93 30718850.0000000000000000000000000000000000000000000000000000
1 93 61250429.0000000000000000000000000000000000000000000000000000
20 93 1184858447.0000000000000000000000000000000000000000000000000000
40 93 1796560583.0000000000000000000000000000000000000000000000000000
0 94 30835742.0000000000000000000000000000000000000000000000000000
1 94 61749702.0000000000000000000000000000000000000000000000000000
20 94 1191709275.0000000000000000000000000000000000000000000000000000
40 94 1802204021.0000000000000000000000000000000000000000000000000000
0 95 30860856.0000000000000000000000000000000000000000000000000000
1 95 61769648.0000000000000000000000000000000000000000000000000000
20 95 1198034097.0000000000000000000000000000000000000000000000000000
40 95 1806863560.0000000000000000000000000000000000000000000000000000
0 0 30724167.0000000000000000000000000000000000000000000000000000
1 0 61372339.0000000000000000000000000000000000000000000000000000
20 0 1138945404.0000000000000000000000000000000000000000000000000000
40 0 1726597424.0000000000000000000000000000000000000000000000000000
0 1 30698514.0000000000000000000000000000000000000000000000000000
1 1 61331963.0000000000000000000000000000000000000000000000000000
20 1 1138959098.0000000000000000000000000000000000000000000000000000
40 1 1728253680.0000000000000000000000000000000000000000000000000000
0 10 30708625.0000000000000000000000000000000000000000000000000000
1 10 61176484.0000000000000000000000000000000000000000000000000000
20 10 1133539555.0000000000000000000000000000000000000000000000000000
40 10 1750532262.0000000000000000000000000000000000000000000000000000
0 11 30685110.0000000000000000000000000000000000000000000000000000
1 11 61281582.0000000000000000000000000000000000000000000000000000
20 11 1136015519.0000000000000000000000000000000000000000000000000000
40 11 1754436058.0000000000000000000000000000000000000000000000000000
0 12 30698532.0000000000000000000000000000000000000000000000000000
1 12 61293413.0000000000000000000000000000000000000000000000000000
20 12 1136359675.0000000000000000000000000000000000000000000000000000
40 12 1756418531.0000000000000000000000000000000000000000000000000000
0 13 30672725.0000000000000000000000000000000000000000000000000000
1 13 61259961.0000000000000000000000000000000000000000000000000000
20 13 1142349526.0000000000000000000000000000000000000000000000000000
40 13 1758757006.0000000000000000000000000000000000000000000000000000
0 14 30650682.0000000000000000000000000000000000000000000000000000
1 14 61164814.0000000000000000000000000000000000000000000000000000
20 14 1144432525.0000000000000000000000000000000000000000000000000000
40 14 1761979133.0000000000000000000000000000000000000000000000000000
0 15 30666342.0000000000000000000000000000000000000000000000000000
1 15 61181878.0000000000000000000000000000000000000000000000000000
20 15 1148369047.0000000000000000000000000000000000000000000000000000
40 15 1764914507.0000000000000000000000000000000000000000000000000000
0 16 30641467.0000000000000000000000000000000000000000000000000000
1 16 61162132.0000000000000000000000000000000000000000000000000000
20 16 1150730579.0000000000000000000000000000000000000000000000000000
40 16 1766977741.0000000000000000000000000000000000000000000000000000
0 17 30783572.0000000000000000000000000000000000000000000000000000
1 17 62058593.0000000000000000000000000000000000000000000000000000
20 17 1153462322.0000000000000000000000000000000000000000000000000000
40 17 1769702781.0000000000000000000000000000000000000000000000000000
0 18 32043144.0000000000000000000000000000000000000000000000000000
1 18 64126221.0000000000000000000000000000000000000000000000000000
20 18 1155961479.0000000000000000000000000000000000000000000000000000
40 18 1772409696.0000000000000000000000000000000000000000000000000000
0 19 32073783.0000000000000000000000000000000000000000000000000000
1 19 64142737.0000000000000000000000000000000000000000000000000000
20 19 1155993339.0000000000000000000000000000000000000000000000000000
40 19 1772455898.0000000000000000000000000000000000000000000000000000
0 2 30786150.0000000000000000000000000000000000000000000000000000
1 2 61344197.0000000000000000000000000000000000000000000000000000
20 2 1139192636.0000000000000000000000000000000000000000000000000000
40 2 1729963719.0000000000000000000000000000000000000000000000000000
0 20 32022742.0000000000000000000000000000000000000000000000000000
1 20 64112149.0000000000000000000000000000000000000000000000000000
20 20 1155939958.0000000000000000000000000000000000000000000000000000
40 20 1772403796.0000000000000000000000000000000000000000000000000000
0 21 31033094.0000000000000000000000000000000000000000000000000000
1 21 62337544.0000000000000000000000000000000000000000000000000000
20 21 1153106422.0000000000000000000000000000000000000000000000000000
40 21 1769980591.0000000000000000000000000000000000000000000000000000
0 22 31061170.0000000000000000000000000000000000000000000000000000
1 22 61474066.0000000000000000000000000000000000000000000000000000
20 22 1150638068.0000000000000000000000000000000000000000000000000000
40 22 1766884760.0000000000000000000000000000000000000000000000000000
0 23 31010601.0000000000000000000000000000000000000000000000000000
1 23 61456928.0000000000000000000000000000000000000000000000000000
20 23 1147838030.0000000000000000000000000000000000000000000000000000
40 23 1764350460.0000000000000000000000000000000000000000000000000000
0 24 30657598.0000000000000000000000000000000000000000000000000000
1 24 61365365.0000000000000000000000000000000000000000000000000000
20 24 1144609487.0000000000000000000000000000000000000000000000000000
40 24 1761966911.0000000000000000000000000000000000000000000000000000
0 25 30620402.0000000000000000000000000000000000000000000000000000
1 25 61330486.0000000000000000000000000000000000000000000000000000
20 25 1136040740.0000000000000000000000000000000000000000000000000000
40 25 1756429891.0000000000000000000000000000000000000000000000000000
0 26 30455317.0000000000000000000000000000000000000000000000000000
1 26 61019024.0000000000000000000000000000000000000000000000000000
20 26 628932839.0000000000000000000000000000000000000000000000000000
40 26 1750761950.0000000000000000000000000000000000000000000000000000
0 27 30519111.0000000000000000000000000000000000000000000000000000
1 27 60934811.0000000000000000000000000000000000000000000000000000
20 27 631492428.0000000000000000000000000000000000000000000000000000
40 27 1745056140.0000000000000000000000000000000000000000000000000000
0 28 30531773.0000000000000000000000000000000000000000000000000000
1 28 60961711.0000000000000000000000000000000000000000000000000000
20 28 631926926.0000000000000000000000000000000000000000000000000000
40 28 1738329239.0000000000000000000000000000000000000000000000000000
0 29 30506132.0000000000000000000000000000000000000000000000000000
1 29 60967831.0000000000000000000000000000000000000000000000000000
20 29 632869584.0000000000000000000000000000000000000000000000000000
40 29 1732252321.0000000000000000000000000000000000000000000000000000
0 3 30800682.0000000000000000000000000000000000000000000000000000
1 3 61353908.0000000000000000000000000000000000000000000000000000
20 3 1139221311.0000000000000000000000000000000000000000000000000000
40 3 1730738069.0000000000000000000000000000000000000000000000000000
0 30 30490370.0000000000000000000000000000000000000000000000000000
1 30 60996726.0000000000000000000000000000000000000000000000000000
20 30 632882151.0000000000000000000000000000000000000000000000000000
40 30 1725771832.0000000000000000000000000000000000000000000000000000
0 31 30544594.0000000000000000000000000000000000000000000000000000
1 31 61118038.0000000000000000000000000000000000000000000000000000
20 31 634558409.0000000000000000000000000000000000000000000000000000
40 31 1719260896.0000000000000000000000000000000000000000000000000000
0 32 30558056.0000000000000000000000000000000000000000000000000000
1 32 61131623.0000000000000000000000000000000000000000000000000000
20 32 635036955.0000000000000000000000000000000000000000000000000000
40 32 1712466303.0000000000000000000000000000000000000000000000000000
0 33 30533045.0000000000000000000000000000000000000000000000000000
1 33 61116207.0000000000000000000000000000000000000000000000000000
20 33 636153950.0000000000000000000000000000000000000000000000000000
40 33 1705546607.0000000000000000000000000000000000000000000000000000
0 34 30651846.0000000000000000000000000000000000000000000000000000
1 34 61139892.0000000000000000000000000000000000000000000000000000
20 34 637231197.0000000000000000000000000000000000000000000000000000
40 34 1699273673.0000000000000000000000000000000000000000000000000000
0 35 30669346.0000000000000000000000000000000000000000000000000000
1 35 61152306.0000000000000000000000000000000000000000000000000000
20 35 638760798.0000000000000000000000000000000000000000000000000000
40 35 1692443203.0000000000000000000000000000000000000000000000000000
0 36 30693852.0000000000000000000000000000000000000000000000000000
1 36 61152048.0000000000000000000000000000000000000000000000000000
20 36 639698083.0000000000000000000000000000000000000000000000000000
40 36 1686007971.0000000000000000000000000000000000000000000000000000
0 37 30706882.0000000000000000000000000000000000000000000000000000
1 37 61212243.0000000000000000000000000000000000000000000000000000
20 37 640853502.0000000000000000000000000000000000000000000000000000
40 37 1679614583.0000000000000000000000000000000000000000000000000000
0 38 30682856.0000000000000000000000000000000000000000000000000000
1 38 61485174.0000000000000000000000000000000000000000000000000000
20 38 642312535.0000000000000000000000000000000000000000000000000000
40 38 1672397265.0000000000000000000000000000000000000000000000000000
0 39 31373689.0000000000000000000000000000000000000000000000000000
1 39 62497614.0000000000000000000000000000000000000000000000000000
20 39 644098816.0000000000000000000000000000000000000000000000000000
40 39 1663900962.0000000000000000000000000000000000000000000000000000
0 4 30774799.0000000000000000000000000000000000000000000000000000
1 4 654779014.0000000000000000000000000000000000000000000000000000
20 4 1139168666.0000000000000000000000000000000000000000000000000000
40 4 1734367805.0000000000000000000000000000000000000000000000000000
0 40 31397272.0000000000000000000000000000000000000000000000000000
1 40 62519690.0000000000000000000000000000000000000000000000000000
20 40 644119485.0000000000000000000000000000000000000000000000000000
40 40 1656567810.0000000000000000000000000000000000000000000000000000
0 41 31343244.0000000000000000000000000000000000000000000000000000
1 41 62489658.0000000000000000000000000000000000000000000000000000
20 41 644092191.0000000000000000000000000000000000000000000000000000
40 41 1651517000.0000000000000000000000000000000000000000000000000000
0 42 30428240.0000000000000000000000000000000000000000000000000000
1 42 61528390.0000000000000000000000000000000000000000000000000000
20 42 642261239.0000000000000000000000000000000000000000000000000000
40 42 1645210053.0000000000000000000000000000000000000000000000000000
0 43 30462382.0000000000000000000000000000000000000000000000000000
1 43 60795656.0000000000000000000000000000000000000000000000000000
20 43 640762025.0000000000000000000000000000000000000000000000000000
40 43 1638596144.0000000000000000000000000000000000000000000000000000
0 44 30430061.0000000000000000000000000000000000000000000000000000
1 44 61046633.0000000000000000000000000000000000000000000000000000
20 44 639797714.0000000000000000000000000000000000000000000000000000
40 44 1630630121.0000000000000000000000000000000000000000000000000000
0 45 30715900.0000000000000000000000000000000000000000000000000000
1 45 61083752.0000000000000000000000000000000000000000000000000000
20 45 640791230.0000000000000000000000000000000000000000000000000000
40 45 1622263143.0000000000000000000000000000000000000000000000000000
0 46 30733535.0000000000000000000000000000000000000000000000000000
1 46 61297922.0000000000000000000000000000000000000000000000000000
20 46 642850425.0000000000000000000000000000000000000000000000000000
40 46 1216391201.0000000000000000000000000000000000000000000000000000
0 47 30925440.0000000000000000000000000000000000000000000000000000
1 47 61656786.0000000000000000000000000000000000000000000000000000
20 47 645764507.0000000000000000000000000000000000000000000000000000
40 47 1219534075.0000000000000000000000000000000000000000000000000000
0 48 30928222.0000000000000000000000000000000000000000000000000000
1 48 61678050.0000000000000000000000000000000000000000000000000000
20 48 647034308.0000000000000000000000000000000000000000000000000000
40 48 1222510501.0000000000000000000000000000000000000000000000000000
0 49 30877845.0000000000000000000000000000000000000000000000000000
1 49 61623268.0000000000000000000000000000000000000000000000000000
20 49 648366673.0000000000000000000000000000000000000000000000000000
40 49 1225604864.0000000000000000000000000000000000000000000000000000
0 5 30814760.0000000000000000000000000000000000000000000000000000
1 5 654791404.0000000000000000000000000000000000000000000000000000
20 5 1136198252.0000000000000000000000000000000000000000000000000000
40 5 1736712054.0000000000000000000000000000000000000000000000000000
0 50 30761760.0000000000000000000000000000000000000000000000000000
1 50 61585707.0000000000000000000000000000000000000000000000000000
20 50 649683760.0000000000000000000000000000000000000000000000000000
40 50 1228863192.0000000000000000000000000000000000000000000000000000
0 51 30653046.0000000000000000000000000000000000000000000000000000
1 51 61990399.0000000000000000000000000000000000000000000000000000
20 51 651289916.0000000000000000000000000000000000000000000000000000
40 51 1231889903.0000000000000000000000000000000000000000000000000000
0 52 31584242.0000000000000000000000000000000000000000000000000000
1 52 63159360.0000000000000000000000000000000000000000000000000000
20 52 652854008.0000000000000000000000000000000000000000000000000000
40 52 1234874556.0000000000000000000000000000000000000000000000000000
0 53 31610524.0000000000000000000000000000000000000000000000000000
1 53 63191368.0000000000000000000000000000000000000000000000000000
20 53 652880099.0000000000000000000000000000000000000000000000000000
40 53 1234886525.0000000000000000000000000000000000000000000000000000
0 54 31564894.0000000000000000000000000000000000000000000000000000
1 54 63151844.0000000000000000000000000000000000000000000000000000
20 54 652847840.0000000000000000000000000000000000000000000000000000
40 54 1234868795.0000000000000000000000000000000000000000000000000000
0 55 30845635.0000000000000000000000000000000000000000000000000000
1 55 61790258.0000000000000000000000000000000000000000000000000000
20 55 651145339.0000000000000000000000000000000000000000000000000000
40 55 1231640769.0000000000000000000000000000000000000000000000000000
0 56 30819719.0000000000000000000000000000000000000000000000000000
1 56 61442938.0000000000000000000000000000000000000000000000000000
20 56 649724756.0000000000000000000000000000000000000000000000000000
40 56 1228628748.0000000000000000000000000000000000000000000000000000
0 57 30735379.0000000000000000000000000000000000000000000000000000
1 57 61320134.0000000000000000000000000000000000000000000000000000
20 57 648239579.0000000000000000000000000000000000000000000000000000
40 57 1225543896.0000000000000000000000000000000000000000000000000000
0 58 30760825.0000000000000000000000000000000000000000000000000000
1 58 61354210.0000000000000000000000000000000000000000000000000000
20 58 646937650.0000000000000000000000000000000000000000000000000000
40 58 1222437287.0000000000000000000000000000000000000000000000000000
0 59 30725923.0000000000000000000000000000000000000000000000000000
1 59 61365279.0000000000000000000000000000000000000000000000000000
20 59 645889452.0000000000000000000000000000000000000000000000000000
40 59 1219323055.0000000000000000000000000000000000000000000000000000
0 6 30829022.0000000000000000000000000000000000000000000000000000
1 6 654763486.0000000000000000000000000000000000000000000000000000
20 6 1135255432.0000000000000000000000000000000000000000000000000000
40 6 1738959649.0000000000000000000000000000000000000000000000000000
0 60 30668324.0000000000000000000000000000000000000000000000000000
1 60 61346257.0000000000000000000000000000000000000000000000000000
20 60 644563826.0000000000000000000000000000000000000000000000000000
40 60 1216325466.0000000000000000000000000000000000000000000000000000
0 61 30847023.0000000000000000000000000000000000000000000000000000
1 61 61463192.0000000000000000000000000000000000000000000000000000
20 61 643290343.0000000000000000000000000000000000000000000000000000
40 61 1605982573.0000000000000000000000000000000000000000000000000000
0 62 30862165.0000000000000000000000000000000000000000000000000000
1 62 61489761.0000000000000000000000000000000000000000000000000000
20 62 642821821.0000000000000000000000000000000000000000000000000000
40 62 1609187839.0000000000000000000000000000000000000000000000000000
0 63 30836412.0000000000000000000000000000000000000000000000000000
1 63 61458499.0000000000000000000000000000000000000000000000000000
20 63 640852197.0000000000000000000000000000000000000000000000000000
40 63 1612968367.0000000000000000000000000000000000000000000000000000
0 64 30604661.0000000000000000000000000000000000000000000000000000
1 64 61184344.0000000000000000000000000000000000000000000000000000
20 64 638530493.0000000000000000000000000000000000000000000000000000
40 64 1616424453.0000000000000000000000000000000000000000000000000000
0 65 30618366.0000000000000000000000000000000000000000000000000000
1 65 61243777.0000000000000000000000000000000000000000000000000000
20 65 637448731.0000000000000000000000000000000000000000000000000000
40 65 1620037089.0000000000000000000000000000000000000000000000000000
0 66 30627544.0000000000000000000000000000000000000000000000000000
1 66 61261517.0000000000000000000000000000000000000000000000000000
20 66 635269384.0000000000000000000000000000000000000000000000000000
40 66 1623178480.0000000000000000000000000000000000000000000000000000
0 67 30657995.0000000000000000000000000000000000000000000000000000
1 67 61279521.0000000000000000000000000000000000000000000000000000
20 67 634633821.0000000000000000000000000000000000000000000000000000
40 67 1627321409.0000000000000000000000000000000000000000000000000000
0 68 30745779.0000000000000000000000000000000000000000000000000000
1 68 61337066.0000000000000000000000000000000000000000000000000000
20 68 633963520.0000000000000000000000000000000000000000000000000000
40 68 1631880424.0000000000000000000000000000000000000000000000000000
0 69 30760375.0000000000000000000000000000000000000000000000000000
1 69 61433808.0000000000000000000000000000000000000000000000000000
20 69 631750028.0000000000000000000000000000000000000000000000000000
40 69 1635240615.0000000000000000000000000000000000000000000000000000
0 7 30800453.0000000000000000000000000000000000000000000000000000
1 7 61325430.0000000000000000000000000000000000000000000000000000
20 7 1135234909.0000000000000000000000000000000000000000000000000000
40 7 1741598102.0000000000000000000000000000000000000000000000000000
0 70 30798113.0000000000000000000000000000000000000000000000000000
1 70 61585429.0000000000000000000000000000000000000000000000000000
20 70 630820431.0000000000000000000000000000000000000000000000000000
40 70 1639278805.0000000000000000000000000000000000000000000000000000
0 71 30903365.0000000000000000000000000000000000000000000000000000
1 71 61615209.0000000000000000000000000000000000000000000000000000
20 71 630450638.0000000000000000000000000000000000000000000000000000
40 71 1644306627.0000000000000000000000000000000000000000000000000000
0 72 30922123.0000000000000000000000000000000000000000000000000000
1 72 61599128.0000000000000000000000000000000000000000000000000000
20 72 630352308.0000000000000000000000000000000000000000000000000000
40 72 1647533588.0000000000000000000000000000000000000000000000000000
0 73 30882776.0000000000000000000000000000000000000000000000000000
1 73 61592228.0000000000000000000000000000000000000000000000000000
20 73 625184179.0000000000000000000000000000000000000000000000000000
40 73 1651566864.0000000000000000000000000000000000000000000000000000
0 74 30744176.0000000000000000000000000000000000000000000000000000
1 74 61407073.0000000000000000000000000000000000000000000000000000
20 74 619666694.0000000000000000000000000000000000000000000000000000
40 74 1656240265.0000000000000000000000000000000000000000000000000000
0 75 30722599.0000000000000000000000000000000000000000000000000000
1 75 61129604.0000000000000000000000000000000000000000000000000000
20 75 614436803.0000000000000000000000000000000000000000000000000000
40 75 1663570591.0000000000000000000000000000000000000000000000000000
0 76 30682326.0000000000000000000000000000000000000000000000000000
1 76 61095381.0000000000000000000000000000000000000000000000000000
20 76 608916769.0000000000000000000000000000000000000000000000000000
40 76 1671048646.0000000000000000000000000000000000000000000000000000
0 77 30702233.0000000000000000000000000000000000000000000000000000
1 77 61158339.0000000000000000000000000000000000000000000000000000
20 77 603276661.0000000000000000000000000000000000000000000000000000
40 77 1675284270.0000000000000000000000000000000000000000000000000000
0 78 30671033.0000000000000000000000000000000000000000000000000000
1 78 61332330.0000000000000000000000000000000000000000000000000000
20 78 597831068.0000000000000000000000000000000000000000000000000000
40 78 1679821739.0000000000000000000000000000000000000000000000000000
0 79 30697009.0000000000000000000000000000000000000000000000000000
1 79 61440979.0000000000000000000000000000000000000000000000000000
20 79 592300551.0000000000000000000000000000000000000000000000000000
40 79 1683755864.0000000000000000000000000000000000000000000000000000
0 8 30690085.0000000000000000000000000000000000000000000000000000
1 8 61085956.0000000000000000000000000000000000000000000000000000
20 8 1135147468.0000000000000000000000000000000000000000000000000000
40 8 1744423956.0000000000000000000000000000000000000000000000000000
0 80 30815862.0000000000000000000000000000000000000000000000000000
1 80 61447703.0000000000000000000000000000000000000000000000000000
20 80 586858729.0000000000000000000000000000000000000000000000000000
40 80 1687489779.0000000000000000000000000000000000000000000000000000
0 81 30829168.0000000000000000000000000000000000000000000000000000
1 81 61429616.0000000000000000000000000000000000000000000000000000
20 81 1113227656.0000000000000000000000000000000000000000000000000000
40 81 1691011585.0000000000000000000000000000000000000000000000000000
0 82 30838598.0000000000000000000000000000000000000000000000000000
1 82 61391766.0000000000000000000000000000000000000000000000000000
20 82 1113288308.0000000000000000000000000000000000000000000000000000
40 82 1693683192.0000000000000000000000000000000000000000000000000000
0 83 30844670.0000000000000000000000000000000000000000000000000000
1 83 61460036.0000000000000000000000000000000000000000000000000000
20 83 1113445355.0000000000000000000000000000000000000000000000000000
40 83 1695033898.0000000000000000000000000000000000000000000000000000
0 84 30856825.0000000000000000000000000000000000000000000000000000
1 84 61473604.0000000000000000000000000000000000000000000000000000
20 84 1113610289.0000000000000000000000000000000000000000000000000000
40 84 1695954985.0000000000000000000000000000000000000000000000000000
0 85 30832939.0000000000000000000000000000000000000000000000000000
1 85 61452141.0000000000000000000000000000000000000000000000000000
20 85 1113841813.0000000000000000000000000000000000000000000000000000
40 85 1696972728.0000000000000000000000000000000000000000000000000000
0 86 30669057.0000000000000000000000000000000000000000000000000000
1 86 61345120.0000000000000000000000000000000000000000000000000000
20 86 1114145098.0000000000000000000000000000000000000000000000000000
40 86 1698076983.0000000000000000000000000000000000000000000000000000
0 87 30677879.0000000000000000000000000000000000000000000000000000
1 87 61261102.0000000000000000000000000000000000000000000000000000
20 87 1114646413.0000000000000000000000000000000000000000000000000000
40 87 1699434967.0000000000000000000000000000000000000000000000000000
0 88 30688366.0000000000000000000000000000000000000000000000000000
1 88 61410889.0000000000000000000000000000000000000000000000000000
20 88 1115278808.0000000000000000000000000000000000000000000000000000
40 88 1700507137.0000000000000000000000000000000000000000000000000000
0 89 30816742.0000000000000000000000000000000000000000000000000000
1 89 61425821.0000000000000000000000000000000000000000000000000000
20 89 1116022246.0000000000000000000000000000000000000000000000000000
40 89 1702507356.0000000000000000000000000000000000000000000000000000
0 9 30695540.0000000000000000000000000000000000000000000000000000
1 9 61159199.0000000000000000000000000000000000000000000000000000
20 9 1135109373.0000000000000000000000000000000000000000000000000000
40 9 1747369823.0000000000000000000000000000000000000000000000000000
0 90 30818637.0000000000000000000000000000000000000000000000000000
1 90 61407909.0000000000000000000000000000000000000000000000000000
20 90 1117302002.0000000000000000000000000000000000000000000000000000
40 90 1713424112.0000000000000000000000000000000000000000000000000000
0 91 30794307.0000000000000000000000000000000000000000000000000000
1 91 61423442.0000000000000000000000000000000000000000000000000000
20 91 1119362277.0000000000000000000000000000000000000000000000000000
40 91 1714785419.0000000000000000000000000000000000000000000000000000
0 92 30700412.0000000000000000000000000000000000000000000000000000
1 92 61402509.0000000000000000000000000000000000000000000000000000
20 92 1121853202.0000000000000000000000000000000000000000000000000000
40 92 1716193048.0000000000000000000000000000000000000000000000000000
0 93 30833586.0000000000000000000000000000000000000000000000000000
1 93 61371695.0000000000000000000000000000000000000000000000000000
20 93 1125453736.0000000000000000000000000000000000000000000000000000
40 93 1717746508.0000000000000000000000000000000000000000000000000000
0 94 30846115.0000000000000000000000000000000000000000000000000000
1 94 61360255.0000000000000000000000000000000000000000000000000000
20 94 1129652538.0000000000000000000000000000000000000000000000000000
40 94 1718618905.0000000000000000000000000000000000000000000000000000
0 95 30823314.0000000000000000000000000000000000000000000000000000
1 95 61357342.0000000000000000000000000000000000000000000000000000
20 95 1136577129.0000000000000000000000000000000000000000000000000000
40 95 1722415060.0000000000000000000000000000000000000000000000000000
0 0 31214508.0000000000000000000000000000000000000000000000000000
1 0 62072220.0000000000000000000000000000000000000000000000000000
20 0 1157578148.0000000000000000000000000000000000000000000000000000
40 0 1766632829.0000000000000000000000000000000000000000000000000000
0 1 31139838.0000000000000000000000000000000000000000000000000000
1 1 61976830.0000000000000000000000000000000000000000000000000000
20 1 1157670861.0000000000000000000000000000000000000000000000000000
40 1 1766549137.0000000000000000000000000000000000000000000000000000
0 10 30684063.0000000000000000000000000000000000000000000000000000
1 10 61324706.0000000000000000000000000000000000000000000000000000
20 10 1157072132.0000000000000000000000000000000000000000000000000000
40 10 1761863152.0000000000000000000000000000000000000000000000000000
0 11 30651492.0000000000000000000000000000000000000000000000000000
1 11 61291485.0000000000000000000000000000000000000000000000000000
20 11 1155547441.0000000000000000000000000000000000000000000000000000
40 11 1761191950.0000000000000000000000000000000000000000000000000000
0 12 30633548.0000000000000000000000000000000000000000000000000000
1 12 61180356.0000000000000000000000000000000000000000000000000000
20 12 1154848519.0000000000000000000000000000000000000000000000000000
40 12 1760965873.0000000000000000000000000000000000000000000000000000
0 13 30596974.0000000000000000000000000000000000000000000000000000
1 13 61132681.0000000000000000000000000000000000000000000000000000
20 13 1154034851.0000000000000000000000000000000000000000000000000000
40 13 1759472231.0000000000000000000000000000000000000000000000000000
0 14 30584032.0000000000000000000000000000000000000000000000000000
1 14 61075365.0000000000000000000000000000000000000000000000000000
20 14 1152262814.0000000000000000000000000000000000000000000000000000
40 14 1758997733.0000000000000000000000000000000000000000000000000000
0 15 30675808.0000000000000000000000000000000000000000000000000000
1 15 61177161.0000000000000000000000000000000000000000000000000000
20 15 1150774228.0000000000000000000000000000000000000000000000000000
40 15 1758310329.0000000000000000000000000000000000000000000000000000
0 16 30705537.0000000000000000000000000000000000000000000000000000
1 16 61184740.0000000000000000000000000000000000000000000000000000
20 16 1149154263.0000000000000000000000000000000000000000000000000000
40 16 1757732453.0000000000000000000000000000000000000000000000000000
0 17 30666501.0000000000000000000000000000000000000000000000000000
1 17 61409440.0000000000000000000000000000000000000000000000000000
20 17 1148390779.0000000000000000000000000000000000000000000000000000
40 17 1757671083.0000000000000000000000000000000000000000000000000000
0 18 30743940.0000000000000000000000000000000000000000000000000000
1 18 61423341.0000000000000000000000000000000000000000000000000000
20 18 1146189962.0000000000000000000000000000000000000000000000000000
40 18 1757040500.0000000000000000000000000000000000000000000000000000
0 19 30768873.0000000000000000000000000000000000000000000000000000
1 19 61382983.0000000000000000000000000000000000000000000000000000
20 19 1145156111.0000000000000000000000000000000000000000000000000000
40 19 1756951660.0000000000000000000000000000000000000000000000000000
0 2 30773782.0000000000000000000000000000000000000000000000000000
1 2 61843617.0000000000000000000000000000000000000000000000000000
20 2 1158274456.0000000000000000000000000000000000000000000000000000
40 2 1766378939.0000000000000000000000000000000000000000000000000000
0 20 30732294.0000000000000000000000000000000000000000000000000000
1 20 61307462.0000000000000000000000000000000000000000000000000000
20 20 1143984765.0000000000000000000000000000000000000000000000000000
40 20 1756653165.0000000000000000000000000000000000000000000000000000
0 21 30652925.0000000000000000000000000000000000000000000000000000
1 21 61509687.0000000000000000000000000000000000000000000000000000
20 21 1142628582.0000000000000000000000000000000000000000000000000000
40 21 1756580199.0000000000000000000000000000000000000000000000000000
0 22 30907580.0000000000000000000000000000000000000000000000000000
1 22 61533694.0000000000000000000000000000000000000000000000000000
20 22 1141078257.0000000000000000000000000000000000000000000000000000
40 22 1756372169.0000000000000000000000000000000000000000000000000000
0 23 30942163.0000000000000000000000000000000000000000000000000000
1 23 61549396.0000000000000000000000000000000000000000000000000000
20 23 1139779645.0000000000000000000000000000000000000000000000000000
40 23 1755959329.0000000000000000000000000000000000000000000000000000
0 24 30891218.0000000000000000000000000000000000000000000000000000
1 24 61508484.0000000000000000000000000000000000000000000000000000
20 24 1137895730.0000000000000000000000000000000000000000000000000000
40 24 1755215043.0000000000000000000000000000000000000000000000000000
0 25 30747362.0000000000000000000000000000000000000000000000000000
1 25 61139889.0000000000000000000000000000000000000000000000000000
20 25 1132184269.0000000000000000000000000000000000000000000000000000
40 25 1749936023.0000000000000000000000000000000000000000000000000000
0 26 30626003.0000000000000000000000000000000000000000000000000000
1 26 61144157.0000000000000000000000000000000000000000000000000000
20 26 637394284.0000000000000000000000000000000000000000000000000000
40 26 1744827828.0000000000000000000000000000000000000000000000000000
0 27 30638736.0000000000000000000000000000000000000000000000000000
1 27 61160192.0000000000000000000000000000000000000000000000000000
20 27 640069177.0000000000000000000000000000000000000000000000000000
40 27 1739772084.0000000000000000000000000000000000000000000000000000
0 28 30616884.0000000000000000000000000000000000000000000000000000
1 28 61136318.0000000000000000000000000000000000000000000000000000
20 28 642913365.0000000000000000000000000000000000000000000000000000
40 28 1733466753.0000000000000000000000000000000000000000000000000000
0 29 30572479.0000000000000000000000000000000000000000000000000000
1 29 62317789.0000000000000000000000000000000000000000000000000000
20 29 646153090.0000000000000000000000000000000000000000000000000000
40 29 1727215777.0000000000000000000000000000000000000000000000000000
0 3 30654000.0000000000000000000000000000000000000000000000000000
1 3 61538186.0000000000000000000000000000000000000000000000000000
20 3 1158398464.0000000000000000000000000000000000000000000000000000
40 3 1765655149.0000000000000000000000000000000000000000000000000000
0 30 32036030.0000000000000000000000000000000000000000000000000000
1 30 64137571.0000000000000000000000000000000000000000000000000000
20 30 649855471.0000000000000000000000000000000000000000000000000000
40 30 1722505713.0000000000000000000000000000000000000000000000000000
0 31 32058788.0000000000000000000000000000000000000000000000000000
1 31 64153530.0000000000000000000000000000000000000000000000000000
20 31 649876875.0000000000000000000000000000000000000000000000000000
40 31 1712760868.0000000000000000000000000000000000000000000000000000
0 32 32007169.0000000000000000000000000000000000000000000000000000
1 32 64129051.0000000000000000000000000000000000000000000000000000
20 32 649834224.0000000000000000000000000000000000000000000000000000
40 32 1710751245.0000000000000000000000000000000000000000000000000000
0 33 30647725.0000000000000000000000000000000000000000000000000000
1 33 62226984.0000000000000000000000000000000000000000000000000000
20 33 645970072.0000000000000000000000000000000000000000000000000000
40 33 1703568144.0000000000000000000000000000000000000000000000000000
0 34 30698214.0000000000000000000000000000000000000000000000000000
1 34 61226493.0000000000000000000000000000000000000000000000000000
20 34 642508924.0000000000000000000000000000000000000000000000000000
40 34 1696081898.0000000000000000000000000000000000000000000000000000
0 35 30713726.0000000000000000000000000000000000000000000000000000
1 35 61234505.0000000000000000000000000000000000000000000000000000
20 35 639775878.0000000000000000000000000000000000000000000000000000
40 35 1688730656.0000000000000000000000000000000000000000000000000000
0 36 30682318.0000000000000000000000000000000000000000000000000000
1 36 61219947.0000000000000000000000000000000000000000000000000000
20 36 637071336.0000000000000000000000000000000000000000000000000000
40 36 1681235852.0000000000000000000000000000000000000000000000000000
0 37 30620970.0000000000000000000000000000000000000000000000000000
1 37 61101001.0000000000000000000000000000000000000000000000000000
20 37 634393027.0000000000000000000000000000000000000000000000000000
40 37 1674670848.0000000000000000000000000000000000000000000000000000
0 38 30632082.0000000000000000000000000000000000000000000000000000
1 38 61035032.0000000000000000000000000000000000000000000000000000
20 38 631464545.0000000000000000000000000000000000000000000000000000
40 38 1666912091.0000000000000000000000000000000000000000000000000000
0 39 30643576.0000000000000000000000000000000000000000000000000000
1 39 61042244.0000000000000000000000000000000000000000000000000000
20 39 628521113.0000000000000000000000000000000000000000000000000000
40 39 1660095466.0000000000000000000000000000000000000000000000000000
0 4 30875788.0000000000000000000000000000000000000000000000000000
1 4 658045423.0000000000000000000000000000000000000000000000000000
20 4 1158729906.0000000000000000000000000000000000000000000000000000
40 4 1764474856.0000000000000000000000000000000000000000000000000000
0 40 30619776.0000000000000000000000000000000000000000000000000000
1 40 61018924.0000000000000000000000000000000000000000000000000000
20 40 625981886.0000000000000000000000000000000000000000000000000000
40 40 1652860595.0000000000000000000000000000000000000000000000000000
0 41 30606972.0000000000000000000000000000000000000000000000000000
1 41 61066946.0000000000000000000000000000000000000000000000000000
20 41 626523841.0000000000000000000000000000000000000000000000000000
40 41 1646317083.0000000000000000000000000000000000000000000000000000
0 42 30618744.0000000000000000000000000000000000000000000000000000
1 42 61082222.0000000000000000000000000000000000000000000000000000
20 42 629372217.0000000000000000000000000000000000000000000000000000
40 42 1638854515.0000000000000000000000000000000000000000000000000000
0 43 30623693.0000000000000000000000000000000000000000000000000000
1 43 61082750.0000000000000000000000000000000000000000000000000000
20 43 632555945.0000000000000000000000000000000000000000000000000000
40 43 1631958810.0000000000000000000000000000000000000000000000000000
0 44 30601164.0000000000000000000000000000000000000000000000000000
1 44 61063193.0000000000000000000000000000000000000000000000000000
20 44 635624165.0000000000000000000000000000000000000000000000000000
40 44 1624804441.0000000000000000000000000000000000000000000000000000
0 45 30594888.0000000000000000000000000000000000000000000000000000
1 45 60992858.0000000000000000000000000000000000000000000000000000
20 45 638902244.0000000000000000000000000000000000000000000000000000
40 45 1619072600.0000000000000000000000000000000000000000000000000000
0 46 30572540.0000000000000000000000000000000000000000000000000000
1 46 61434932.0000000000000000000000000000000000000000000000000000
20 46 642327143.0000000000000000000000000000000000000000000000000000
40 46 1209564478.0000000000000000000000000000000000000000000000000000
0 47 31186086.0000000000000000000000000000000000000000000000000000
1 47 62027690.0000000000000000000000000000000000000000000000000000
20 47 646686274.0000000000000000000000000000000000000000000000000000
40 47 1210016842.0000000000000000000000000000000000000000000000000000
0 48 31196268.0000000000000000000000000000000000000000000000000000
1 48 62034819.0000000000000000000000000000000000000000000000000000
20 48 646690349.0000000000000000000000000000000000000000000000000000
40 48 1210004435.0000000000000000000000000000000000000000000000000000
0 49 31101628.0000000000000000000000000000000000000000000000000000
1 49 61955446.0000000000000000000000000000000000000000000000000000
20 49 646612985.0000000000000000000000000000000000000000000000000000
40 49 1209960373.0000000000000000000000000000000000000000000000000000
0 5 30900946.0000000000000000000000000000000000000000000000000000
1 5 658058718.0000000000000000000000000000000000000000000000000000
20 5 1158754087.0000000000000000000000000000000000000000000000000000
40 5 1764098344.0000000000000000000000000000000000000000000000000000
0 50 30877275.0000000000000000000000000000000000000000000000000000
1 50 61611442.0000000000000000000000000000000000000000000000000000
20 50 646338425.0000000000000000000000000000000000000000000000000000
40 50 1209689371.0000000000000000000000000000000000000000000000000000
0 51 30898154.0000000000000000000000000000000000000000000000000000
1 51 61570688.0000000000000000000000000000000000000000000000000000
20 51 646170062.0000000000000000000000000000000000000000000000000000
40 51 1209413691.0000000000000000000000000000000000000000000000000000
0 52 30866196.0000000000000000000000000000000000000000000000000000
1 52 61545254.0000000000000000000000000000000000000000000000000000
20 52 645353002.0000000000000000000000000000000000000000000000000000
40 52 1209061649.0000000000000000000000000000000000000000000000000000
0 53 30814591.0000000000000000000000000000000000000000000000000000
1 53 61552640.0000000000000000000000000000000000000000000000000000
20 53 645317712.0000000000000000000000000000000000000000000000000000
40 53 1208788749.0000000000000000000000000000000000000000000000000000
0 54 30791757.0000000000000000000000000000000000000000000000000000
1 54 61517196.0000000000000000000000000000000000000000000000000000
20 54 644364760.0000000000000000000000000000000000000000000000000000
40 54 1208323898.0000000000000000000000000000000000000000000000000000
0 55 30783329.0000000000000000000000000000000000000000000000000000
1 55 61445018.0000000000000000000000000000000000000000000000000000
20 55 643960637.0000000000000000000000000000000000000000000000000000
40 55 1207934053.0000000000000000000000000000000000000000000000000000
0 56 30759130.0000000000000000000000000000000000000000000000000000
1 56 61438108.0000000000000000000000000000000000000000000000000000
20 56 643953005.0000000000000000000000000000000000000000000000000000
40 56 1207694764.0000000000000000000000000000000000000000000000000000
0 57 30668577.0000000000000000000000000000000000000000000000000000
1 57 61548513.0000000000000000000000000000000000000000000000000000
20 57 643353356.0000000000000000000000000000000000000000000000000000
40 57 1207657777.0000000000000000000000000000000000000000000000000000
0 58 30891496.0000000000000000000000000000000000000000000000000000
1 58 61745168.0000000000000000000000000000000000000000000000000000
20 58 643100308.0000000000000000000000000000000000000000000000000000
40 58 1207484841.0000000000000000000000000000000000000000000000000000
0 59 30906992.0000000000000000000000000000000000000000000000000000
1 59 61764372.0000000000000000000000000000000000000000000000000000
20 59 642717549.0000000000000000000000000000000000000000000000000000
40 59 1207290657.0000000000000000000000000000000000000000000000000000
0 6 30854568.0000000000000000000000000000000000000000000000000000
1 6 658033392.0000000000000000000000000000000000000000000000000000
20 6 1158698693.0000000000000000000000000000000000000000000000000000
40 6 1763860823.0000000000000000000000000000000000000000000000000000
0 60 30881465.0000000000000000000000000000000000000000000000000000
1 60 61735782.0000000000000000000000000000000000000000000000000000
20 60 642309826.0000000000000000000000000000000000000000000000000000
40 60 1207423108.0000000000000000000000000000000000000000000000000000
0 61 30772335.0000000000000000000000000000000000000000000000000000
1 61 61479058.0000000000000000000000000000000000000000000000000000
20 61 642514201.0000000000000000000000000000000000000000000000000000
40 61 1608714289.0000000000000000000000000000000000000000000000000000
0 62 30751586.0000000000000000000000000000000000000000000000000000
1 62 61452574.0000000000000000000000000000000000000000000000000000
20 62 643082288.0000000000000000000000000000000000000000000000000000
40 62 1611951084.0000000000000000000000000000000000000000000000000000
0 63 30593145.0000000000000000000000000000000000000000000000000000
1 63 61189309.0000000000000000000000000000000000000000000000000000
20 63 643221800.0000000000000000000000000000000000000000000000000000
40 63 1615084348.0000000000000000000000000000000000000000000000000000
0 64 30743768.0000000000000000000000000000000000000000000000000000
1 64 61447963.0000000000000000000000000000000000000000000000000000
20 64 643536846.0000000000000000000000000000000000000000000000000000
40 64 1618707902.0000000000000000000000000000000000000000000000000000
0 65 30756656.0000000000000000000000000000000000000000000000000000
1 65 61457599.0000000000000000000000000000000000000000000000000000
20 65 643734999.0000000000000000000000000000000000000000000000000000
40 65 1622656041.0000000000000000000000000000000000000000000000000000
0 66 30809536.0000000000000000000000000000000000000000000000000000
1 66 61591457.0000000000000000000000000000000000000000000000000000
20 66 644039264.0000000000000000000000000000000000000000000000000000
40 66 1626221167.0000000000000000000000000000000000000000000000000000
0 67 30830615.0000000000000000000000000000000000000000000000000000
1 67 61603726.0000000000000000000000000000000000000000000000000000
20 67 644060262.0000000000000000000000000000000000000000000000000000
40 67 1628407180.0000000000000000000000000000000000000000000000000000
0 68 30800287.0000000000000000000000000000000000000000000000000000
1 68 61599813.0000000000000000000000000000000000000000000000000000
20 68 644021430.0000000000000000000000000000000000000000000000000000
40 68 1632962560.0000000000000000000000000000000000000000000000000000
0 69 30860927.0000000000000000000000000000000000000000000000000000
1 69 61573719.0000000000000000000000000000000000000000000000000000
20 69 643902653.0000000000000000000000000000000000000000000000000000
40 69 1635708402.0000000000000000000000000000000000000000000000000000
0 7 30682876.0000000000000000000000000000000000000000000000000000
1 7 61418935.0000000000000000000000000000000000000000000000000000
20 7 1158361939.0000000000000000000000000000000000000000000000000000
40 7 1763066022.0000000000000000000000000000000000000000000000000000
0 70 30876862.0000000000000000000000000000000000000000000000000000
1 70 61516306.0000000000000000000000000000000000000000000000000000
20 70 643655038.0000000000000000000000000000000000000000000000000000
40 70 1639253480.0000000000000000000000000000000000000000000000000000
0 71 30847699.0000000000000000000000000000000000000000000000000000
1 71 61494828.0000000000000000000000000000000000000000000000000000
20 71 643617469.0000000000000000000000000000000000000000000000000000
40 71 1644719768.0000000000000000000000000000000000000000000000000000
0 72 30896700.0000000000000000000000000000000000000000000000000000
1 72 61583297.0000000000000000000000000000000000000000000000000000
20 72 643106493.0000000000000000000000000000000000000000000000000000
40 72 1648943296.0000000000000000000000000000000000000000000000000000
0 73 30911146.0000000000000000000000000000000000000000000000000000
1 73 61596149.0000000000000000000000000000000000000000000000000000
20 73 636952284.0000000000000000000000000000000000000000000000000000
40 73 1654887803.0000000000000000000000000000000000000000000000000000
0 74 30886706.0000000000000000000000000000000000000000000000000000
1 74 61581387.0000000000000000000000000000000000000000000000000000
20 74 630360599.0000000000000000000000000000000000000000000000000000
40 74 1662676120.0000000000000000000000000000000000000000000000000000
0 75 30875200.0000000000000000000000000000000000000000000000000000
1 75 61609534.0000000000000000000000000000000000000000000000000000
20 75 623749373.0000000000000000000000000000000000000000000000000000
40 75 1669349149.0000000000000000000000000000000000000000000000000000
0 76 30887745.0000000000000000000000000000000000000000000000000000
1 76 61617916.0000000000000000000000000000000000000000000000000000
20 76 617108541.0000000000000000000000000000000000000000000000000000
40 76 1674549016.0000000000000000000000000000000000000000000000000000
0 77 30862722.0000000000000000000000000000000000000000000000000000
1 77 61598144.0000000000000000000000000000000000000000000000000000
20 77 611251577.0000000000000000000000000000000000000000000000000000
40 77 1680402455.0000000000000000000000000000000000000000000000000000
0 78 30804699.0000000000000000000000000000000000000000000000000000
1 78 61525779.0000000000000000000000000000000000000000000000000000
20 78 605026527.0000000000000000000000000000000000000000000000000000
40 78 1686609345.0000000000000000000000000000000000000000000000000000
0 79 30763608.0000000000000000000000000000000000000000000000000000
1 79 61465462.0000000000000000000000000000000000000000000000000000
20 79 598586684.0000000000000000000000000000000000000000000000000000
40 79 1692424566.0000000000000000000000000000000000000000000000000000
0 8 30631832.0000000000000000000000000000000000000000000000000000
1 8 61249020.0000000000000000000000000000000000000000000000000000
20 8 1158363738.0000000000000000000000000000000000000000000000000000
40 8 1762722729.0000000000000000000000000000000000000000000000000000
0 80 30911690.0000000000000000000000000000000000000000000000000000
1 80 61548455.0000000000000000000000000000000000000000000000000000
20 80 592319010.0000000000000000000000000000000000000000000000000000
40 80 1698291923.0000000000000000000000000000000000000000000000000000
0 81 31002233.0000000000000000000000000000000000000000000000000000
1 81 61734280.0000000000000000000000000000000000000000000000000000
20 81 1117507759.0000000000000000000000000000000000000000000000000000
40 81 1702366997.0000000000000000000000000000000000000000000000000000
0 82 31030817.0000000000000000000000000000000000000000000000000000
1 82 61761426.0000000000000000000000000000000000000000000000000000
20 82 1118468553.0000000000000000000000000000000000000000000000000000
40 82 1706103758.0000000000000000000000000000000000000000000000000000
0 83 30984519.0000000000000000000000000000000000000000000000000000
1 83 61738549.0000000000000000000000000000000000000000000000000000
20 83 1119766351.0000000000000000000000000000000000000000000000000000
40 83 1710132848.0000000000000000000000000000000000000000000000000000
0 84 30884219.0000000000000000000000000000000000000000000000000000
1 84 61667565.0000000000000000000000000000000000000000000000000000
20 84 1121071146.0000000000000000000000000000000000000000000000000000
40 84 1714303616.0000000000000000000000000000000000000000000000000000
0 85 30857834.0000000000000000000000000000000000000000000000000000
1 85 61629604.0000000000000000000000000000000000000000000000000000
20 85 1122470199.0000000000000000000000000000000000000000000000000000
40 85 1718537169.0000000000000000000000000000000000000000000000000000
0 86 30818369.0000000000000000000000000000000000000000000000000000
1 86 61579583.0000000000000000000000000000000000000000000000000000
20 86 1123684463.0000000000000000000000000000000000000000000000000000
40 86 1722603629.0000000000000000000000000000000000000000000000000000
0 87 30795895.0000000000000000000000000000000000000000000000000000
1 87 61559851.0000000000000000000000000000000000000000000000000000
20 87 1125207830.0000000000000000000000000000000000000000000000000000
40 87 1727011759.0000000000000000000000000000000000000000000000000000
0 88 30789386.0000000000000000000000000000000000000000000000000000
1 88 61500158.0000000000000000000000000000000000000000000000000000
20 88 1126977625.0000000000000000000000000000000000000000000000000000
40 88 1731957766.0000000000000000000000000000000000000000000000000000
0 89 30899795.0000000000000000000000000000000000000000000000000000
1 89 61715717.0000000000000000000000000000000000000000000000000000
20 89 1129026933.0000000000000000000000000000000000000000000000000000
40 89 1736572017.0000000000000000000000000000000000000000000000000000
0 9 30673987.0000000000000000000000000000000000000000000000000000
1 9 61302083.0000000000000000000000000000000000000000000000000000
20 9 1158325420.0000000000000000000000000000000000000000000000000000
40 9 1762153942.0000000000000000000000000000000000000000000000000000
0 90 30913171.0000000000000000000000000000000000000000000000000000
1 90 61726466.0000000000000000000000000000000000000000000000000000
20 90 1131521058.0000000000000000000000000000000000000000000000000000
40 90 1741343323.0000000000000000000000000000000000000000000000000000
0 91 30890274.0000000000000000000000000000000000000000000000000000
1 91 61700380.0000000000000000000000000000000000000000000000000000
20 91 1134916664.0000000000000000000000000000000000000000000000000000
40 91 1746611052.0000000000000000000000000000000000000000000000000000
0 92 30802865.0000000000000000000000000000000000000000000000000000
1 92 61571809.0000000000000000000000000000000000000000000000000000
20 92 1139028293.0000000000000000000000000000000000000000000000000000
40 92 1751702288.0000000000000000000000000000000000000000000000000000
0 93 30815818.0000000000000000000000000000000000000000000000000000
1 93 61578567.0000000000000000000000000000000000000000000000000000
20 93 1144551404.0000000000000000000000000000000000000000000000000000
40 93 1756677033.0000000000000000000000000000000000000000000000000000
0 94 30797415.0000000000000000000000000000000000000000000000000000
1 94 61843390.0000000000000000000000000000000000000000000000000000
20 94 1151296072.0000000000000000000000000000000000000000000000000000
40 94 1761821837.0000000000000000000000000000000000000000000000000000
0 95 31204748.0000000000000000000000000000000000000000000000000000
1 95 62029342.0000000000000000000000000000000000000000000000000000
20 95 1157072460.0000000000000000000000000000000000000000000000000000
40 95 1766618652.0000000000000000000000000000000000000000000000000000
0 0 31214508.0000000000000000000000000000000000000000000000000000
1 0 62072220.0000000000000000000000000000000000000000000000000000
20 0 1157578148.0000000000000000000000000000000000000000000000000000
40 0 1766632829.0000000000000000000000000000000000000000000000000000
0 1 31139838.0000000000000000000000000000000000000000000000000000
1 1 61976830.0000000000000000000000000000000000000000000000000000
20 1 1157670861.0000000000000000000000000000000000000000000000000000
40 1 1766549137.0000000000000000000000000000000000000000000000000000
0 10 30684063.0000000000000000000000000000000000000000000000000000
1 10 61324706.0000000000000000000000000000000000000000000000000000
20 10 1157072132.0000000000000000000000000000000000000000000000000000
40 10 1761863152.0000000000000000000000000000000000000000000000000000
0 11 30651492.0000000000000000000000000000000000000000000000000000
1 11 61291485.0000000000000000000000000000000000000000000000000000
20 11 1155547441.0000000000000000000000000000000000000000000000000000
40 11 1761191950.0000000000000000000000000000000000000000000000000000
0 12 30633548.0000000000000000000000000000000000000000000000000000
1 12 61180356.0000000000000000000000000000000000000000000000000000
20 12 1154848519.0000000000000000000000000000000000000000000000000000
40 12 1760965873.0000000000000000000000000000000000000000000000000000
0 13 30596974.0000000000000000000000000000000000000000000000000000
1 13 61132681.0000000000000000000000000000000000000000000000000000
20 13 1154034851.0000000000000000000000000000000000000000000000000000
40 13 1759472231.0000000000000000000000000000000000000000000000000000
0 14 30584032.0000000000000000000000000000000000000000000000000000
1 14 61075365.0000000000000000000000000000000000000000000000000000
20 14 1152262814.0000000000000000000000000000000000000000000000000000
40 14 1758997733.0000000000000000000000000000000000000000000000000000
0 15 30675808.0000000000000000000000000000000000000000000000000000
1 15 61177161.0000000000000000000000000000000000000000000000000000
20 15 1150774228.0000000000000000000000000000000000000000000000000000
40 15 1758310329.0000000000000000000000000000000000000000000000000000
0 16 30705537.0000000000000000000000000000000000000000000000000000
1 16 61184740.0000000000000000000000000000000000000000000000000000
20 16 1149154263.0000000000000000000000000000000000000000000000000000
40 16 1757732453.0000000000000000000000000000000000000000000000000000
0 17 30666501.0000000000000000000000000000000000000000000000000000
1 17 61409440.0000000000000000000000000000000000000000000000000000
20 17 1148390779.0000000000000000000000000000000000000000000000000000
40 17 1757671083.0000000000000000000000000000000000000000000000000000
0 18 30743940.0000000000000000000000000000000000000000000000000000
1 18 61423341.0000000000000000000000000000000000000000000000000000
20 18 1146189962.0000000000000000000000000000000000000000000000000000
40 18 1757040500.0000000000000000000000000000000000000000000000000000
0 19 30768873.0000000000000000000000000000000000000000000000000000
1 19 61382983.0000000000000000000000000000000000000000000000000000
20 19 1145156111.0000000000000000000000000000000000000000000000000000
40 19 1756951660.0000000000000000000000000000000000000000000000000000
0 2 30773782.0000000000000000000000000000000000000000000000000000
1 2 61843617.0000000000000000000000000000000000000000000000000000
20 2 1158274456.0000000000000000000000000000000000000000000000000000
40 2 1766378939.0000000000000000000000000000000000000000000000000000
0 20 30732294.0000000000000000000000000000000000000000000000000000
1 20 61307462.0000000000000000000000000000000000000000000000000000
20 20 1143984765.0000000000000000000000000000000000000000000000000000
40 20 1756653165.0000000000000000000000000000000000000000000000000000
0 21 30652925.0000000000000000000000000000000000000000000000000000
1 21 61509687.0000000000000000000000000000000000000000000000000000
20 21 1142628582.0000000000000000000000000000000000000000000000000000
40 21 1756580199.0000000000000000000000000000000000000000000000000000
0 22 30907580.0000000000000000000000000000000000000000000000000000
1 22 61533694.0000000000000000000000000000000000000000000000000000
20 22 1141078257.0000000000000000000000000000000000000000000000000000
40 22 1756372169.0000000000000000000000000000000000000000000000000000
0 23 30942163.0000000000000000000000000000000000000000000000000000
1 23 61549396.0000000000000000000000000000000000000000000000000000
20 23 1139779645.0000000000000000000000000000000000000000000000000000
40 23 1755959329.0000000000000000000000000000000000000000000000000000
0 24 30891218.0000000000000000000000000000000000000000000000000000
1 24 61508484.0000000000000000000000000000000000000000000000000000
20 24 1137895730.0000000000000000000000000000000000000000000000000000
40 24 1755215043.0000000000000000000000000000000000000000000000000000
0 25 30747362.0000000000000000000000000000000000000000000000000000
1 25 61139889.0000000000000000000000000000000000000000000000000000
20 25 1132184269.0000000000000000000000000000000000000000000000000000
40 25 1749936023.0000000000000000000000000000000000000000000000000000
0 26 30626003.0000000000000000000000000000000000000000000000000000
1 26 61144157.0000000000000000000000000000000000000000000000000000
20 26 637394284.0000000000000000000000000000000000000000000000000000
40 26 1744827828.0000000000000000000000000000000000000000000000000000
0 27 30638736.0000000000000000000000000000000000000000000000000000
1 27 61160192.0000000000000000000000000000000000000000000000000000
20 27 640069177.0000000000000000000000000000000000000000000000000000
40 27 1739772084.0000000000000000000000000000000000000000000000000000
0 28 30616884.0000000000000000000000000000000000000000000000000000
1 28 61136318.0000000000000000000000000000000000000000000000000000
20 28 642913365.0000000000000000000000000000000000000000000000000000
40 28 1733466753.0000000000000000000000000000000000000000000000000000
0 29 30572479.0000000000000000000000000000000000000000000000000000
1 29 62317789.0000000000000000000000000000000000000000000000000000
20 29 646153090.0000000000000000000000000000000000000000000000000000
40 29 1727215777.0000000000000000000000000000000000000000000000000000
0 3 30654000.0000000000000000000000000000000000000000000000000000
1 3 61538186.0000000000000000000000000000000000000000000000000000
20 3 1158398464.0000000000000000000000000000000000000000000000000000
40 3 1765655149.0000000000000000000000000000000000000000000000000000
0 30 32036030.0000000000000000000000000000000000000000000000000000
1 30 64137571.0000000000000000000000000000000000000000000000000000
20 30 649855471.0000000000000000000000000000000000000000000000000000
40 30 1722505713.0000000000000000000000000000000000000000000000000000
0 31 32058788.0000000000000000000000000000000000000000000000000000
1 31 64153530.0000000000000000000000000000000000000000000000000000
20 31 649876875.0000000000000000000000000000000000000000000000000000
40 31 1712760868.0000000000000000000000000000000000000000000000000000
0 32 32007169.0000000000000000000000000000000000000000000000000000
1 32 64129051.0000000000000000000000000000000000000000000000000000
20 32 649834224.0000000000000000000000000000000000000000000000000000
40 32 1710751245.0000000000000000000000000000000000000000000000000000
0 33 30647725.0000000000000000000000000000000000000000000000000000
1 33 62226984.0000000000000000000000000000000000000000000000000000
20 33 645970072.0000000000000000000000000000000000000000000000000000
40 33 1703568144.0000000000000000000000000000000000000000000000000000
0 34 30698214.0000000000000000000000000000000000000000000000000000
1 34 61226493.0000000000000000000000000000000000000000000000000000
20 34 642508924.0000000000000000000000000000000000000000000000000000
40 34 1696081898.0000000000000000000000000000000000000000000000000000
0 35 30713726.0000000000000000000000000000000000000000000000000000
1 35 61234505.0000000000000000000000000000000000000000000000000000
20 35 639775878.0000000000000000000000000000000000000000000000000000
40 35 1688730656.0000000000000000000000000000000000000000000000000000
0 36 30682318.0000000000000000000000000000000000000000000000000000
1 36 61219947.0000000000000000000000000000000000000000000000000000
20 36 637071336.0000000000000000000000000000000000000000000000000000
40 36 1681235852.0000000000000000000000000000000000000000000000000000
0 37 30620970.0000000000000000000000000000000000000000000000000000
1 37 61101001.0000000000000000000000000000000000000000000000000000
20 37 634393027.0000000000000000000000000000000000000000000000000000
40 37 1674670848.0000000000000000000000000000000000000000000000000000
0 38 30632082.0000000000000000000000000000000000000000000000000000
1 38 61035032.0000000000000000000000000000000000000000000000000000
20 38 631464545.0000000000000000000000000000000000000000000000000000
40 38 1666912091.0000000000000000000000000000000000000000000000000000
0 39 30643576.0000000000000000000000000000000000000000000000000000
1 39 61042244.0000000000000000000000000000000000000000000000000000
20 39 628521113.0000000000000000000000000000000000000000000000000000
40 39 1660095466.0000000000000000000000000000000000000000000000000000
0 4 30875788.0000000000000000000000000000000000000000000000000000
1 4 658045423.0000000000000000000000000000000000000000000000000000
20 4 1158729906.0000000000000000000000000000000000000000000000000000
40 4 1764474856.0000000000000000000000000000000000000000000000000000
0 40 30619776.0000000000000000000000000000000000000000000000000000
1 40 61018924.0000000000000000000000000000000000000000000000000000
20 40 625981886.0000000000000000000000000000000000000000000000000000
40 40 1652860595.0000000000000000000000000000000000000000000000000000
0 41 30606972.0000000000000000000000000000000000000000000000000000
1 41 61066946.0000000000000000000000000000000000000000000000000000
20 41 626523841.0000000000000000000000000000000000000000000000000000
40 41 1646317083.0000000000000000000000000000000000000000000000000000
0 42 30618744.0000000000000000000000000000000000000000000000000000
1 42 61082222.0000000000000000000000000000000000000000000000000000
20 42 629372217.0000000000000000000000000000000000000000000000000000
40 42 1638854515.0000000000000000000000000000000000000000000000000000
0 43 30623693.0000000000000000000000000000000000000000000000000000
1 43 61082750.0000000000000000000000000000000000000000000000000000
20 43 632555945.0000000000000000000000000000000000000000000000000000
40 43 1631958810.0000000000000000000000000000000000000000000000000000
0 44 30601164.0000000000000000000000000000000000000000000000000000
1 44 61063193.0000000000000000000000000000000000000000000000000000
20 44 635624165.0000000000000000000000000000000000000000000000000000
40 44 1624804441.0000000000000000000000000000000000000000000000000000
0 45 30594888.0000000000000000000000000000000000000000000000000000
1 45 60992858.0000000000000000000000000000000000000000000000000000
20 45 638902244.0000000000000000000000000000000000000000000000000000
40 45 1619072600.0000000000000000000000000000000000000000000000000000
0 46 30572540.0000000000000000000000000000000000000000000000000000
1 46 61434932.0000000000000000000000000000000000000000000000000000
20 46 642327143.0000000000000000000000000000000000000000000000000000
40 46 1209564478.0000000000000000000000000000000000000000000000000000
0 47 31186086.0000000000000000000000000000000000000000000000000000
1 47 62027690.0000000000000000000000000000000000000000000000000000
20 47 646686274.0000000000000000000000000000000000000000000000000000
40 47 1210016842.0000000000000000000000000000000000000000000000000000
0 48 31196268.0000000000000000000000000000000000000000000000000000
1 48 62034819.0000000000000000000000000000000000000000000000000000
20 48 646690349.0000000000000000000000000000000000000000000000000000
40 48 1210004435.0000000000000000000000000000000000000000000000000000
0 49 31101628.0000000000000000000000000000000000000000000000000000
1 49 61955446.0000000000000000000000000000000000000000000000000000
20 49 646612985.0000000000000000000000000000000000000000000000000000
40 49 1209960373.0000000000000000000000000000000000000000000000000000
0 5 30900946.0000000000000000000000000000000000000000000000000000
1 5 658058718.0000000000000000000000000000000000000000000000000000
20 5 1158754087.0000000000000000000000000000000000000000000000000000
40 5 1764098344.0000000000000000000000000000000000000000000000000000
0 50 30877275.0000000000000000000000000000000000000000000000000000
1 50 61611442.0000000000000000000000000000000000000000000000000000
20 50 646338425.0000000000000000000000000000000000000000000000000000
40 50 1209689371.0000000000000000000000000000000000000000000000000000
0 51 30898154.0000000000000000000000000000000000000000000000000000
1 51 61570688.0000000000000000000000000000000000000000000000000000
20 51 646170062.0000000000000000000000000000000000000000000000000000
40 51 1209413691.0000000000000000000000000000000000000000000000000000
0 52 30866196.0000000000000000000000000000000000000000000000000000
1 52 61545254.0000000000000000000000000000000000000000000000000000
20 52 645353002.0000000000000000000000000000000000000000000000000000
40 52 1209061649.0000000000000000000000000000000000000000000000000000
0 53 30814591.0000000000000000000000000000000000000000000000000000
1 53 61552640.0000000000000000000000000000000000000000000000000000
20 53 645317712.0000000000000000000000000000000000000000000000000000
40 53 1208788749.0000000000000000000000000000000000000000000000000000
0 54 30791757.0000000000000000000000000000000000000000000000000000
1 54 61517196.0000000000000000000000000000000000000000000000000000
20 54 644364760.0000000000000000000000000000000000000000000000000000
40 54 1208323898.0000000000000000000000000000000000000000000000000000
0 55 30783329.0000000000000000000000000000000000000000000000000000
1 55 61445018.0000000000000000000000000000000000000000000000000000
20 55 643960637.0000000000000000000000000000000000000000000000000000
40 55 1207934053.0000000000000000000000000000000000000000000000000000
0 56 30759130.0000000000000000000000000000000000000000000000000000
1 56 61438108.0000000000000000000000000000000000000000000000000000
20 56 643953005.0000000000000000000000000000000000000000000000000000
40 56 1207694764.0000000000000000000000000000000000000000000000000000
0 57 30668577.0000000000000000000000000000000000000000000000000000
1 57 61548513.0000000000000000000000000000000000000000000000000000
20 57 643353356.0000000000000000000000000000000000000000000000000000
40 57 1207657777.0000000000000000000000000000000000000000000000000000
0 58 30891496.0000000000000000000000000000000000000000000000000000
1 58 61745168.0000000000000000000000000000000000000000000000000000
20 58 643100308.0000000000000000000000000000000000000000000000000000
40 58 1207484841.0000000000000000000000000000000000000000000000000000
0 59 30906992.0000000000000000000000000000000000000000000000000000
1 59 61764372.0000000000000000000000000000000000000000000000000000
20 59 642717549.0000000000000000000000000000000000000000000000000000
40 59 1207290657.0000000000000000000000000000000000000000000000000000
0 6 30854568.0000000000000000000000000000000000000000000000000000
1 6 658033392.0000000000000000000000000000000000000000000000000000
20 6 1158698693.0000000000000000000000000000000000000000000000000000
40 6 1763860823.0000000000000000000000000000000000000000000000000000
0 60 30881465.0000000000000000000000000000000000000000000000000000
1 60 61735782.0000000000000000000000000000000000000000000000000000
20 60 642309826.0000000000000000000000000000000000000000000000000000
40 60 1207423108.0000000000000000000000000000000000000000000000000000
0 61 30772335.0000000000000000000000000000000000000000000000000000
1 61 61479058.0000000000000000000000000000000000000000000000000000
20 61 642514201.0000000000000000000000000000000000000000000000000000
40 61 1608714289.0000000000000000000000000000000000000000000000000000
0 62 30751586.0000000000000000000000000000000000000000000000000000
1 62 61452574.0000000000000000000000000000000000000000000000000000
20 62 643082288.0000000000000000000000000000000000000000000000000000
40 62 1611951084.0000000000000000000000000000000000000000000000000000
0 63 30593145.0000000000000000000000000000000000000000000000000000
1 63 61189309.0000000000000000000000000000000000000000000000000000
20 63 643221800.0000000000000000000000000000000000000000000000000000
40 63 1615084348.0000000000000000000000000000000000000000000000000000
0 64 30743768.0000000000000000000000000000000000000000000000000000
1 64 61447963.0000000000000000000000000000000000000000000000000000
20 64 643536846.0000000000000000000000000000000000000000000000000000
40 64 1618707902.0000000000000000000000000000000000000000000000000000
0 65 30756656.0000000000000000000000000000000000000000000000000000
1 65 61457599.0000000000000000000000000000000000000000000000000000
20 65 643734999.0000000000000000000000000000000000000000000000000000
40 65 1622656041.0000000000000000000000000000000000000000000000000000
0 66 30809536.0000000000000000000000000000000000000000000000000000
1 66 61591457.0000000000000000000000000000000000000000000000000000
20 66 644039264.0000000000000000000000000000000000000000000000000000
40 66 1626221167.0000000000000000000000000000000000000000000000000000
0 67 30830615.0000000000000000000000000000000000000000000000000000
1 67 61603726.0000000000000000000000000000000000000000000000000000
20 67 644060262.0000000000000000000000000000000000000000000000000000
40 67 1628407180.0000000000000000000000000000000000000000000000000000
0 68 30800287.0000000000000000000000000000000000000000000000000000
1 68 61599813.0000000000000000000000000000000000000000000000000000
20 68 644021430.0000000000000000000000000000000000000000000000000000
40 68 1632962560.0000000000000000000000000000000000000000000000000000
0 69 30860927.0000000000000000000000000000000000000000000000000000
1 69 61573719.0000000000000000000000000000000000000000000000000000
20 69 643902653.0000000000000000000000000000000000000000000000000000
40 69 1635708402.0000000000000000000000000000000000000000000000000000
0 7 30682876.0000000000000000000000000000000000000000000000000000
1 7 61418935.0000000000000000000000000000000000000000000000000000
20 7 1158361939.0000000000000000000000000000000000000000000000000000
40 7 1763066022.0000000000000000000000000000000000000000000000000000
0 70 30876862.0000000000000000000000000000000000000000000000000000
1 70 61516306.0000000000000000000000000000000000000000000000000000
20 70 643655038.0000000000000000000000000000000000000000000000000000
40 70 1639253480.0000000000000000000000000000000000000000000000000000
0 71 30847699.0000000000000000000000000000000000000000000000000000
1 71 61494828.0000000000000000000000000000000000000000000000000000
20 71 643617469.0000000000000000000000000000000000000000000000000000
40 71 1644719768.0000000000000000000000000000000000000000000000000000
0 72 30896700.0000000000000000000000000000000000000000000000000000
1 72 61583297.0000000000000000000000000000000000000000000000000000
20 72 643106493.0000000000000000000000000000000000000000000000000000
40 72 1648943296.0000000000000000000000000000000000000000000000000000
0 73 30911146.0000000000000000000000000000000000000000000000000000
1 73 61596149.0000000000000000000000000000000000000000000000000000
20 73 636952284.0000000000000000000000000000000000000000000000000000
40 73 1654887803.0000000000000000000000000000000000000000000000000000
0 74 30886706.0000000000000000000000000000000000000000000000000000
1 74 61581387.0000000000000000000000000000000000000000000000000000
20 74 630360599.0000000000000000000000000000000000000000000000000000
40 74 1662676120.0000000000000000000000000000000000000000000000000000
0 75 30875200.0000000000000000000000000000000000000000000000000000
1 75 61609534.0000000000000000000000000000000000000000000000000000
20 75 623749373.0000000000000000000000000000000000000000000000000000
40 75 1669349149.0000000000000000000000000000000000000000000000000000
0 76 30887745.0000000000000000000000000000000000000000000000000000
1 76 61617916.0000000000000000000000000000000000000000000000000000
20 76 617108541.0000000000000000000000000000000000000000000000000000
40 76 1674549016.0000000000000000000000000000000000000000000000000000
0 77 30862722.0000000000000000000000000000000000000000000000000000
1 77 61598144.0000000000000000000000000000000000000000000000000000
20 77 611251577.0000000000000000000000000000000000000000000000000000
40 77 1680402455.0000000000000000000000000000000000000000000000000000
0 78 30804699.0000000000000000000000000000000000000000000000000000
1 78 61525779.0000000000000000000000000000000000000000000000000000
20 78 605026527.0000000000000000000000000000000000000000000000000000
40 78 1686609345.0000000000000000000000000000000000000000000000000000
0 79 30763608.0000000000000000000000000000000000000000000000000000
1 79 61465462.0000000000000000000000000000000000000000000000000000
20 79 598586684.0000000000000000000000000000000000000000000000000000
40 79 1692424566.0000000000000000000000000000000000000000000000000000
0 8 30631832.0000000000000000000000000000000000000000000000000000
1 8 61249020.0000000000000000000000000000000000000000000000000000
20 8 1158363738.0000000000000000000000000000000000000000000000000000
40 8 1762722729.0000000000000000000000000000000000000000000000000000
0 80 30911690.0000000000000000000000000000000000000000000000000000
1 80 61548455.0000000000000000000000000000000000000000000000000000
20 80 592319010.0000000000000000000000000000000000000000000000000000
40 80 1698291923.0000000000000000000000000000000000000000000000000000
0 81 31002233.0000000000000000000000000000000000000000000000000000
1 81 61734280.0000000000000000000000000000000000000000000000000000
20 81 1117507759.0000000000000000000000000000000000000000000000000000
40 81 1702366997.0000000000000000000000000000000000000000000000000000
0 82 31030817.0000000000000000000000000000000000000000000000000000
1 82 61761426.0000000000000000000000000000000000000000000000000000
20 82 1118468553.0000000000000000000000000000000000000000000000000000
40 82 1706103758.0000000000000000000000000000000000000000000000000000
0 83 30984519.0000000000000000000000000000000000000000000000000000
1 83 61738549.0000000000000000000000000000000000000000000000000000
20 83 1119766351.0000000000000000000000000000000000000000000000000000
40 83 1710132848.0000000000000000000000000000000000000000000000000000
0 84 30884219.0000000000000000000000000000000000000000000000000000
1 84 61667565.0000000000000000000000000000000000000000000000000000
20 84 1121071146.0000000000000000000000000000000000000000000000000000
40 84 1714303616.0000000000000000000000000000000000000000000000000000
0 85 30857834.0000000000000000000000000000000000000000000000000000
1 85 61629604.0000000000000000000000000000000000000000000000000000
20 85 1122470199.0000000000000000000000000000000000000000000000000000
40 85 1718537169.0000000000000000000000000000000000000000000000000000
0 86 30818369.0000000000000000000000000000000000000000000000000000
1 86 61579583.0000000000000000000000000000000000000000000000000000
20 86 1123684463.0000000000000000000000000000000000000000000000000000
40 86 1722603629.0000000000000000000000000000000000000000000000000000
0 87 30795895.0000000000000000000000000000000000000000000000000000
1 87 61559851.0000000000000000000000000000000000000000000000000000
20 87 1125207830.0000000000000000000000000000000000000000000000000000
40 87 1727011759.0000000000000000000000000000000000000000000000000000
0 88 30789386.0000000000000000000000000000000000000000000000000000
1 88 61500158.0000000000000000000000000000000000000000000000000000
20 88 1126977625.0000000000000000000000000000000000000000000000000000
40 88 1731957766.0000000000000000000000000000000000000000000000000000
0 89 30899795.0000000000000000000000000000000000000000000000000000
1 89 61715717.0000000000000000000000000000000000000000000000000000
20 89 1129026933.0000000000000000000000000000000000000000000000000000
40 89 1736572017.0000000000000000000000000000000000000000000000000000
0 9 30673987.0000000000000000000000000000000000000000000000000000
1 9 61302083.0000000000000000000000000000000000000000000000000000
20 9 1158325420.0000000000000000000000000000000000000000000000000000
40 9 1762153942.0000000000000000000000000000000000000000000000000000
0 90 30913171.0000000000000000000000000000000000000000000000000000
1 90 61726466.0000000000000000000000000000000000000000000000000000
20 90 1131521058.0000000000000000000000000000000000000000000000000000
40 90 1741343323.0000000000000000000000000000000000000000000000000000
0 91 30890274.0000000000000000000000000000000000000000000000000000
1 91 61700380.0000000000000000000000000000000000000000000000000000
20 91 1134916664.0000000000000000000000000000000000000000000000000000
40 91 1746611052.0000000000000000000000000000000000000000000000000000
0 92 30802865.0000000000000000000000000000000000000000000000000000
1 92 61571809.0000000000000000000000000000000000000000000000000000
20 92 1139028293.0000000000000000000000000000000000000000000000000000
40 92 1751702288.0000000000000000000000000000000000000000000000000000
0 93 30815818.0000000000000000000000000000000000000000000000000000
1 93 61578567.0000000000000000000000000000000000000000000000000000
20 93 1144551404.0000000000000000000000000000000000000000000000000000
40 93 1756677033.0000000000000000000000000000000000000000000000000000
0 94 30797415.0000000000000000000000000000000000000000000000000000
1 94 61843390.0000000000000000000000000000000000000000000000000000
20 94 1151296072.0000000000000000000000000000000000000000000000000000
40 94 1761821837.0000000000000000000000000000000000000000000000000000
0 95 31204748.0000000000000000000000000000000000000000000000000000
1 95 62029342.0000000000000000000000000000000000000000000000000000
20 95 1157072460.0000000000000000000000000000000000000000000000000000
40 95 1766618652.0000000000000000000000000000000000000000000000000000
0 0 33145883.0000000000000000000000000000000000000000000000000000
1 0 63979693.0000000000000000000000000000000000000000000000000000
10 0 879260299.0000000000000000000000000000000000000000000000000000
20 0 1155336613.0000000000000000000000000000000000000000000000000000
30 0 1495085410.0000000000000000000000000000000000000000000000000000
40 0 1835193438.0000000000000000000000000000000000000000000000000000
50 0 2148585153.0000000000000000000000000000000000000000000000000000
0 1 33185491.0000000000000000000000000000000000000000000000000000
1 1 63861530.0000000000000000000000000000000000000000000000000000
10 1 879204773.0000000000000000000000000000000000000000000000000000
20 1 1155241043.0000000000000000000000000000000000000000000000000000
30 1 1485848093.0000000000000000000000000000000000000000000000000000
40 1 1835134686.0000000000000000000000000000000000000000000000000000
50 1 2148574762.0000000000000000000000000000000000000000000000000000
0 10 31301739.0000000000000000000000000000000000000000000000000000
1 10 61907644.0000000000000000000000000000000000000000000000000000
10 10 878591433.0000000000000000000000000000000000000000000000000000
20 10 1146163159.0000000000000000000000000000000000000000000000000000
30 10 1451961186.0000000000000000000000000000000000000000000000000000
40 10 1759012596.0000000000000000000000000000000000000000000000000000
50 10 2081774768.0000000000000000000000000000000000000000000000000000
0 11 31275600.0000000000000000000000000000000000000000000000000000
1 11 61946327.0000000000000000000000000000000000000000000000000000
10 11 878635045.0000000000000000000000000000000000000000000000000000
20 11 1146475821.0000000000000000000000000000000000000000000000000000
30 11 1451732959.0000000000000000000000000000000000000000000000000000
40 11 1750293388.0000000000000000000000000000000000000000000000000000
50 11 2081593759.0000000000000000000000000000000000000000000000000000
0 12 31329887.0000000000000000000000000000000000000000000000000000
1 12 61989861.0000000000000000000000000000000000000000000000000000
10 12 878649783.0000000000000000000000000000000000000000000000000000
20 12 1146494339.0000000000000000000000000000000000000000000000000000
30 12 1450682976.0000000000000000000000000000000000000000000000000000
40 12 1740298206.0000000000000000000000000000000000000000000000000000
50 12 2080706102.0000000000000000000000000000000000000000000000000000
0 13 31341740.0000000000000000000000000000000000000000000000000000
1 13 62000568.0000000000000000000000000000000000000000000000000000
10 13 878632574.0000000000000000000000000000000000000000000000000000
20 13 1146471234.0000000000000000000000000000000000000000000000000000
30 13 1449586651.0000000000000000000000000000000000000000000000000000
40 13 1732033808.0000000000000000000000000000000000000000000000000000
50 13 2079015643.0000000000000000000000000000000000000000000000000000
0 14 31317317.0000000000000000000000000000000000000000000000000000
1 14 61978328.0000000000000000000000000000000000000000000000000000
10 14 878521322.0000000000000000000000000000000000000000000000000000
20 14 1146438158.0000000000000000000000000000000000000000000000000000
30 14 1445518619.0000000000000000000000000000000000000000000000000000
40 14 1723653967.0000000000000000000000000000000000000000000000000000
50 14 2070401637.0000000000000000000000000000000000000000000000000000
0 15 31309983.0000000000000000000000000000000000000000000000000000
1 15 61934523.0000000000000000000000000000000000000000000000000000
10 15 878376875.0000000000000000000000000000000000000000000000000000
20 15 1146124370.0000000000000000000000000000000000000000000000000000
30 15 1445304809.0000000000000000000000000000000000000000000000000000
40 15 1721652664.0000000000000000000000000000000000000000000000000000
50 15 2069910296.0000000000000000000000000000000000000000000000000000
0 16 31332310.0000000000000000000000000000000000000000000000000000
1 16 61950633.0000000000000000000000000000000000000000000000000000
10 16 289150005.0000000000000000000000000000000000000000000000000000
20 16 1146068343.0000000000000000000000000000000000000000000000000000
30 16 1444500015.0000000000000000000000000000000000000000000000000000
40 16 1721327418.0000000000000000000000000000000000000000000000000000
50 16 2057383723.0000000000000000000000000000000000000000000000000000
0 17 31318291.0000000000000000000000000000000000000000000000000000
1 17 61980916.0000000000000000000000000000000000000000000000000000
10 17 292214219.0000000000000000000000000000000000000000000000000000
20 17 1146068490.0000000000000000000000000000000000000000000000000000
30 17 1444070344.0000000000000000000000000000000000000000000000000000
40 17 1721124722.0000000000000000000000000000000000000000000000000000
50 17 2037569815.0000000000000000000000000000000000000000000000000000
0 18 31288233.0000000000000000000000000000000000000000000000000000
1 18 62007746.0000000000000000000000000000000000000000000000000000
10 18 295198697.0000000000000000000000000000000000000000000000000000
20 18 1145973452.0000000000000000000000000000000000000000000000000000
30 18 1444016840.0000000000000000000000000000000000000000000000000000
40 18 1720300306.0000000000000000000000000000000000000000000000000000
50 18 2026199369.0000000000000000000000000000000000000000000000000000
0 19 31275635.0000000000000000000000000000000000000000000000000000
1 19 61971241.0000000000000000000000000000000000000000000000000000
10 19 297538296.0000000000000000000000000000000000000000000000000000
20 19 1145731653.0000000000000000000000000000000000000000000000000000
30 19 1443828183.0000000000000000000000000000000000000000000000000000
40 19 1720242466.0000000000000000000000000000000000000000000000000000
50 19 2016225628.0000000000000000000000000000000000000000000000000000
0 2 33120372.0000000000000000000000000000000000000000000000000000
1 2 63782200.0000000000000000000000000000000000000000000000000000
10 2 878942619.0000000000000000000000000000000000000000000000000000
20 2 1154847853.0000000000000000000000000000000000000000000000000000
30 2 1475378951.0000000000000000000000000000000000000000000000000000
40 2 1834615418.0000000000000000000000000000000000000000000000000000
50 2 2146389903.0000000000000000000000000000000000000000000000000000
0 20 31283946.0000000000000000000000000000000000000000000000000000
1 20 61965271.0000000000000000000000000000000000000000000000000000
10 20 303691464.0000000000000000000000000000000000000000000000000000
20 20 1145550365.0000000000000000000000000000000000000000000000000000
30 20 1443367258.0000000000000000000000000000000000000000000000000000
40 20 1720020044.0000000000000000000000000000000000000000000000000000
50 20 2007635962.0000000000000000000000000000000000000000000000000000
0 21 31299124.0000000000000000000000000000000000000000000000000000
1 21 62054884.0000000000000000000000000000000000000000000000000000
10 21 309142395.0000000000000000000000000000000000000000000000000000
20 21 1145343494.0000000000000000000000000000000000000000000000000000
30 21 1443270749.0000000000000000000000000000000000000000000000000000
40 21 1719955727.0000000000000000000000000000000000000000000000000000
50 21 1999394164.0000000000000000000000000000000000000000000000000000
0 22 31533196.0000000000000000000000000000000000000000000000000000
1 22 62075648.0000000000000000000000000000000000000000000000000000
10 22 311212357.0000000000000000000000000000000000000000000000000000
20 22 1145039974.0000000000000000000000000000000000000000000000000000
30 22 1443197437.0000000000000000000000000000000000000000000000000000
40 22 1718756124.0000000000000000000000000000000000000000000000000000
50 22 1990878992.0000000000000000000000000000000000000000000000000000
0 23 31582753.0000000000000000000000000000000000000000000000000000
1 23 62080212.0000000000000000000000000000000000000000000000000000
10 23 317322263.0000000000000000000000000000000000000000000000000000
20 23 1144767955.0000000000000000000000000000000000000000000000000000
30 23 1442956132.0000000000000000000000000000000000000000000000000000
40 23 1717222683.0000000000000000000000000000000000000000000000000000
50 23 1983595563.0000000000000000000000000000000000000000000000000000
0 24 31513375.0000000000000000000000000000000000000000000000000000
1 24 62009431.0000000000000000000000000000000000000000000000000000
10 24 317922922.0000000000000000000000000000000000000000000000000000
20 24 1144676969.0000000000000000000000000000000000000000000000000000
30 24 1442790457.0000000000000000000000000000000000000000000000000000
40 24 1714658160.0000000000000000000000000000000000000000000000000000
50 24 1983590007.0000000000000000000000000000000000000000000000000000
0 25 30874702.0000000000000000000000000000000000000000000000000000
1 25 61076659.0000000000000000000000000000000000000000000000000000
10 25 332760276.0000000000000000000000000000000000000000000000000000
20 25 1138964690.0000000000000000000000000000000000000000000000000000
30 25 1437931856.0000000000000000000000000000000000000000000000000000
40 25 1714631918.0000000000000000000000000000000000000000000000000000
50 25 1983492838.0000000000000000000000000000000000000000000000000000
0 26 30882755.0000000000000000000000000000000000000000000000000000
1 26 60418786.0000000000000000000000000000000000000000000000000000
10 26 336923319.0000000000000000000000000000000000000000000000000000
20 26 647707991.0000000000000000000000000000000000000000000000000000
30 26 1432803824.0000000000000000000000000000000000000000000000000000
40 26 1713765711.0000000000000000000000000000000000000000000000000000
50 26 1983402751.0000000000000000000000000000000000000000000000000000
0 27 30889682.0000000000000000000000000000000000000000000000000000
1 27 60425572.0000000000000000000000000000000000000000000000000000
10 27 347149679.0000000000000000000000000000000000000000000000000000
20 27 647908613.0000000000000000000000000000000000000000000000000000
30 27 1427222239.0000000000000000000000000000000000000000000000000000
40 27 1712651946.0000000000000000000000000000000000000000000000000000
50 27 1983106047.0000000000000000000000000000000000000000000000000000
0 28 30858230.0000000000000000000000000000000000000000000000000000
1 28 60398953.0000000000000000000000000000000000000000000000000000
10 28 348808165.0000000000000000000000000000000000000000000000000000
20 28 648303729.0000000000000000000000000000000000000000000000000000
30 28 1421484343.0000000000000000000000000000000000000000000000000000
40 28 1710429735.0000000000000000000000000000000000000000000000000000
50 28 1982909449.0000000000000000000000000000000000000000000000000000
0 29 30872500.0000000000000000000000000000000000000000000000000000
1 29 67612751.0000000000000000000000000000000000000000000000000000
10 29 357989860.0000000000000000000000000000000000000000000000000000
20 29 648757802.0000000000000000000000000000000000000000000000000000
30 29 1415571031.0000000000000000000000000000000000000000000000000000
40 29 1707792762.0000000000000000000000000000000000000000000000000000
50 29 1982854865.0000000000000000000000000000000000000000000000000000
0 3 31447738.0000000000000000000000000000000000000000000000000000
1 3 63752116.0000000000000000000000000000000000000000000000000000
10 3 878746170.0000000000000000000000000000000000000000000000000000
20 3 1153656146.0000000000000000000000000000000000000000000000000000
30 3 1465591182.0000000000000000000000000000000000000000000000000000
40 3 1833543598.0000000000000000000000000000000000000000000000000000
50 3 2142961656.0000000000000000000000000000000000000000000000000000
0 30 38441904.0000000000000000000000000000000000000000000000000000
1 30 72413182.0000000000000000000000000000000000000000000000000000
10 30 358542551.0000000000000000000000000000000000000000000000000000
20 30 648779517.0000000000000000000000000000000000000000000000000000
30 30 1409623472.0000000000000000000000000000000000000000000000000000
40 30 1704489866.0000000000000000000000000000000000000000000000000000
50 30 1982567986.0000000000000000000000000000000000000000000000000000
0 31 38484203.0000000000000000000000000000000000000000000000000000
1 31 72532338.0000000000000000000000000000000000000000000000000000
10 31 358515937.0000000000000000000000000000000000000000000000000000
20 31 648871099.0000000000000000000000000000000000000000000000000000
30 31 1405130553.0000000000000000000000000000000000000000000000000000
40 31 1701125686.0000000000000000000000000000000000000000000000000000
50 31 1982247174.0000000000000000000000000000000000000000000000000000
0 32 38397048.0000000000000000000000000000000000000000000000000000
1 32 72607666.0000000000000000000000000000000000000000000000000000
10 32 358501997.0000000000000000000000000000000000000000000000000000
20 32 648899426.0000000000000000000000000000000000000000000000000000
30 32 1397418294.0000000000000000000000000000000000000000000000000000
40 32 1696875208.0000000000000000000000000000000000000000000000000000
50 32 1981830663.0000000000000000000000000000000000000000000000000000
0 33 30803953.0000000000000000000000000000000000000000000000000000
1 33 72527385.0000000000000000000000000000000000000000000000000000
10 33 359101801.0000000000000000000000000000000000000000000000000000
20 33 648888215.0000000000000000000000000000000000000000000000000000
30 33 1391557995.0000000000000000000000000000000000000000000000000000
40 33 1692298893.0000000000000000000000000000000000000000000000000000
50 33 1981410728.0000000000000000000000000000000000000000000000000000
0 34 30936828.0000000000000000000000000000000000000000000000000000
1 34 60369379.0000000000000000000000000000000000000000000000000000
10 34 359162808.0000000000000000000000000000000000000000000000000000
20 34 648921070.0000000000000000000000000000000000000000000000000000
30 34 1385598964.0000000000000000000000000000000000000000000000000000
40 34 1687958204.0000000000000000000000000000000000000000000000000000
50 34 1980208251.0000000000000000000000000000000000000000000000000000
0 35 30960143.0000000000000000000000000000000000000000000000000000
1 35 60568748.0000000000000000000000000000000000000000000000000000
10 35 359133702.0000000000000000000000000000000000000000000000000000
20 35 649021965.0000000000000000000000000000000000000000000000000000
30 35 1379811600.0000000000000000000000000000000000000000000000000000
40 35 1682414884.0000000000000000000000000000000000000000000000000000
50 35 1980176100.0000000000000000000000000000000000000000000000000000
0 36 30920116.0000000000000000000000000000000000000000000000000000
1 36 60651037.0000000000000000000000000000000000000000000000000000
10 36 358092861.0000000000000000000000000000000000000000000000000000
20 36 649033557.0000000000000000000000000000000000000000000000000000
30 36 899581275.0000000000000000000000000000000000000000000000000000
40 36 1677010653.0000000000000000000000000000000000000000000000000000
50 36 1978874463.0000000000000000000000000000000000000000000000000000
0 37 30892361.0000000000000000000000000000000000000000000000000000
1 37 60668048.0000000000000000000000000000000000000000000000000000
10 37 358071582.0000000000000000000000000000000000000000000000000000
20 37 649010061.0000000000000000000000000000000000000000000000000000
30 37 899557470.0000000000000000000000000000000000000000000000000000
40 37 1671291108.0000000000000000000000000000000000000000000000000000
50 37 1978087218.0000000000000000000000000000000000000000000000000000
0 38 30903304.0000000000000000000000000000000000000000000000000000
1 38 60636493.0000000000000000000000000000000000000000000000000000
10 38 355164135.0000000000000000000000000000000000000000000000000000
20 38 649030918.0000000000000000000000000000000000000000000000000000
30 38 899443026.0000000000000000000000000000000000000000000000000000
40 38 1665230939.0000000000000000000000000000000000000000000000000000
50 38 1975774648.0000000000000000000000000000000000000000000000000000
0 39 30870594.0000000000000000000000000000000000000000000000000000
1 39 60370994.0000000000000000000000000000000000000000000000000000
10 39 353523735.0000000000000000000000000000000000000000000000000000
20 39 648996555.0000000000000000000000000000000000000000000000000000
30 39 902180361.0000000000000000000000000000000000000000000000000000
40 39 1659085764.0000000000000000000000000000000000000000000000000000
50 39 1973599421.0000000000000000000000000000000000000000000000000000
0 4 31473233.0000000000000000000000000000000000000000000000000000
1 4 661138630.0000000000000000000000000000000000000000000000000000
10 4 878610625.0000000000000000000000000000000000000000000000000000
20 4 1148860872.0000000000000000000000000000000000000000000000000000
30 4 1456099043.0000000000000000000000000000000000000000000000000000
40 4 1824226311.0000000000000000000000000000000000000000000000000000
50 4 2138656415.0000000000000000000000000000000000000000000000000000
0 40 30856387.0000000000000000000000000000000000000000000000000000
1 40 60485872.0000000000000000000000000000000000000000000000000000
10 40 339068860.0000000000000000000000000000000000000000000000000000
20 40 648622248.0000000000000000000000000000000000000000000000000000
30 40 907455622.0000000000000000000000000000000000000000000000000000
40 40 1652910600.0000000000000000000000000000000000000000000000000000
50 40 1970812472.0000000000000000000000000000000000000000000000000000
0 41 30913590.0000000000000000000000000000000000000000000000000000
1 41 60679933.0000000000000000000000000000000000000000000000000000
10 41 336909391.0000000000000000000000000000000000000000000000000000
20 41 648328784.0000000000000000000000000000000000000000000000000000
30 41 912928869.0000000000000000000000000000000000000000000000000000
40 41 1648382410.0000000000000000000000000000000000000000000000000000
50 41 1967121173.0000000000000000000000000000000000000000000000000000
0 42 30926816.0000000000000000000000000000000000000000000000000000
1 42 60686335.0000000000000000000000000000000000000000000000000000
10 42 313038931.0000000000000000000000000000000000000000000000000000
20 42 643366010.0000000000000000000000000000000000000000000000000000
30 42 919079794.0000000000000000000000000000000000000000000000000000
40 42 1640365050.0000000000000000000000000000000000000000000000000000
50 42 1962851009.0000000000000000000000000000000000000000000000000000
0 43 30946512.0000000000000000000000000000000000000000000000000000
1 43 60661384.0000000000000000000000000000000000000000000000000000
10 43 317322732.0000000000000000000000000000000000000000000000000000
20 43 640494565.0000000000000000000000000000000000000000000000000000
30 43 925129528.0000000000000000000000000000000000000000000000000000
40 43 1634323904.0000000000000000000000000000000000000000000000000000
50 43 1959231709.0000000000000000000000000000000000000000000000000000
0 44 30969820.0000000000000000000000000000000000000000000000000000
1 44 60607728.0000000000000000000000000000000000000000000000000000
10 44 322112639.0000000000000000000000000000000000000000000000000000
20 44 640613106.0000000000000000000000000000000000000000000000000000
30 44 931513727.0000000000000000000000000000000000000000000000000000
40 44 1628215287.0000000000000000000000000000000000000000000000000000
50 44 1954679751.0000000000000000000000000000000000000000000000000000
0 45 30932760.0000000000000000000000000000000000000000000000000000
1 45 60582261.0000000000000000000000000000000000000000000000000000
10 45 327167772.0000000000000000000000000000000000000000000000000000
20 45 642168404.0000000000000000000000000000000000000000000000000000
30 45 938022596.0000000000000000000000000000000000000000000000000000
40 45 1622458027.0000000000000000000000000000000000000000000000000000
50 45 1949530485.0000000000000000000000000000000000000000000000000000
0 46 31076877.0000000000000000000000000000000000000000000000000000
1 46 60807340.0000000000000000000000000000000000000000000000000000
10 46 333329661.0000000000000000000000000000000000000000000000000000
20 46 643169626.0000000000000000000000000000000000000000000000000000
30 46 944297568.0000000000000000000000000000000000000000000000000000
40 46 1206874824.0000000000000000000000000000000000000000000000000000
50 46 1943993395.0000000000000000000000000000000000000000000000000000
0 47 31105003.0000000000000000000000000000000000000000000000000000
1 47 62093288.0000000000000000000000000000000000000000000000000000
10 47 338955312.0000000000000000000000000000000000000000000000000000
20 47 645158046.0000000000000000000000000000000000000000000000000000
30 47 950538767.0000000000000000000000000000000000000000000000000000
40 47 1207072576.0000000000000000000000000000000000000000000000000000
50 47 1938035697.0000000000000000000000000000000000000000000000000000
0 48 31102000.0000000000000000000000000000000000000000000000000000
1 48 62080604.0000000000000000000000000000000000000000000000000000
10 48 338936354.0000000000000000000000000000000000000000000000000000
20 48 645131530.0000000000000000000000000000000000000000000000000000
30 48 950509748.0000000000000000000000000000000000000000000000000000
40 48 1207018630.0000000000000000000000000000000000000000000000000000
50 48 1931562418.0000000000000000000000000000000000000000000000000000
0 49 30962966.0000000000000000000000000000000000000000000000000000
1 49 62013270.0000000000000000000000000000000000000000000000000000
10 49 338881522.0000000000000000000000000000000000000000000000000000
20 49 645085504.0000000000000000000000000000000000000000000000000000
30 49 950469974.0000000000000000000000000000000000000000000000000000
40 49 1207011674.0000000000000000000000000000000000000000000000000000
50 49 1921414354.0000000000000000000000000000000000000000000000000000
0 5 31415480.0000000000000000000000000000000000000000000000000000
1 5 661161328.0000000000000000000000000000000000000000000000000000
10 5 878702787.0000000000000000000000000000000000000000000000000000
20 5 1148017621.0000000000000000000000000000000000000000000000000000
30 5 1453960535.0000000000000000000000000000000000000000000000000000
40 5 1823942303.0000000000000000000000000000000000000000000000000000
50 5 2135541646.0000000000000000000000000000000000000000000000000000
0 50 30700343.0000000000000000000000000000000000000000000000000000
1 50 61684241.0000000000000000000000000000000000000000000000000000
10 50 338405634.0000000000000000000000000000000000000000000000000000
20 50 644908776.0000000000000000000000000000000000000000000000000000
30 50 949868780.0000000000000000000000000000000000000000000000000000
40 50 1206913251.0000000000000000000000000000000000000000000000000000
50 50 1911660039.0000000000000000000000000000000000000000000000000000
0 51 30592178.0000000000000000000000000000000000000000000000000000
1 51 61058787.0000000000000000000000000000000000000000000000000000
10 51 337159838.0000000000000000000000000000000000000000000000000000
20 51 644195939.0000000000000000000000000000000000000000000000000000
30 51 949131648.0000000000000000000000000000000000000000000000000000
40 51 1206773221.0000000000000000000000000000000000000000000000000000
50 51 1904370591.0000000000000000000000000000000000000000000000000000
0 52 30679786.0000000000000000000000000000000000000000000000000000
1 52 61479864.0000000000000000000000000000000000000000000000000000
10 52 336964387.0000000000000000000000000000000000000000000000000000
20 52 643398415.0000000000000000000000000000000000000000000000000000
30 52 948536063.0000000000000000000000000000000000000000000000000000
40 52 1206680099.0000000000000000000000000000000000000000000000000000
50 52 1893183195.0000000000000000000000000000000000000000000000000000
0 53 30767745.0000000000000000000000000000000000000000000000000000
1 53 61494009.0000000000000000000000000000000000000000000000000000
10 53 336706125.0000000000000000000000000000000000000000000000000000
20 53 643307853.0000000000000000000000000000000000000000000000000000
30 53 948450507.0000000000000000000000000000000000000000000000000000
40 53 1206428649.0000000000000000000000000000000000000000000000000000
50 53 1884448892.0000000000000000000000000000000000000000000000000000
0 54 30791594.0000000000000000000000000000000000000000000000000000
1 54 61475537.0000000000000000000000000000000000000000000000000000
10 54 336631438.0000000000000000000000000000000000000000000000000000
20 54 642682951.0000000000000000000000000000000000000000000000000000
30 54 948414511.0000000000000000000000000000000000000000000000000000
40 54 1206330733.0000000000000000000000000000000000000000000000000000
50 54 1890049012.0000000000000000000000000000000000000000000000000000
0 55 30783898.0000000000000000000000000000000000000000000000000000
1 55 61388090.0000000000000000000000000000000000000000000000000000
10 55 336559559.0000000000000000000000000000000000000000000000000000
20 55 642554917.0000000000000000000000000000000000000000000000000000
30 55 948001858.0000000000000000000000000000000000000000000000000000
40 55 1206026203.0000000000000000000000000000000000000000000000000000
50 55 1904739456.0000000000000000000000000000000000000000000000000000
0 56 30799224.0000000000000000000000000000000000000000000000000000
1 56 61519745.0000000000000000000000000000000000000000000000000000
10 56 337009892.0000000000000000000000000000000000000000000000000000
20 56 641697417.0000000000000000000000000000000000000000000000000000
30 56 947632695.0000000000000000000000000000000000000000000000000000
40 56 1205567685.0000000000000000000000000000000000000000000000000000
50 56 1919967962.0000000000000000000000000000000000000000000000000000
0 57 30814438.0000000000000000000000000000000000000000000000000000
1 57 61610691.0000000000000000000000000000000000000000000000000000
10 57 337017681.0000000000000000000000000000000000000000000000000000
20 57 641360177.0000000000000000000000000000000000000000000000000000
30 57 946881150.0000000000000000000000000000000000000000000000000000
40 57 1205203208.0000000000000000000000000000000000000000000000000000
50 57 1935895388.0000000000000000000000000000000000000000000000000000
0 58 30831178.0000000000000000000000000000000000000000000000000000
1 58 61615257.0000000000000000000000000000000000000000000000000000
10 58 336984935.0000000000000000000000000000000000000000000000000000
20 58 641179090.0000000000000000000000000000000000000000000000000000
30 58 946802664.0000000000000000000000000000000000000000000000000000
40 58 1205052529.0000000000000000000000000000000000000000000000000000
50 58 1950754907.0000000000000000000000000000000000000000000000000000
0 59 30803422.0000000000000000000000000000000000000000000000000000
1 59 61593445.0000000000000000000000000000000000000000000000000000
10 59 337002288.0000000000000000000000000000000000000000000000000000
20 59 641156082.0000000000000000000000000000000000000000000000000000
30 59 946487307.0000000000000000000000000000000000000000000000000000
40 59 1205038795.0000000000000000000000000000000000000000000000000000
50 59 1976799369.0000000000000000000000000000000000000000000000000000
0 6 31375023.0000000000000000000000000000000000000000000000000000
1 6 661146110.0000000000000000000000000000000000000000000000000000
10 6 878694395.0000000000000000000000000000000000000000000000000000
20 6 1147864489.0000000000000000000000000000000000000000000000000000
30 6 1453409258.0000000000000000000000000000000000000000000000000000
40 6 1810932172.0000000000000000000000000000000000000000000000000000
50 6 2126706606.0000000000000000000000000000000000000000000000000000
0 60 30747927.0000000000000000000000000000000000000000000000000000
1 60 61518123.0000000000000000000000000000000000000000000000000000
10 60 337014854.0000000000000000000000000000000000000000000000000000
20 60 640803962.0000000000000000000000000000000000000000000000000000
30 60 945459411.0000000000000000000000000000000000000000000000000000
40 60 1204351959.0000000000000000000000000000000000000000000000000000
50 60 1982368438.0000000000000000000000000000000000000000000000000000
0 61 30762375.0000000000000000000000000000000000000000000000000000
1 61 61527537.0000000000000000000000000000000000000000000000000000
10 61 336989360.0000000000000000000000000000000000000000000000000000
20 61 640964492.0000000000000000000000000000000000000000000000000000
30 61 945452663.0000000000000000000000000000000000000000000000000000
40 61 1603672929.0000000000000000000000000000000000000000000000000000
50 61 1997803219.0000000000000000000000000000000000000000000000000000
0 62 30736622.0000000000000000000000000000000000000000000000000000
1 62 61519298.0000000000000000000000000000000000000000000000000000
10 62 336890858.0000000000000000000000000000000000000000000000000000
20 62 641113509.0000000000000000000000000000000000000000000000000000
30 62 945217086.0000000000000000000000000000000000000000000000000000
40 62 1616448717.0000000000000000000000000000000000000000000000000000
50 62 2014053840.0000000000000000000000000000000000000000000000000000
0 63 30831892.0000000000000000000000000000000000000000000000000000
1 63 61652084.0000000000000000000000000000000000000000000000000000
10 63 336973046.0000000000000000000000000000000000000000000000000000
20 63 641342693.0000000000000000000000000000000000000000000000000000
30 63 945286604.0000000000000000000000000000000000000000000000000000
40 63 1633938582.0000000000000000000000000000000000000000000000000000
50 63 2030273622.0000000000000000000000000000000000000000000000000000
0 64 30851427.0000000000000000000000000000000000000000000000000000
1 64 61650785.0000000000000000000000000000000000000000000000000000
10 64 337116013.0000000000000000000000000000000000000000000000000000
20 64 641476244.0000000000000000000000000000000000000000000000000000
30 64 945286814.0000000000000000000000000000000000000000000000000000
40 64 1648318650.0000000000000000000000000000000000000000000000000000
50 64 2049751047.0000000000000000000000000000000000000000000000000000
0 65 30864067.0000000000000000000000000000000000000000000000000000
1 65 61670086.0000000000000000000000000000000000000000000000000000
10 65 337286593.0000000000000000000000000000000000000000000000000000
20 65 641802267.0000000000000000000000000000000000000000000000000000
30 65 945538223.0000000000000000000000000000000000000000000000000000
40 65 1662952270.0000000000000000000000000000000000000000000000000000
50 65 2059088276.0000000000000000000000000000000000000000000000000000
0 66 30878466.0000000000000000000000000000000000000000000000000000
1 66 61682612.0000000000000000000000000000000000000000000000000000
10 66 337301695.0000000000000000000000000000000000000000000000000000
20 66 641817697.0000000000000000000000000000000000000000000000000000
30 66 945548900.0000000000000000000000000000000000000000000000000000
40 66 1678021149.0000000000000000000000000000000000000000000000000000
50 66 2062090422.0000000000000000000000000000000000000000000000000000
0 67 30852234.0000000000000000000000000000000000000000000000000000
1 67 61663410.0000000000000000000000000000000000000000000000000000
10 67 337263942.0000000000000000000000000000000000000000000000000000
20 67 641783962.0000000000000000000000000000000000000000000000000000
30 67 945507903.0000000000000000000000000000000000000000000000000000
40 67 1694088498.0000000000000000000000000000000000000000000000000000
50 67 2075432354.0000000000000000000000000000000000000000000000000000
0 68 30707049.0000000000000000000000000000000000000000000000000000
1 68 61431211.0000000000000000000000000000000000000000000000000000
10 68 337000547.0000000000000000000000000000000000000000000000000000
20 68 641459227.0000000000000000000000000000000000000000000000000000
30 68 945234068.0000000000000000000000000000000000000000000000000000
40 68 1709170669.0000000000000000000000000000000000000000000000000000
50 68 2082402719.0000000000000000000000000000000000000000000000000000
0 69 30722779.0000000000000000000000000000000000000000000000000000
1 69 61439035.0000000000000000000000000000000000000000000000000000
10 69 336910133.0000000000000000000000000000000000000000000000000000
20 69 641272985.0000000000000000000000000000000000000000000000000000
30 69 945181403.0000000000000000000000000000000000000000000000000000
40 69 1734875041.0000000000000000000000000000000000000000000000000000
50 69 2087197267.0000000000000000000000000000000000000000000000000000
0 7 31308047.0000000000000000000000000000000000000000000000000000
1 7 61987586.0000000000000000000000000000000000000000000000000000
10 7 878703044.0000000000000000000000000000000000000000000000000000
20 7 1146813946.0000000000000000000000000000000000000000000000000000
30 7 1453116560.0000000000000000000000000000000000000000000000000000
40 7 1790256430.0000000000000000000000000000000000000000000000000000
50 7 2122572489.0000000000000000000000000000000000000000000000000000
0 70 30831345.0000000000000000000000000000000000000000000000000000
1 70 61574426.0000000000000000000000000000000000000000000000000000
10 70 336871625.0000000000000000000000000000000000000000000000000000
20 70 641066108.0000000000000000000000000000000000000000000000000000
30 70 944936228.0000000000000000000000000000000000000000000000000000
40 70 1740539519.0000000000000000000000000000000000000000000000000000
50 70 2091047635.0000000000000000000000000000000000000000000000000000
0 71 30929590.0000000000000000000000000000000000000000000000000000
1 71 61570833.0000000000000000000000000000000000000000000000000000
10 71 336666291.0000000000000000000000000000000000000000000000000000
20 71 641034414.0000000000000000000000000000000000000000000000000000
30 71 1362903425.0000000000000000000000000000000000000000000000000000
40 71 1756089850.0000000000000000000000000000000000000000000000000000
50 71 2099937968.0000000000000000000000000000000000000000000000000000
0 72 30945524.0000000000000000000000000000000000000000000000000000
1 72 61579809.0000000000000000000000000000000000000000000000000000
10 72 336646947.0000000000000000000000000000000000000000000000000000
20 72 640990766.0000000000000000000000000000000000000000000000000000
30 72 1375528259.0000000000000000000000000000000000000000000000000000
40 72 1770925954.0000000000000000000000000000000000000000000000000000
50 72 2104078817.0000000000000000000000000000000000000000000000000000
0 73 30906306.0000000000000000000000000000000000000000000000000000
1 73 61561019.0000000000000000000000000000000000000000000000000000
10 73 331350638.0000000000000000000000000000000000000000000000000000
20 73 634708221.0000000000000000000000000000000000000000000000000000
30 73 1392746343.0000000000000000000000000000000000000000000000000000
40 73 1785355172.0000000000000000000000000000000000000000000000000000
50 73 2112143057.0000000000000000000000000000000000000000000000000000
0 74 30757484.0000000000000000000000000000000000000000000000000000
1 74 61434749.0000000000000000000000000000000000000000000000000000
10 74 327061513.0000000000000000000000000000000000000000000000000000
20 74 628270795.0000000000000000000000000000000000000000000000000000
30 74 1406844935.0000000000000000000000000000000000000000000000000000
40 74 1799637562.0000000000000000000000000000000000000000000000000000
50 74 2116480092.0000000000000000000000000000000000000000000000000000
0 75 30776118.0000000000000000000000000000000000000000000000000000
1 75 61338919.0000000000000000000000000000000000000000000000000000
10 75 324410069.0000000000000000000000000000000000000000000000000000
20 75 621818098.0000000000000000000000000000000000000000000000000000
30 75 1421271879.0000000000000000000000000000000000000000000000000000
40 75 1810871339.0000000000000000000000000000000000000000000000000000
50 75 2121249608.0000000000000000000000000000000000000000000000000000
0 76 30789047.0000000000000000000000000000000000000000000000000000
1 76 61341582.0000000000000000000000000000000000000000000000000000
10 76 322760967.0000000000000000000000000000000000000000000000000000
20 76 615423946.0000000000000000000000000000000000000000000000000000
30 76 1436107821.0000000000000000000000000000000000000000000000000000
40 76 1811048161.0000000000000000000000000000000000000000000000000000
50 76 2124362824.0000000000000000000000000000000000000000000000000000
0 77 30819827.0000000000000000000000000000000000000000000000000000
1 77 61450837.0000000000000000000000000000000000000000000000000000
10 77 322782584.0000000000000000000000000000000000000000000000000000
20 77 609361874.0000000000000000000000000000000000000000000000000000
30 77 1451115352.0000000000000000000000000000000000000000000000000000
40 77 1821709502.0000000000000000000000000000000000000000000000000000
50 77 2125578590.0000000000000000000000000000000000000000000000000000
0 78 30830661.0000000000000000000000000000000000000000000000000000
1 78 61464603.0000000000000000000000000000000000000000000000000000
10 78 322931594.0000000000000000000000000000000000000000000000000000
20 78 603261742.0000000000000000000000000000000000000000000000000000
30 78 1466169417.0000000000000000000000000000000000000000000000000000
40 78 1823664532.0000000000000000000000000000000000000000000000000000
50 78 2127138149.0000000000000000000000000000000000000000000000000000
0 79 30807449.0000000000000000000000000000000000000000000000000000
1 79 61461285.0000000000000000000000000000000000000000000000000000
10 79 323030988.0000000000000000000000000000000000000000000000000000
20 79 597097733.0000000000000000000000000000000000000000000000000000
30 79 1481408653.0000000000000000000000000000000000000000000000000000
40 79 1824155239.0000000000000000000000000000000000000000000000000000
50 79 2130449792.0000000000000000000000000000000000000000000000000000
0 8 31261025.0000000000000000000000000000000000000000000000000000
1 8 61979220.0000000000000000000000000000000000000000000000000000
10 8 878642250.0000000000000000000000000000000000000000000000000000
20 8 1146628437.0000000000000000000000000000000000000000000000000000
30 8 1452812472.0000000000000000000000000000000000000000000000000000
40 8 1778233866.0000000000000000000000000000000000000000000000000000
50 8 2119448901.0000000000000000000000000000000000000000000000000000
0 80 30723313.0000000000000000000000000000000000000000000000000000
1 80 61437807.0000000000000000000000000000000000000000000000000000
10 80 324010907.0000000000000000000000000000000000000000000000000000
20 80 590912114.0000000000000000000000000000000000000000000000000000
30 80 1495232556.0000000000000000000000000000000000000000000000000000
40 80 1824137409.0000000000000000000000000000000000000000000000000000
50 80 2136812950.0000000000000000000000000000000000000000000000000000
0 81 30663877.0000000000000000000000000000000000000000000000000000
1 81 61309351.0000000000000000000000000000000000000000000000000000
10 81 324392761.0000000000000000000000000000000000000000000000000000
20 81 1121308050.0000000000000000000000000000000000000000000000000000
30 81 1509164911.0000000000000000000000000000000000000000000000000000
40 81 1832463511.0000000000000000000000000000000000000000000000000000
50 81 2148580376.0000000000000000000000000000000000000000000000000000
0 82 30723252.0000000000000000000000000000000000000000000000000000
1 82 61470148.0000000000000000000000000000000000000000000000000000
10 82 324638288.0000000000000000000000000000000000000000000000000000
20 82 1133902680.0000000000000000000000000000000000000000000000000000
30 82 1523115131.0000000000000000000000000000000000000000000000000000
40 82 1836578068.0000000000000000000000000000000000000000000000000000
50 82 2149068407.0000000000000000000000000000000000000000000000000000
0 83 30740052.0000000000000000000000000000000000000000000000000000
1 83 61486658.0000000000000000000000000000000000000000000000000000
10 83 325132070.0000000000000000000000000000000000000000000000000000
20 83 1150998153.0000000000000000000000000000000000000000000000000000
30 83 1536900990.0000000000000000000000000000000000000000000000000000
40 83 1843877794.0000000000000000000000000000000000000000000000000000
50 83 2149163524.0000000000000000000000000000000000000000000000000000
0 84 30880166.0000000000000000000000000000000000000000000000000000
1 84 61680709.0000000000000000000000000000000000000000000000000000
10 84 325679846.0000000000000000000000000000000000000000000000000000
20 84 1164943498.0000000000000000000000000000000000000000000000000000
30 84 1550699945.0000000000000000000000000000000000000000000000000000
40 84 1847651735.0000000000000000000000000000000000000000000000000000
50 84 2150143562.0000000000000000000000000000000000000000000000000000
0 85 30896801.0000000000000000000000000000000000000000000000000000
1 85 61708000.0000000000000000000000000000000000000000000000000000
10 85 326351753.0000000000000000000000000000000000000000000000000000
20 85 1179199180.0000000000000000000000000000000000000000000000000000
30 85 1561205078.0000000000000000000000000000000000000000000000000000
40 85 1852317944.0000000000000000000000000000000000000000000000000000
50 85 2150971858.0000000000000000000000000000000000000000000000000000
0 86 30868957.0000000000000000000000000000000000000000000000000000
1 86 61674852.0000000000000000000000000000000000000000000000000000
10 86 326672118.0000000000000000000000000000000000000000000000000000
20 86 1193866864.0000000000000000000000000000000000000000000000000000
30 86 1561295457.0000000000000000000000000000000000000000000000000000
40 86 1855548768.0000000000000000000000000000000000000000000000000000
50 86 2151542382.0000000000000000000000000000000000000000000000000000
0 87 31106388.0000000000000000000000000000000000000000000000000000
1 87 62178960.0000000000000000000000000000000000000000000000000000
10 87 327039076.0000000000000000000000000000000000000000000000000000
20 87 1208770444.0000000000000000000000000000000000000000000000000000
30 87 1571583027.0000000000000000000000000000000000000000000000000000
40 87 1857278992.0000000000000000000000000000000000000000000000000000
50 87 2151651806.0000000000000000000000000000000000000000000000000000
0 88 31128785.0000000000000000000000000000000000000000000000000000
1 88 62206676.0000000000000000000000000000000000000000000000000000
10 88 327042090.0000000000000000000000000000000000000000000000000000
20 88 1208775858.0000000000000000000000000000000000000000000000000000
30 88 1571607747.0000000000000000000000000000000000000000000000000000
40 88 1857265817.0000000000000000000000000000000000000000000000000000
50 88 2151689210.0000000000000000000000000000000000000000000000000000
0 89 31077814.0000000000000000000000000000000000000000000000000000
1 89 62162542.0000000000000000000000000000000000000000000000000000
10 89 327028793.0000000000000000000000000000000000000000000000000000
20 89 1208754818.0000000000000000000000000000000000000000000000000000
30 89 1571631621.0000000000000000000000000000000000000000000000000000
40 89 1858528390.0000000000000000000000000000000000000000000000000000
50 89 2151711596.0000000000000000000000000000000000000000000000000000
0 9 31289211.0000000000000000000000000000000000000000000000000000
1 9 61971898.0000000000000000000000000000000000000000000000000000
10 9 878629121.0000000000000000000000000000000000000000000000000000
20 9 1146083182.0000000000000000000000000000000000000000000000000000
30 9 1452136911.0000000000000000000000000000000000000000000000000000
40 9 1768245154.0000000000000000000000000000000000000000000000000000
50 9 2116627689.0000000000000000000000000000000000000000000000000000
0 90 30829354.0000000000000000000000000000000000000000000000000000
1 90 61509444.0000000000000000000000000000000000000000000000000000
10 90 326864702.0000000000000000000000000000000000000000000000000000
20 90 1194078641.0000000000000000000000000000000000000000000000000000
30 90 1571631122.0000000000000000000000000000000000000000000000000000
40 90 1864603242.0000000000000000000000000000000000000000000000000000
50 90 2151723143.0000000000000000000000000000000000000000000000000000
0 91 30843075.0000000000000000000000000000000000000000000000000000
1 91 61522246.0000000000000000000000000000000000000000000000000000
10 91 878108377.0000000000000000000000000000000000000000000000000000
20 91 1179335483.0000000000000000000000000000000000000000000000000000
30 91 1571431822.0000000000000000000000000000000000000000000000000000
40 91 1869831730.0000000000000000000000000000000000000000000000000000
50 91 2150879922.0000000000000000000000000000000000000000000000000000
0 92 30819662.0000000000000000000000000000000000000000000000000000
1 92 61504568.0000000000000000000000000000000000000000000000000000
10 92 878270593.0000000000000000000000000000000000000000000000000000
20 92 1165186753.0000000000000000000000000000000000000000000000000000
30 92 1550935435.0000000000000000000000000000000000000000000000000000
40 92 1869904467.0000000000000000000000000000000000000000000000000000
50 92 2150337227.0000000000000000000000000000000000000000000000000000
0 93 30814937.0000000000000000000000000000000000000000000000000000
1 93 61473264.0000000000000000000000000000000000000000000000000000
10 93 878511015.0000000000000000000000000000000000000000000000000000
20 93 1151176915.0000000000000000000000000000000000000000000000000000
30 93 1536906379.0000000000000000000000000000000000000000000000000000
40 93 1869938722.0000000000000000000000000000000000000000000000000000
50 93 2149838989.0000000000000000000000000000000000000000000000000000
0 94 30825691.0000000000000000000000000000000000000000000000000000
1 94 61835282.0000000000000000000000000000000000000000000000000000
10 94 878900199.0000000000000000000000000000000000000000000000000000
20 94 1149255260.0000000000000000000000000000000000000000000000000000
30 94 1523061261.0000000000000000000000000000000000000000000000000000
40 94 1869902131.0000000000000000000000000000000000000000000000000000
50 94 2149001938.0000000000000000000000000000000000000000000000000000
0 95 31488550.0000000000000000000000000000000000000000000000000000
1 95 63933173.0000000000000000000000000000000000000000000000000000
10 95 879228403.0000000000000000000000000000000000000000000000000000
20 95 1155302699.0000000000000000000000000000000000000000000000000000
30 95 1508995544.0000000000000000000000000000000000000000000000000000
40 95 1869799189.0000000000000000000000000000000000000000000000000000
50 95 2148607266.0000000000000000000000000000000000000000000000000000


==> figures/Fig4_SaturationCurves_AllSystems_/timeRankViz_supermuc_streamtriad.txt <==
0 0 25017929.0000000000000000000000000000000000000000000000000000
1 0 49878597.0000000000000000000000000000000000000000000000000000
20 0 957493378.0000000000000000000000000000000000000000000000000000
40 0 1450743634.0000000000000000000000000000000000000000000000000000
0 1 24920762.0000000000000000000000000000000000000000000000000000
1 1 49771930.0000000000000000000000000000000000000000000000000000
20 1 957406694.0000000000000000000000000000000000000000000000000000
40 1 1450942812.0000000000000000000000000000000000000000000000000000
0 10 24788161.0000000000000000000000000000000000000000000000000000
1 10 49521163.0000000000000000000000000000000000000000000000000000
20 10 957685511.0000000000000000000000000000000000000000000000000000
40 10 1449196154.0000000000000000000000000000000000000000000000000000
0 11 24759295.0000000000000000000000000000000000000000000000000000
1 11 49498204.0000000000000000000000000000000000000000000000000000
20 11 957333529.0000000000000000000000000000000000000000000000000000
40 11 1449477921.0000000000000000000000000000000000000000000000000000
0 12 24742339.0000000000000000000000000000000000000000000000000000
1 12 49469079.0000000000000000000000000000000000000000000000000000
20 12 956903807.0000000000000000000000000000000000000000000000000000
40 12 1449490043.0000000000000000000000000000000000000000000000000000
0 13 24765834.0000000000000000000000000000000000000000000000000000
1 13 49517441.0000000000000000000000000000000000000000000000000000
20 13 956428648.0000000000000000000000000000000000000000000000000000
40 13 1449450490.0000000000000000000000000000000000000000000000000000
0 14 24774810.0000000000000000000000000000000000000000000000000000
1 14 49546956.0000000000000000000000000000000000000000000000000000
20 14 956339615.0000000000000000000000000000000000000000000000000000
40 14 1449130626.0000000000000000000000000000000000000000000000000000
0 15 24753366.0000000000000000000000000000000000000000000000000000
1 15 49506867.0000000000000000000000000000000000000000000000000000
20 15 956168759.0000000000000000000000000000000000000000000000000000
40 15 1448760456.0000000000000000000000000000000000000000000000000000
0 16 24728763.0000000000000000000000000000000000000000000000000000
1 16 49502953.0000000000000000000000000000000000000000000000000000
20 16 955868392.0000000000000000000000000000000000000000000000000000
40 16 1448667644.0000000000000000000000000000000000000000000000000000
0 17 24748894.0000000000000000000000000000000000000000000000000000
1 17 49615167.0000000000000000000000000000000000000000000000000000
20 17 955724488.0000000000000000000000000000000000000000000000000000
40 17 1448273308.0000000000000000000000000000000000000000000000000000
0 18 24769013.0000000000000000000000000000000000000000000000000000
1 18 49633930.0000000000000000000000000000000000000000000000000000
20 18 955432623.0000000000000000000000000000000000000000000000000000
40 18 1448127058.0000000000000000000000000000000000000000000000000000
0 19 24737642.0000000000000000000000000000000000000000000000000000
1 19 49590750.0000000000000000000000000000000000000000000000000000
20 19 955370016.0000000000000000000000000000000000000000000000000000
40 19 1447535945.0000000000000000000000000000000000000000000000000000
0 2 24769355.0000000000000000000000000000000000000000000000000000
1 2 49499878.0000000000000000000000000000000000000000000000000000
20 2 957180103.0000000000000000000000000000000000000000000000000000
40 2 1451022356.0000000000000000000000000000000000000000000000000000
0 20 24718730.0000000000000000000000000000000000000000000000000000
1 20 49522207.0000000000000000000000000000000000000000000000000000
20 20 955274944.0000000000000000000000000000000000000000000000000000
40 20 1447223888.0000000000000000000000000000000000000000000000000000
0 21 24794706.0000000000000000000000000000000000000000000000000000
1 21 49612647.0000000000000000000000000000000000000000000000000000
20 21 954630022.0000000000000000000000000000000000000000000000000000
40 21 1446644197.0000000000000000000000000000000000000000000000000000
0 22 24825829.0000000000000000000000000000000000000000000000000000
1 22 49588427.0000000000000000000000000000000000000000000000000000
20 22 954513273.0000000000000000000000000000000000000000000000000000
40 22 1446513655.0000000000000000000000000000000000000000000000000000
0 23 24983888.0000000000000000000000000000000000000000000000000000
1 23 49893402.0000000000000000000000000000000000000000000000000000
20 23 954452378.0000000000000000000000000000000000000000000000000000
40 23 1446377230.0000000000000000000000000000000000000000000000000000
0 24 25004970.0000000000000000000000000000000000000000000000000000
1 24 49926667.0000000000000000000000000000000000000000000000000000
20 24 953705053.0000000000000000000000000000000000000000000000000000
40 24 1445944552.0000000000000000000000000000000000000000000000000000
0 25 24960224.0000000000000000000000000000000000000000000000000000
1 25 49905377.0000000000000000000000000000000000000000000000000000
20 25 937340698.0000000000000000000000000000000000000000000000000000
40 25 1430856674.0000000000000000000000000000000000000000000000000000
0 26 24917102.0000000000000000000000000000000000000000000000000000
1 26 49763236.0000000000000000000000000000000000000000000000000000
20 26 517869771.0000000000000000000000000000000000000000000000000000
40 26 1416246435.0000000000000000000000000000000000000000000000000000
0 27 24949586.0000000000000000000000000000000000000000000000000000
1 27 49777887.0000000000000000000000000000000000000000000000000000
20 27 517179247.0000000000000000000000000000000000000000000000000000
40 27 1402757996.0000000000000000000000000000000000000000000000000000
0 28 24959857.0000000000000000000000000000000000000000000000000000
1 28 49781432.0000000000000000000000000000000000000000000000000000
20 28 516963966.0000000000000000000000000000000000000000000000000000
40 28 1389470630.0000000000000000000000000000000000000000000000000000
0 29 24937790.0000000000000000000000000000000000000000000000000000
1 29 49770829.0000000000000000000000000000000000000000000000000000
20 29 516656885.0000000000000000000000000000000000000000000000000000
40 29 1376405501.0000000000000000000000000000000000000000000000000000
0 3 24740038.0000000000000000000000000000000000000000000000000000
1 3 49472663.0000000000000000000000000000000000000000000000000000
20 3 957707378.0000000000000000000000000000000000000000000000000000
40 3 1450944841.0000000000000000000000000000000000000000000000000000
0 30 24943248.0000000000000000000000000000000000000000000000000000
1 30 49954243.0000000000000000000000000000000000000000000000000000
20 30 516698625.0000000000000000000000000000000000000000000000000000
40 30 1362724004.0000000000000000000000000000000000000000000000000000
0 31 24953512.0000000000000000000000000000000000000000000000000000
1 31 49957924.0000000000000000000000000000000000000000000000000000
20 31 516698132.0000000000000000000000000000000000000000000000000000
40 31 1348311404.0000000000000000000000000000000000000000000000000000
0 32 24942796.0000000000000000000000000000000000000000000000000000
1 32 49934489.0000000000000000000000000000000000000000000000000000
20 32 516663677.0000000000000000000000000000000000000000000000000000
40 32 1333147217.0000000000000000000000000000000000000000000000000000
0 33 24956739.0000000000000000000000000000000000000000000000000000
1 33 49902981.0000000000000000000000000000000000000000000000000000
20 33 516506244.0000000000000000000000000000000000000000000000000000
40 33 1318222796.0000000000000000000000000000000000000000000000000000
0 34 24946005.0000000000000000000000000000000000000000000000000000
1 34 49864743.0000000000000000000000000000000000000000000000000000
20 34 516468525.0000000000000000000000000000000000000000000000000000
40 34 1302508108.0000000000000000000000000000000000000000000000000000
0 35 24951888.0000000000000000000000000000000000000000000000000000
1 35 49813336.0000000000000000000000000000000000000000000000000000
20 35 516226991.0000000000000000000000000000000000000000000000000000
40 35 1287704666.0000000000000000000000000000000000000000000000000000
0 36 24925206.0000000000000000000000000000000000000000000000000000
1 36 49788778.0000000000000000000000000000000000000000000000000000
20 36 516189039.0000000000000000000000000000000000000000000000000000
40 36 1271428756.0000000000000000000000000000000000000000000000000000
0 37 24914751.0000000000000000000000000000000000000000000000000000
1 37 49680482.0000000000000000000000000000000000000000000000000000
20 37 516104862.0000000000000000000000000000000000000000000000000000
40 37 1256297052.0000000000000000000000000000000000000000000000000000
0 38 24912655.0000000000000000000000000000000000000000000000000000
1 38 49652015.0000000000000000000000000000000000000000000000000000
20 38 516946081.0000000000000000000000000000000000000000000000000000
40 38 1239650549.0000000000000000000000000000000000000000000000000000
0 39 24926414.0000000000000000000000000000000000000000000000000000
1 39 49801429.0000000000000000000000000000000000000000000000000000
20 39 517844275.0000000000000000000000000000000000000000000000000000
40 39 1221574386.0000000000000000000000000000000000000000000000000000
0 4 24741102.0000000000000000000000000000000000000000000000000000
1 4 647257864.0000000000000000000000000000000000000000000000000000
20 4 957733203.0000000000000000000000000000000000000000000000000000
40 4 1450324415.0000000000000000000000000000000000000000000000000000
0 40 24942248.0000000000000000000000000000000000000000000000000000
1 40 49802793.0000000000000000000000000000000000000000000000000000
20 40 517942000.0000000000000000000000000000000000000000000000000000
40 40 1202285420.0000000000000000000000000000000000000000000000000000
0 41 24910210.0000000000000000000000000000000000000000000000000000
1 41 49784202.0000000000000000000000000000000000000000000000000000
20 41 518525272.0000000000000000000000000000000000000000000000000000
40 41 1184299799.0000000000000000000000000000000000000000000000000000
0 42 24916569.0000000000000000000000000000000000000000000000000000
1 42 49774154.0000000000000000000000000000000000000000000000000000
20 42 518892434.0000000000000000000000000000000000000000000000000000
40 42 1165688110.0000000000000000000000000000000000000000000000000000
0 43 24932766.0000000000000000000000000000000000000000000000000000
1 43 49796957.0000000000000000000000000000000000000000000000000000
20 43 519197442.0000000000000000000000000000000000000000000000000000
40 43 1146376698.0000000000000000000000000000000000000000000000000000
0 44 24921518.0000000000000000000000000000000000000000000000000000
1 44 49811541.0000000000000000000000000000000000000000000000000000
20 44 519695406.0000000000000000000000000000000000000000000000000000
40 44 1126753926.0000000000000000000000000000000000000000000000000000
0 45 24887936.0000000000000000000000000000000000000000000000000000
1 45 49762221.0000000000000000000000000000000000000000000000000000
20 45 520507544.0000000000000000000000000000000000000000000000000000
40 45 1107819394.0000000000000000000000000000000000000000000000000000
0 46 24820386.0000000000000000000000000000000000000000000000000000
1 46 49770570.0000000000000000000000000000000000000000000000000000
20 46 520496379.0000000000000000000000000000000000000000000000000000
40 46 947619615.0000000000000000000000000000000000000000000000000000
0 47 25152019.0000000000000000000000000000000000000000000000000000
1 47 50146915.0000000000000000000000000000000000000000000000000000
20 47 521909037.0000000000000000000000000000000000000000000000000000
40 47 954617155.0000000000000000000000000000000000000000000000000000
0 48 25163019.0000000000000000000000000000000000000000000000000000
1 48 50156587.0000000000000000000000000000000000000000000000000000
20 48 521904917.0000000000000000000000000000000000000000000000000000
40 48 954603043.0000000000000000000000000000000000000000000000000000
0 49 25056817.0000000000000000000000000000000000000000000000000000
1 49 50047294.0000000000000000000000000000000000000000000000000000
20 49 521834249.0000000000000000000000000000000000000000000000000000
40 49 954559116.0000000000000000000000000000000000000000000000000000
0 5 24713154.0000000000000000000000000000000000000000000000000000
1 5 647238137.0000000000000000000000000000000000000000000000000000
20 5 957861841.0000000000000000000000000000000000000000000000000000
40 5 1449941487.0000000000000000000000000000000000000000000000000000
0 50 24910613.0000000000000000000000000000000000000000000000000000
1 50 49872835.0000000000000000000000000000000000000000000000000000
20 50 521593997.0000000000000000000000000000000000000000000000000000
40 50 954292686.0000000000000000000000000000000000000000000000000000
0 51 24986960.0000000000000000000000000000000000000000000000000000
1 51 49886126.0000000000000000000000000000000000000000000000000000
20 51 521247278.0000000000000000000000000000000000000000000000000000
40 51 954026021.0000000000000000000000000000000000000000000000000000
0 52 25029297.0000000000000000000000000000000000000000000000000000
1 52 49821315.0000000000000000000000000000000000000000000000000000
20 52 520969935.0000000000000000000000000000000000000000000000000000
40 52 954022290.0000000000000000000000000000000000000000000000000000
0 53 24971961.0000000000000000000000000000000000000000000000000000
1 53 49800372.0000000000000000000000000000000000000000000000000000
20 53 520773129.0000000000000000000000000000000000000000000000000000
40 53 954034193.0000000000000000000000000000000000000000000000000000
0 54 25027074.0000000000000000000000000000000000000000000000000000
1 54 49872563.0000000000000000000000000000000000000000000000000000
20 54 520557870.0000000000000000000000000000000000000000000000000000
40 54 953722704.0000000000000000000000000000000000000000000000000000
0 55 25050350.0000000000000000000000000000000000000000000000000000
1 55 49900480.0000000000000000000000000000000000000000000000000000
20 55 520008220.0000000000000000000000000000000000000000000000000000
40 55 953695323.0000000000000000000000000000000000000000000000000000
0 56 24975713.0000000000000000000000000000000000000000000000000000
1 56 49870466.0000000000000000000000000000000000000000000000000000
20 56 519723320.0000000000000000000000000000000000000000000000000000
40 56 953488599.0000000000000000000000000000000000000000000000000000
0 57 24900806.0000000000000000000000000000000000000000000000000000
1 57 49660647.0000000000000000000000000000000000000000000000000000
20 57 519216504.0000000000000000000000000000000000000000000000000000
40 57 953544202.0000000000000000000000000000000000000000000000000000
0 58 24865504.0000000000000000000000000000000000000000000000000000
1 58 49481513.0000000000000000000000000000000000000000000000000000
20 58 518559942.0000000000000000000000000000000000000000000000000000
40 58 953482349.0000000000000000000000000000000000000000000000000000
0 59 24862248.0000000000000000000000000000000000000000000000000000
1 59 49527224.0000000000000000000000000000000000000000000000000000
20 59 518361833.0000000000000000000000000000000000000000000000000000
40 59 953483379.0000000000000000000000000000000000000000000000000000
0 6 24709583.0000000000000000000000000000000000000000000000000000
1 6 647214422.0000000000000000000000000000000000000000000000000000
20 6 958051120.0000000000000000000000000000000000000000000000000000
40 6 1449394741.0000000000000000000000000000000000000000000000000000
0 60 24882353.0000000000000000000000000000000000000000000000000000
1 60 49603589.0000000000000000000000000000000000000000000000000000
20 60 517668027.0000000000000000000000000000000000000000000000000000
40 60 952581099.0000000000000000000000000000000000000000000000000000
0 61 24894682.0000000000000000000000000000000000000000000000000000
1 61 49684417.0000000000000000000000000000000000000000000000000000
20 61 517772989.0000000000000000000000000000000000000000000000000000
40 61 1057241144.0000000000000000000000000000000000000000000000000000
0 62 24949325.0000000000000000000000000000000000000000000000000000
1 62 49708222.0000000000000000000000000000000000000000000000000000
20 62 517788050.0000000000000000000000000000000000000000000000000000
40 62 1059868175.0000000000000000000000000000000000000000000000000000
0 63 25028366.0000000000000000000000000000000000000000000000000000
1 63 49704247.0000000000000000000000000000000000000000000000000000
20 63 517830493.0000000000000000000000000000000000000000000000000000
40 63 1063351745.0000000000000000000000000000000000000000000000000000
0 64 24983473.0000000000000000000000000000000000000000000000000000
1 64 49770227.0000000000000000000000000000000000000000000000000000
20 64 517961450.0000000000000000000000000000000000000000000000000000
40 64 1067612618.0000000000000000000000000000000000000000000000000000
0 65 25013083.0000000000000000000000000000000000000000000000000000
1 65 49780903.0000000000000000000000000000000000000000000000000000
20 65 518269560.0000000000000000000000000000000000000000000000000000
40 65 1074446537.0000000000000000000000000000000000000000000000000000
0 66 25030023.0000000000000000000000000000000000000000000000000000
1 66 49777215.0000000000000000000000000000000000000000000000000000
20 66 518265760.0000000000000000000000000000000000000000000000000000
40 66 1085405918.0000000000000000000000000000000000000000000000000000
0 67 24944282.0000000000000000000000000000000000000000000000000000
1 67 49779458.0000000000000000000000000000000000000000000000000000
20 67 518262788.0000000000000000000000000000000000000000000000000000
40 67 1102729614.0000000000000000000000000000000000000000000000000000
0 68 24983373.0000000000000000000000000000000000000000000000000000
1 68 49762693.0000000000000000000000000000000000000000000000000000
20 68 518023750.0000000000000000000000000000000000000000000000000000
40 68 1120664417.0000000000000000000000000000000000000000000000000000
0 69 24947995.0000000000000000000000000000000000000000000000000000
1 69 49765692.0000000000000000000000000000000000000000000000000000
20 69 518024738.0000000000000000000000000000000000000000000000000000
40 69 1139441022.0000000000000000000000000000000000000000000000000000
0 7 24721402.0000000000000000000000000000000000000000000000000000
1 7 49495062.0000000000000000000000000000000000000000000000000000
20 7 958100167.0000000000000000000000000000000000000000000000000000
40 7 1449357044.0000000000000000000000000000000000000000000000000000
0 70 24984841.0000000000000000000000000000000000000000000000000000
1 70 49755203.0000000000000000000000000000000000000000000000000000
20 70 518018663.0000000000000000000000000000000000000000000000000000
40 70 1154344498.0000000000000000000000000000000000000000000000000000
0 71 24926082.0000000000000000000000000000000000000000000000000000
1 71 49738933.0000000000000000000000000000000000000000000000000000
20 71 517978303.0000000000000000000000000000000000000000000000000000
40 71 1169818876.0000000000000000000000000000000000000000000000000000
0 72 24965407.0000000000000000000000000000000000000000000000000000
1 72 49729351.0000000000000000000000000000000000000000000000000000
20 72 517786135.0000000000000000000000000000000000000000000000000000
40 72 1182428495.0000000000000000000000000000000000000000000000000000
0 73 24969226.0000000000000000000000000000000000000000000000000000
1 73 49797368.0000000000000000000000000000000000000000000000000000
20 73 501481321.0000000000000000000000000000000000000000000000000000
40 73 1192847612.0000000000000000000000000000000000000000000000000000
0 74 25041984.0000000000000000000000000000000000000000000000000000
1 74 49782634.0000000000000000000000000000000000000000000000000000
20 74 485097161.0000000000000000000000000000000000000000000000000000
40 74 1204760736.0000000000000000000000000000000000000000000000000000
0 75 24957609.0000000000000000000000000000000000000000000000000000
1 75 49778490.0000000000000000000000000000000000000000000000000000
20 75 468982804.0000000000000000000000000000000000000000000000000000
40 75 1216682014.0000000000000000000000000000000000000000000000000000
0 76 24978828.0000000000000000000000000000000000000000000000000000
1 76 49756726.0000000000000000000000000000000000000000000000000000
20 76 452774847.0000000000000000000000000000000000000000000000000000
40 76 1227147317.0000000000000000000000000000000000000000000000000000
0 77 25041638.0000000000000000000000000000000000000000000000000000
1 77 49728861.0000000000000000000000000000000000000000000000000000
20 77 436922165.0000000000000000000000000000000000000000000000000000
40 77 1239802831.0000000000000000000000000000000000000000000000000000
0 78 24975410.0000000000000000000000000000000000000000000000000000
1 78 49748206.0000000000000000000000000000000000000000000000000000
20 78 422427692.0000000000000000000000000000000000000000000000000000
40 78 1251168979.0000000000000000000000000000000000000000000000000000
0 79 25039636.0000000000000000000000000000000000000000000000000000
1 79 49694327.0000000000000000000000000000000000000000000000000000
20 79 411948600.0000000000000000000000000000000000000000000000000000
40 79 1264062867.0000000000000000000000000000000000000000000000000000
0 8 24693763.0000000000000000000000000000000000000000000000000000
1 8 49446384.0000000000000000000000000000000000000000000000000000
20 8 958015986.0000000000000000000000000000000000000000000000000000
40 8 1449265164.0000000000000000000000000000000000000000000000000000
0 80 25015844.0000000000000000000000000000000000000000000000000000
1 80 49744682.0000000000000000000000000000000000000000000000000000
20 80 404848780.0000000000000000000000000000000000000000000000000000
40 80 1275490984.0000000000000000000000000000000000000000000000000000
0 81 24901969.0000000000000000000000000000000000000000000000000000
1 81 49712665.0000000000000000000000000000000000000000000000000000
20 81 815691705.0000000000000000000000000000000000000000000000000000
40 81 1287891519.0000000000000000000000000000000000000000000000000000
0 82 24907565.0000000000000000000000000000000000000000000000000000
1 82 49789165.0000000000000000000000000000000000000000000000000000
20 82 820231574.0000000000000000000000000000000000000000000000000000
40 82 1299741023.0000000000000000000000000000000000000000000000000000
0 83 25021854.0000000000000000000000000000000000000000000000000000
1 83 49918078.0000000000000000000000000000000000000000000000000000
20 83 826382554.0000000000000000000000000000000000000000000000000000
40 83 1310164509.0000000000000000000000000000000000000000000000000000
0 84 25042156.0000000000000000000000000000000000000000000000000000
1 84 49928215.0000000000000000000000000000000000000000000000000000
20 84 833512688.0000000000000000000000000000000000000000000000000000
40 84 1322847440.0000000000000000000000000000000000000000000000000000
0 85 25014364.0000000000000000000000000000000000000000000000000000
1 85 49893352.0000000000000000000000000000000000000000000000000000
20 85 841630735.0000000000000000000000000000000000000000000000000000
40 85 1334350085.0000000000000000000000000000000000000000000000000000
0 86 25035589.0000000000000000000000000000000000000000000000000000
1 86 49867037.0000000000000000000000000000000000000000000000000000
20 86 851487789.0000000000000000000000000000000000000000000000000000
40 86 1345928430.0000000000000000000000000000000000000000000000000000
0 87 25011996.0000000000000000000000000000000000000000000000000000
1 87 49827914.0000000000000000000000000000000000000000000000000000
20 87 861777933.0000000000000000000000000000000000000000000000000000
40 87 1357098241.0000000000000000000000000000000000000000000000000000
0 88 24981421.0000000000000000000000000000000000000000000000000000
1 88 49731919.0000000000000000000000000000000000000000000000000000
20 88 874041115.0000000000000000000000000000000000000000000000000000
40 88 1369092224.0000000000000000000000000000000000000000000000000000
0 89 24937221.0000000000000000000000000000000000000000000000000000
1 89 49739490.0000000000000000000000000000000000000000000000000000
20 89 886116460.0000000000000000000000000000000000000000000000000000
40 89 1381310472.0000000000000000000000000000000000000000000000000000
0 9 24773390.0000000000000000000000000000000000000000000000000000
1 9 49514196.0000000000000000000000000000000000000000000000000000
20 9 957772892.0000000000000000000000000000000000000000000000000000
40 9 1448827115.0000000000000000000000000000000000000000000000000000
0 90 24969049.0000000000000000000000000000000000000000000000000000
1 90 49803500.0000000000000000000000000000000000000000000000000000
20 90 898729922.0000000000000000000000000000000000000000000000000000
40 90 1392947243.0000000000000000000000000000000000000000000000000000
0 91 24995341.0000000000000000000000000000000000000000000000000000
1 91 49819176.0000000000000000000000000000000000000000000000000000
20 91 910693453.0000000000000000000000000000000000000000000000000000
40 91 1404171555.0000000000000000000000000000000000000000000000000000
0 92 24958535.0000000000000000000000000000000000000000000000000000
1 92 49785914.0000000000000000000000000000000000000000000000000000
20 92 923463810.0000000000000000000000000000000000000000000000000000
40 92 1416698354.0000000000000000000000000000000000000000000000000000
0 93 24901419.0000000000000000000000000000000000000000000000000000
1 93 49705908.0000000000000000000000000000000000000000000000000000
20 93 935203710.0000000000000000000000000000000000000000000000000000
40 93 1428099423.0000000000000000000000000000000000000000000000000000
0 94 24978167.0000000000000000000000000000000000000000000000000000
1 94 49798967.0000000000000000000000000000000000000000000000000000
20 94 946568333.0000000000000000000000000000000000000000000000000000
40 94 1438956322.0000000000000000000000000000000000000000000000000000
0 95 25002429.0000000000000000000000000000000000000000000000000000
1 95 49893254.0000000000000000000000000000000000000000000000000000
20 95 957514655.0000000000000000000000000000000000000000000000000000
40 95 1450776786.0000000000000000000000000000000000000000000000000000


==> figures/Fig4_SaturationCurves_AllSystems_/timeRankViz_supermuc_streamtriad1.txt <==
0 0 30857205.0000000000000000000000000000000000000000000000000000
1 0 61787151.0000000000000000000000000000000000000000000000000000
20 0 1202035409.0000000000000000000000000000000000000000000000000000
40 0 1810599775.0000000000000000000000000000000000000000000000000000
0 1 30813134.0000000000000000000000000000000000000000000000000000
1 1 62856463.0000000000000000000000000000000000000000000000000000
20 1 1206315195.0000000000000000000000000000000000000000000000000000
40 1 1814803340.0000000000000000000000000000000000000000000000000000
0 10 30952390.0000000000000000000000000000000000000000000000000000
1 10 61444188.0000000000000000000000000000000000000000000000000000
20 10 1186199450.0000000000000000000000000000000000000000000000000000
40 10 1794957736.0000000000000000000000000000000000000000000000000000
0 11 30435854.0000000000000000000000000000000000000000000000000000
1 11 60821425.0000000000000000000000000000000000000000000000000000
20 11 1180976232.0000000000000000000000000000000000000000000000000000
40 11 1790996292.0000000000000000000000000000000000000000000000000000
0 12 30389661.0000000000000000000000000000000000000000000000000000
1 12 60265575.0000000000000000000000000000000000000000000000000000
20 12 1175909046.0000000000000000000000000000000000000000000000000000
40 12 1786973902.0000000000000000000000000000000000000000000000000000
0 13 30363827.0000000000000000000000000000000000000000000000000000
1 13 60619325.0000000000000000000000000000000000000000000000000000
20 13 1171569024.0000000000000000000000000000000000000000000000000000
40 13 1782501499.0000000000000000000000000000000000000000000000000000
0 14 30745616.0000000000000000000000000000000000000000000000000000
1 14 61129194.0000000000000000000000000000000000000000000000000000
20 14 1166683778.0000000000000000000000000000000000000000000000000000
40 14 1779020467.0000000000000000000000000000000000000000000000000000
0 15 30750833.0000000000000000000000000000000000000000000000000000
1 15 61135988.0000000000000000000000000000000000000000000000000000
20 15 1161786946.0000000000000000000000000000000000000000000000000000
40 15 1774373565.0000000000000000000000000000000000000000000000000000
0 16 30723974.0000000000000000000000000000000000000000000000000000
1 16 61115894.0000000000000000000000000000000000000000000000000000
20 16 1157395017.0000000000000000000000000000000000000000000000000000
40 16 1771557447.0000000000000000000000000000000000000000000000000000
0 17 30517328.0000000000000000000000000000000000000000000000000000
1 17 60886831.0000000000000000000000000000000000000000000000000000
20 17 1152261582.0000000000000000000000000000000000000000000000000000
40 17 1767182314.0000000000000000000000000000000000000000000000000000
0 18 30889032.0000000000000000000000000000000000000000000000000000
1 18 61294778.0000000000000000000000000000000000000000000000000000
20 18 1147359639.0000000000000000000000000000000000000000000000000000
40 18 1762942943.0000000000000000000000000000000000000000000000000000
0 19 30913168.0000000000000000000000000000000000000000000000000000
1 19 61296965.0000000000000000000000000000000000000000000000000000
20 19 1142510696.0000000000000000000000000000000000000000000000000000
40 19 1759214352.0000000000000000000000000000000000000000000000000000
0 2 33051916.0000000000000000000000000000000000000000000000000000
1 2 65837935.0000000000000000000000000000000000000000000000000000
20 2 1210302209.0000000000000000000000000000000000000000000000000000
40 2 1818631246.0000000000000000000000000000000000000000000000000000
0 20 31006736.0000000000000000000000000000000000000000000000000000
1 20 61650928.0000000000000000000000000000000000000000000000000000
20 20 1138261046.0000000000000000000000000000000000000000000000000000
40 20 1755110404.0000000000000000000000000000000000000000000000000000
0 21 31040406.0000000000000000000000000000000000000000000000000000
1 21 61663123.0000000000000000000000000000000000000000000000000000
20 21 1133937444.0000000000000000000000000000000000000000000000000000
40 21 1751053820.0000000000000000000000000000000000000000000000000000
0 22 30995820.0000000000000000000000000000000000000000000000000000
1 22 61640430.0000000000000000000000000000000000000000000000000000
20 22 1131515391.0000000000000000000000000000000000000000000000000000
40 22 1747781807.0000000000000000000000000000000000000000000000000000
0 23 30875098.0000000000000000000000000000000000000000000000000000
1 23 61287000.0000000000000000000000000000000000000000000000000000
20 23 1130642925.0000000000000000000000000000000000000000000000000000
40 23 1744173253.0000000000000000000000000000000000000000000000000000
0 24 30840343.0000000000000000000000000000000000000000000000000000
1 24 61253484.0000000000000000000000000000000000000000000000000000
20 24 1130605737.0000000000000000000000000000000000000000000000000000
40 24 1740136722.0000000000000000000000000000000000000000000000000000
0 25 30388043.0000000000000000000000000000000000000000000000000000
1 25 60821392.0000000000000000000000000000000000000000000000000000
20 25 1127591798.0000000000000000000000000000000000000000000000000000
40 25 1734591010.0000000000000000000000000000000000000000000000000000
0 26 30888419.0000000000000000000000000000000000000000000000000000
1 26 61523892.0000000000000000000000000000000000000000000000000000
20 26 625893846.0000000000000000000000000000000000000000000000000000
40 26 1729628727.0000000000000000000000000000000000000000000000000000
0 27 30907923.0000000000000000000000000000000000000000000000000000
1 27 61531008.0000000000000000000000000000000000000000000000000000
20 27 629649232.0000000000000000000000000000000000000000000000000000
40 27 1723782996.0000000000000000000000000000000000000000000000000000
0 28 30878328.0000000000000000000000000000000000000000000000000000
1 28 61510257.0000000000000000000000000000000000000000000000000000
20 28 630642749.0000000000000000000000000000000000000000000000000000
40 28 1718408934.0000000000000000000000000000000000000000000000000000
0 29 30327460.0000000000000000000000000000000000000000000000000000
1 29 60763306.0000000000000000000000000000000000000000000000000000
20 29 633681553.0000000000000000000000000000000000000000000000000000
40 29 1711485451.0000000000000000000000000000000000000000000000000000
0 3 33067212.0000000000000000000000000000000000000000000000000000
1 3 65847047.0000000000000000000000000000000000000000000000000000
20 3 1210313869.0000000000000000000000000000000000000000000000000000
40 3 1818642273.0000000000000000000000000000000000000000000000000000
0 30 30440987.0000000000000000000000000000000000000000000000000000
1 30 60463852.0000000000000000000000000000000000000000000000000000
20 30 636530121.0000000000000000000000000000000000000000000000000000
40 30 1703417679.0000000000000000000000000000000000000000000000000000
0 31 30455399.0000000000000000000000000000000000000000000000000000
1 31 60917836.0000000000000000000000000000000000000000000000000000
20 31 639592133.0000000000000000000000000000000000000000000000000000
40 31 1696362568.0000000000000000000000000000000000000000000000000000
0 32 30977112.0000000000000000000000000000000000000000000000000000
1 32 62716273.0000000000000000000000000000000000000000000000000000
20 32 642927999.0000000000000000000000000000000000000000000000000000
40 32 1688643927.0000000000000000000000000000000000000000000000000000
0 33 32030556.0000000000000000000000000000000000000000000000000000
1 33 64008247.0000000000000000000000000000000000000000000000000000
20 33 646230685.0000000000000000000000000000000000000000000000000000
40 33 1682953288.0000000000000000000000000000000000000000000000000000
0 34 32061823.0000000000000000000000000000000000000000000000000000
1 34 64023766.0000000000000000000000000000000000000000000000000000
20 34 646236971.0000000000000000000000000000000000000000000000000000
40 34 1674449009.0000000000000000000000000000000000000000000000000000
0 35 32006236.0000000000000000000000000000000000000000000000000000
1 35 63989610.0000000000000000000000000000000000000000000000000000
20 35 646212533.0000000000000000000000000000000000000000000000000000
40 35 1670483869.0000000000000000000000000000000000000000000000000000
0 36 30933867.0000000000000000000000000000000000000000000000000000
1 36 62669258.0000000000000000000000000000000000000000000000000000
20 36 642710242.0000000000000000000000000000000000000000000000000000
40 36 1663955719.0000000000000000000000000000000000000000000000000000
0 37 30275808.0000000000000000000000000000000000000000000000000000
1 37 60978226.0000000000000000000000000000000000000000000000000000
20 37 639513315.0000000000000000000000000000000000000000000000000000
40 37 1656595395.0000000000000000000000000000000000000000000000000000
0 38 30845030.0000000000000000000000000000000000000000000000000000
1 38 61263712.0000000000000000000000000000000000000000000000000000
20 38 636582800.0000000000000000000000000000000000000000000000000000
40 38 1648895991.0000000000000000000000000000000000000000000000000000
0 39 30858064.0000000000000000000000000000000000000000000000000000
1 39 61268932.0000000000000000000000000000000000000000000000000000
20 39 633681489.0000000000000000000000000000000000000000000000000000
40 39 1641979004.0000000000000000000000000000000000000000000000000000
0 4 33014403.0000000000000000000000000000000000000000000000000000
1 4 660405069.0000000000000000000000000000000000000000000000000000
20 4 1210296492.0000000000000000000000000000000000000000000000000000
40 4 1818628393.0000000000000000000000000000000000000000000000000000
0 40 30832876.0000000000000000000000000000000000000000000000000000
1 40 61726444.0000000000000000000000000000000000000000000000000000
20 40 633521484.0000000000000000000000000000000000000000000000000000
40 40 1637453327.0000000000000000000000000000000000000000000000000000
0 41 31346098.0000000000000000000000000000000000000000000000000000
1 41 61733171.0000000000000000000000000000000000000000000000000000
20 41 636923082.0000000000000000000000000000000000000000000000000000
40 41 1632925265.0000000000000000000000000000000000000000000000000000
0 42 31368626.0000000000000000000000000000000000000000000000000000
1 42 61752886.0000000000000000000000000000000000000000000000000000
20 42 640677016.0000000000000000000000000000000000000000000000000000
40 42 1628450010.0000000000000000000000000000000000000000000000000000
0 43 31327618.0000000000000000000000000000000000000000000000000000
1 43 61789500.0000000000000000000000000000000000000000000000000000
20 43 643561124.0000000000000000000000000000000000000000000000000000
40 43 1623930050.0000000000000000000000000000000000000000000000000000
0 44 30683719.0000000000000000000000000000000000000000000000000000
1 44 61756023.0000000000000000000000000000000000000000000000000000
20 44 646833343.0000000000000000000000000000000000000000000000000000
40 44 1619783152.0000000000000000000000000000000000000000000000000000
0 45 30564940.0000000000000000000000000000000000000000000000000000
1 45 60974322.0000000000000000000000000000000000000000000000000000
20 45 650423950.0000000000000000000000000000000000000000000000000000
40 45 1615398111.0000000000000000000000000000000000000000000000000000
0 46 30543564.0000000000000000000000000000000000000000000000000000
1 46 61029745.0000000000000000000000000000000000000000000000000000
20 46 655448506.0000000000000000000000000000000000000000000000000000
40 46 1248801855.0000000000000000000000000000000000000000000000000000
0 47 30940662.0000000000000000000000000000000000000000000000000000
1 47 63115889.0000000000000000000000000000000000000000000000000000
20 47 660547062.0000000000000000000000000000000000000000000000000000
40 47 1252917108.0000000000000000000000000000000000000000000000000000
0 48 32141538.0000000000000000000000000000000000000000000000000000
1 48 64344725.0000000000000000000000000000000000000000000000000000
20 48 662134680.0000000000000000000000000000000000000000000000000000
40 48 1257174588.0000000000000000000000000000000000000000000000000000
0 49 32170837.0000000000000000000000000000000000000000000000000000
1 49 64363082.0000000000000000000000000000000000000000000000000000
20 49 662146599.0000000000000000000000000000000000000000000000000000
40 49 1257174241.0000000000000000000000000000000000000000000000000000
0 5 31325902.0000000000000000000000000000000000000000000000000000
1 5 660421775.0000000000000000000000000000000000000000000000000000
20 5 1206188644.0000000000000000000000000000000000000000000000000000
40 5 1814588304.0000000000000000000000000000000000000000000000000000
0 50 32117927.0000000000000000000000000000000000000000000000000000
1 50 64336672.0000000000000000000000000000000000000000000000000000
20 50 662118753.0000000000000000000000000000000000000000000000000000
40 50 1257174957.0000000000000000000000000000000000000000000000000000
0 51 31125369.0000000000000000000000000000000000000000000000000000
1 51 62676948.0000000000000000000000000000000000000000000000000000
20 51 660443298.0000000000000000000000000000000000000000000000000000
40 51 1252946373.0000000000000000000000000000000000000000000000000000
0 52 30935846.0000000000000000000000000000000000000000000000000000
1 52 61642230.0000000000000000000000000000000000000000000000000000
20 52 658649816.0000000000000000000000000000000000000000000000000000
40 52 1248611464.0000000000000000000000000000000000000000000000000000
0 53 30916562.0000000000000000000000000000000000000000000000000000
1 53 61586891.0000000000000000000000000000000000000000000000000000
20 53 656439303.0000000000000000000000000000000000000000000000000000
40 53 1244196781.0000000000000000000000000000000000000000000000000000
0 54 30929839.0000000000000000000000000000000000000000000000000000
1 54 61671487.0000000000000000000000000000000000000000000000000000
20 54 654661533.0000000000000000000000000000000000000000000000000000
40 54 1239739328.0000000000000000000000000000000000000000000000000000
0 55 31027179.0000000000000000000000000000000000000000000000000000
1 55 61741024.0000000000000000000000000000000000000000000000000000
20 55 652677485.0000000000000000000000000000000000000000000000000000
40 55 1235619439.0000000000000000000000000000000000000000000000000000
0 56 31046479.0000000000000000000000000000000000000000000000000000
1 56 61748416.0000000000000000000000000000000000000000000000000000
20 56 650923271.0000000000000000000000000000000000000000000000000000
40 56 1231309398.0000000000000000000000000000000000000000000000000000
0 57 31014493.0000000000000000000000000000000000000000000000000000
1 57 61720940.0000000000000000000000000000000000000000000000000000
20 57 649898579.0000000000000000000000000000000000000000000000000000
40 57 1227157353.0000000000000000000000000000000000000000000000000000
0 58 30988297.0000000000000000000000000000000000000000000000000000
1 58 61565570.0000000000000000000000000000000000000000000000000000
20 58 647116746.0000000000000000000000000000000000000000000000000000
40 58 1222993952.0000000000000000000000000000000000000000000000000000
0 59 31001082.0000000000000000000000000000000000000000000000000000
1 59 61565266.0000000000000000000000000000000000000000000000000000
20 59 644346316.0000000000000000000000000000000000000000000000000000
40 59 1218972568.0000000000000000000000000000000000000000000000000000
0 6 31278201.0000000000000000000000000000000000000000000000000000
1 6 660403230.0000000000000000000000000000000000000000000000000000
20 6 1203165366.0000000000000000000000000000000000000000000000000000
40 6 1811426190.0000000000000000000000000000000000000000000000000000
0 60 30975405.0000000000000000000000000000000000000000000000000000
1 60 61588945.0000000000000000000000000000000000000000000000000000
20 60 643534409.0000000000000000000000000000000000000000000000000000
40 60 1215493432.0000000000000000000000000000000000000000000000000000
0 61 30951564.0000000000000000000000000000000000000000000000000000
1 61 61556093.0000000000000000000000000000000000000000000000000000
20 61 641642029.0000000000000000000000000000000000000000000000000000
40 61 1609715397.0000000000000000000000000000000000000000000000000000
0 62 30965383.0000000000000000000000000000000000000000000000000000
1 62 61329989.0000000000000000000000000000000000000000000000000000
20 62 639271764.0000000000000000000000000000000000000000000000000000
40 62 1615362947.0000000000000000000000000000000000000000000000000000
0 63 30940232.0000000000000000000000000000000000000000000000000000
1 63 61633706.0000000000000000000000000000000000000000000000000000
20 63 637819381.0000000000000000000000000000000000000000000000000000
40 63 1621107519.0000000000000000000000000000000000000000000000000000
0 64 30982249.0000000000000000000000000000000000000000000000000000
1 64 61824975.0000000000000000000000000000000000000000000000000000
20 64 635130893.0000000000000000000000000000000000000000000000000000
40 64 1627699112.0000000000000000000000000000000000000000000000000000
0 65 30997989.0000000000000000000000000000000000000000000000000000
1 65 61857102.0000000000000000000000000000000000000000000000000000
20 65 633436902.0000000000000000000000000000000000000000000000000000
40 65 1632945399.0000000000000000000000000000000000000000000000000000
0 66 30969856.0000000000000000000000000000000000000000000000000000
1 66 61811422.0000000000000000000000000000000000000000000000000000
20 66 632250323.0000000000000000000000000000000000000000000000000000
40 66 1638706807.0000000000000000000000000000000000000000000000000000
0 67 30930245.0000000000000000000000000000000000000000000000000000
1 67 61770024.0000000000000000000000000000000000000000000000000000
20 67 630545002.0000000000000000000000000000000000000000000000000000
40 67 1644699897.0000000000000000000000000000000000000000000000000000
0 68 30934478.0000000000000000000000000000000000000000000000000000
1 68 61800198.0000000000000000000000000000000000000000000000000000
20 68 629212833.0000000000000000000000000000000000000000000000000000
40 68 1650663844.0000000000000000000000000000000000000000000000000000
0 69 30922745.0000000000000000000000000000000000000000000000000000
1 69 61744711.0000000000000000000000000000000000000000000000000000
20 69 629166258.0000000000000000000000000000000000000000000000000000
40 69 1657058764.0000000000000000000000000000000000000000000000000000
0 7 30423654.0000000000000000000000000000000000000000000000000000
1 7 61157549.0000000000000000000000000000000000000000000000000000
20 7 1198712792.0000000000000000000000000000000000000000000000000000
40 7 1807361844.0000000000000000000000000000000000000000000000000000
0 70 30918100.0000000000000000000000000000000000000000000000000000
1 70 61617889.0000000000000000000000000000000000000000000000000000
20 70 629183905.0000000000000000000000000000000000000000000000000000
40 70 1664201442.0000000000000000000000000000000000000000000000000000
0 71 30923074.0000000000000000000000000000000000000000000000000000
1 71 61597551.0000000000000000000000000000000000000000000000000000
20 71 629216290.0000000000000000000000000000000000000000000000000000
40 71 1671884937.0000000000000000000000000000000000000000000000000000
0 72 30888595.0000000000000000000000000000000000000000000000000000
1 72 61557288.0000000000000000000000000000000000000000000000000000
20 72 629117733.0000000000000000000000000000000000000000000000000000
40 72 1678809327.0000000000000000000000000000000000000000000000000000
0 73 30738781.0000000000000000000000000000000000000000000000000000
1 73 61514818.0000000000000000000000000000000000000000000000000000
20 73 623581592.0000000000000000000000000000000000000000000000000000
40 73 1685717489.0000000000000000000000000000000000000000000000000000
0 74 30654209.0000000000000000000000000000000000000000000000000000
1 74 61466459.0000000000000000000000000000000000000000000000000000
20 74 618543746.0000000000000000000000000000000000000000000000000000
40 74 1692729285.0000000000000000000000000000000000000000000000000000
0 75 30858376.0000000000000000000000000000000000000000000000000000
1 75 61518609.0000000000000000000000000000000000000000000000000000
20 75 613511923.0000000000000000000000000000000000000000000000000000
40 75 1699809644.0000000000000000000000000000000000000000000000000000
0 76 30875687.0000000000000000000000000000000000000000000000000000
1 76 61517995.0000000000000000000000000000000000000000000000000000
20 76 608135187.0000000000000000000000000000000000000000000000000000
40 76 1706263417.0000000000000000000000000000000000000000000000000000
0 77 30843235.0000000000000000000000000000000000000000000000000000
1 77 61502369.0000000000000000000000000000000000000000000000000000
20 77 602648608.0000000000000000000000000000000000000000000000000000
40 77 1712770921.0000000000000000000000000000000000000000000000000000
0 78 30750953.0000000000000000000000000000000000000000000000000000
1 78 61405191.0000000000000000000000000000000000000000000000000000
20 78 597382812.0000000000000000000000000000000000000000000000000000
40 78 1718378916.0000000000000000000000000000000000000000000000000000
0 79 30771220.0000000000000000000000000000000000000000000000000000
1 79 61395884.0000000000000000000000000000000000000000000000000000
20 79 592130921.0000000000000000000000000000000000000000000000000000
40 79 1724606744.0000000000000000000000000000000000000000000000000000
0 8 30970707.0000000000000000000000000000000000000000000000000000
1 8 61456355.0000000000000000000000000000000000000000000000000000
20 8 1194415333.0000000000000000000000000000000000000000000000000000
40 8 1802980864.0000000000000000000000000000000000000000000000000000
0 80 30775082.0000000000000000000000000000000000000000000000000000
1 80 61383907.0000000000000000000000000000000000000000000000000000
20 80 586980342.0000000000000000000000000000000000000000000000000000
40 80 1729607088.0000000000000000000000000000000000000000000000000000
0 81 30784397.0000000000000000000000000000000000000000000000000000
1 81 61325621.0000000000000000000000000000000000000000000000000000
20 81 1123352052.0000000000000000000000000000000000000000000000000000
40 81 1734649921.0000000000000000000000000000000000000000000000000000
0 82 30763162.0000000000000000000000000000000000000000000000000000
1 82 61325098.0000000000000000000000000000000000000000000000000000
20 82 1127775827.0000000000000000000000000000000000000000000000000000
40 82 1739701009.0000000000000000000000000000000000000000000000000000
0 83 30622049.0000000000000000000000000000000000000000000000000000
1 83 61298369.0000000000000000000000000000000000000000000000000000
20 83 1132170272.0000000000000000000000000000000000000000000000000000
40 83 1744805635.0000000000000000000000000000000000000000000000000000
0 84 30623152.0000000000000000000000000000000000000000000000000000
1 84 61240442.0000000000000000000000000000000000000000000000000000
20 84 1136362047.0000000000000000000000000000000000000000000000000000
40 84 1750346891.0000000000000000000000000000000000000000000000000000
0 85 30764242.0000000000000000000000000000000000000000000000000000
1 85 61509304.0000000000000000000000000000000000000000000000000000
20 85 1140891877.0000000000000000000000000000000000000000000000000000
40 85 1754373384.0000000000000000000000000000000000000000000000000000
0 86 30776168.0000000000000000000000000000000000000000000000000000
1 86 61515320.0000000000000000000000000000000000000000000000000000
20 86 1145392890.0000000000000000000000000000000000000000000000000000
40 86 1759599695.0000000000000000000000000000000000000000000000000000
0 87 30788422.0000000000000000000000000000000000000000000000000000
1 87 61493661.0000000000000000000000000000000000000000000000000000
20 87 1149959336.0000000000000000000000000000000000000000000000000000
40 87 1765562984.0000000000000000000000000000000000000000000000000000
0 88 30799878.0000000000000000000000000000000000000000000000000000
1 88 61297864.0000000000000000000000000000000000000000000000000000
20 88 1154642992.0000000000000000000000000000000000000000000000000000
40 88 1770309646.0000000000000000000000000000000000000000000000000000
0 89 30774367.0000000000000000000000000000000000000000000000000000
1 89 61394183.0000000000000000000000000000000000000000000000000000
20 89 1159604250.0000000000000000000000000000000000000000000000000000
40 89 1775293129.0000000000000000000000000000000000000000000000000000
0 9 30987329.0000000000000000000000000000000000000000000000000000
1 9 61470309.0000000000000000000000000000000000000000000000000000
20 9 1189685763.0000000000000000000000000000000000000000000000000000
40 9 1798381186.0000000000000000000000000000000000000000000000000000
0 90 30776068.0000000000000000000000000000000000000000000000000000
1 90 61409706.0000000000000000000000000000000000000000000000000000
20 90 1165129146.0000000000000000000000000000000000000000000000000000
40 90 1781188893.0000000000000000000000000000000000000000000000000000
0 91 30749657.0000000000000000000000000000000000000000000000000000
1 91 61387719.0000000000000000000000000000000000000000000000000000
20 91 1171191959.0000000000000000000000000000000000000000000000000000
40 91 1786184915.0000000000000000000000000000000000000000000000000000
0 92 30704032.0000000000000000000000000000000000000000000000000000
1 92 61234497.0000000000000000000000000000000000000000000000000000
20 92 1178235838.0000000000000000000000000000000000000000000000000000
40 92 1791297953.0000000000000000000000000000000000000000000000000000
0 93 30718850.0000000000000000000000000000000000000000000000000000
1 93 61250429.0000000000000000000000000000000000000000000000000000
20 93 1184858447.0000000000000000000000000000000000000000000000000000
40 93 1796560583.0000000000000000000000000000000000000000000000000000
0 94 30835742.0000000000000000000000000000000000000000000000000000
1 94 61749702.0000000000000000000000000000000000000000000000000000
20 94 1191709275.0000000000000000000000000000000000000000000000000000
40 94 1802204021.0000000000000000000000000000000000000000000000000000
0 95 30860856.0000000000000000000000000000000000000000000000000000
1 95 61769648.0000000000000000000000000000000000000000000000000000
20 95 1198034097.0000000000000000000000000000000000000000000000000000
40 95 1806863560.0000000000000000000000000000000000000000000000000000
0 0 30724167.0000000000000000000000000000000000000000000000000000
1 0 61372339.0000000000000000000000000000000000000000000000000000
20 0 1138945404.0000000000000000000000000000000000000000000000000000
40 0 1726597424.0000000000000000000000000000000000000000000000000000
0 1 30698514.0000000000000000000000000000000000000000000000000000
1 1 61331963.0000000000000000000000000000000000000000000000000000
20 1 1138959098.0000000000000000000000000000000000000000000000000000
40 1 1728253680.0000000000000000000000000000000000000000000000000000
0 10 30708625.0000000000000000000000000000000000000000000000000000
1 10 61176484.0000000000000000000000000000000000000000000000000000
20 10 1133539555.0000000000000000000000000000000000000000000000000000
40 10 1750532262.0000000000000000000000000000000000000000000000000000
0 11 30685110.0000000000000000000000000000000000000000000000000000
1 11 61281582.0000000000000000000000000000000000000000000000000000
20 11 1136015519.0000000000000000000000000000000000000000000000000000
40 11 1754436058.0000000000000000000000000000000000000000000000000000
0 12 30698532.0000000000000000000000000000000000000000000000000000
1 12 61293413.0000000000000000000000000000000000000000000000000000
20 12 1136359675.0000000000000000000000000000000000000000000000000000
40 12 1756418531.0000000000000000000000000000000000000000000000000000
0 13 30672725.0000000000000000000000000000000000000000000000000000
1 13 61259961.0000000000000000000000000000000000000000000000000000
20 13 1142349526.0000000000000000000000000000000000000000000000000000
40 13 1758757006.0000000000000000000000000000000000000000000000000000
0 14 30650682.0000000000000000000000000000000000000000000000000000
1 14 61164814.0000000000000000000000000000000000000000000000000000
20 14 1144432525.0000000000000000000000000000000000000000000000000000
40 14 1761979133.0000000000000000000000000000000000000000000000000000
0 15 30666342.0000000000000000000000000000000000000000000000000000
1 15 61181878.0000000000000000000000000000000000000000000000000000
20 15 1148369047.0000000000000000000000000000000000000000000000000000
40 15 1764914507.0000000000000000000000000000000000000000000000000000
0 16 30641467.0000000000000000000000000000000000000000000000000000
1 16 61162132.0000000000000000000000000000000000000000000000000000
20 16 1150730579.0000000000000000000000000000000000000000000000000000
40 16 1766977741.0000000000000000000000000000000000000000000000000000
0 17 30783572.0000000000000000000000000000000000000000000000000000
1 17 62058593.0000000000000000000000000000000000000000000000000000
20 17 1153462322.0000000000000000000000000000000000000000000000000000
40 17 1769702781.0000000000000000000000000000000000000000000000000000
0 18 32043144.0000000000000000000000000000000000000000000000000000
1 18 64126221.0000000000000000000000000000000000000000000000000000
20 18 1155961479.0000000000000000000000000000000000000000000000000000
40 18 1772409696.0000000000000000000000000000000000000000000000000000
0 19 32073783.0000000000000000000000000000000000000000000000000000
1 19 64142737.0000000000000000000000000000000000000000000000000000
20 19 1155993339.0000000000000000000000000000000000000000000000000000
40 19 1772455898.0000000000000000000000000000000000000000000000000000
0 2 30786150.0000000000000000000000000000000000000000000000000000
1 2 61344197.0000000000000000000000000000000000000000000000000000
20 2 1139192636.0000000000000000000000000000000000000000000000000000
40 2 1729963719.0000000000000000000000000000000000000000000000000000
0 20 32022742.0000000000000000000000000000000000000000000000000000
1 20 64112149.0000000000000000000000000000000000000000000000000000
20 20 1155939958.0000000000000000000000000000000000000000000000000000
40 20 1772403796.0000000000000000000000000000000000000000000000000000
0 21 31033094.0000000000000000000000000000000000000000000000000000
1 21 62337544.0000000000000000000000000000000000000000000000000000
20 21 1153106422.0000000000000000000000000000000000000000000000000000
40 21 1769980591.0000000000000000000000000000000000000000000000000000
0 22 31061170.0000000000000000000000000000000000000000000000000000
1 22 61474066.0000000000000000000000000000000000000000000000000000
20 22 1150638068.0000000000000000000000000000000000000000000000000000
40 22 1766884760.0000000000000000000000000000000000000000000000000000
0 23 31010601.0000000000000000000000000000000000000000000000000000
1 23 61456928.0000000000000000000000000000000000000000000000000000
20 23 1147838030.0000000000000000000000000000000000000000000000000000
40 23 1764350460.0000000000000000000000000000000000000000000000000000
0 24 30657598.0000000000000000000000000000000000000000000000000000
1 24 61365365.0000000000000000000000000000000000000000000000000000
20 24 1144609487.0000000000000000000000000000000000000000000000000000
40 24 1761966911.0000000000000000000000000000000000000000000000000000
0 25 30620402.0000000000000000000000000000000000000000000000000000
1 25 61330486.0000000000000000000000000000000000000000000000000000
20 25 1136040740.0000000000000000000000000000000000000000000000000000
40 25 1756429891.0000000000000000000000000000000000000000000000000000
0 26 30455317.0000000000000000000000000000000000000000000000000000
1 26 61019024.0000000000000000000000000000000000000000000000000000
20 26 628932839.0000000000000000000000000000000000000000000000000000
40 26 1750761950.0000000000000000000000000000000000000000000000000000
0 27 30519111.0000000000000000000000000000000000000000000000000000
1 27 60934811.0000000000000000000000000000000000000000000000000000
20 27 631492428.0000000000000000000000000000000000000000000000000000
40 27 1745056140.0000000000000000000000000000000000000000000000000000
0 28 30531773.0000000000000000000000000000000000000000000000000000
1 28 60961711.0000000000000000000000000000000000000000000000000000
20 28 631926926.0000000000000000000000000000000000000000000000000000
40 28 1738329239.0000000000000000000000000000000000000000000000000000
0 29 30506132.0000000000000000000000000000000000000000000000000000
1 29 60967831.0000000000000000000000000000000000000000000000000000
20 29 632869584.0000000000000000000000000000000000000000000000000000
40 29 1732252321.0000000000000000000000000000000000000000000000000000
0 3 30800682.0000000000000000000000000000000000000000000000000000
1 3 61353908.0000000000000000000000000000000000000000000000000000
20 3 1139221311.0000000000000000000000000000000000000000000000000000
40 3 1730738069.0000000000000000000000000000000000000000000000000000
0 30 30490370.0000000000000000000000000000000000000000000000000000
1 30 60996726.0000000000000000000000000000000000000000000000000000
20 30 632882151.0000000000000000000000000000000000000000000000000000
40 30 1725771832.0000000000000000000000000000000000000000000000000000
0 31 30544594.0000000000000000000000000000000000000000000000000000
1 31 61118038.0000000000000000000000000000000000000000000000000000
20 31 634558409.0000000000000000000000000000000000000000000000000000
40 31 1719260896.0000000000000000000000000000000000000000000000000000
0 32 30558056.0000000000000000000000000000000000000000000000000000
1 32 61131623.0000000000000000000000000000000000000000000000000000
20 32 635036955.0000000000000000000000000000000000000000000000000000
40 32 1712466303.0000000000000000000000000000000000000000000000000000
0 33 30533045.0000000000000000000000000000000000000000000000000000
1 33 61116207.0000000000000000000000000000000000000000000000000000
20 33 636153950.0000000000000000000000000000000000000000000000000000
40 33 1705546607.0000000000000000000000000000000000000000000000000000
0 34 30651846.0000000000000000000000000000000000000000000000000000
1 34 61139892.0000000000000000000000000000000000000000000000000000
20 34 637231197.0000000000000000000000000000000000000000000000000000
40 34 1699273673.0000000000000000000000000000000000000000000000000000
0 35 30669346.0000000000000000000000000000000000000000000000000000
1 35 61152306.0000000000000000000000000000000000000000000000000000
20 35 638760798.0000000000000000000000000000000000000000000000000000
40 35 1692443203.0000000000000000000000000000000000000000000000000000
0 36 30693852.0000000000000000000000000000000000000000000000000000
1 36 61152048.0000000000000000000000000000000000000000000000000000
20 36 639698083.0000000000000000000000000000000000000000000000000000
40 36 1686007971.0000000000000000000000000000000000000000000000000000
0 37 30706882.0000000000000000000000000000000000000000000000000000
1 37 61212243.0000000000000000000000000000000000000000000000000000
20 37 640853502.0000000000000000000000000000000000000000000000000000
40 37 1679614583.0000000000000000000000000000000000000000000000000000
0 38 30682856.0000000000000000000000000000000000000000000000000000
1 38 61485174.0000000000000000000000000000000000000000000000000000
20 38 642312535.0000000000000000000000000000000000000000000000000000
40 38 1672397265.0000000000000000000000000000000000000000000000000000
0 39 31373689.0000000000000000000000000000000000000000000000000000
1 39 62497614.0000000000000000000000000000000000000000000000000000
20 39 644098816.0000000000000000000000000000000000000000000000000000
40 39 1663900962.0000000000000000000000000000000000000000000000000000
0 4 30774799.0000000000000000000000000000000000000000000000000000
1 4 654779014.0000000000000000000000000000000000000000000000000000
20 4 1139168666.0000000000000000000000000000000000000000000000000000
40 4 1734367805.0000000000000000000000000000000000000000000000000000
0 40 31397272.0000000000000000000000000000000000000000000000000000
1 40 62519690.0000000000000000000000000000000000000000000000000000
20 40 644119485.0000000000000000000000000000000000000000000000000000
40 40 1656567810.0000000000000000000000000000000000000000000000000000
0 41 31343244.0000000000000000000000000000000000000000000000000000
1 41 62489658.0000000000000000000000000000000000000000000000000000
20 41 644092191.0000000000000000000000000000000000000000000000000000
40 41 1651517000.0000000000000000000000000000000000000000000000000000
0 42 30428240.0000000000000000000000000000000000000000000000000000
1 42 61528390.0000000000000000000000000000000000000000000000000000
20 42 642261239.0000000000000000000000000000000000000000000000000000
40 42 1645210053.0000000000000000000000000000000000000000000000000000
0 43 30462382.0000000000000000000000000000000000000000000000000000
1 43 60795656.0000000000000000000000000000000000000000000000000000
20 43 640762025.0000000000000000000000000000000000000000000000000000
40 43 1638596144.0000000000000000000000000000000000000000000000000000
0 44 30430061.0000000000000000000000000000000000000000000000000000
1 44 61046633.0000000000000000000000000000000000000000000000000000
20 44 639797714.0000000000000000000000000000000000000000000000000000
40 44 1630630121.0000000000000000000000000000000000000000000000000000
0 45 30715900.0000000000000000000000000000000000000000000000000000
1 45 61083752.0000000000000000000000000000000000000000000000000000
20 45 640791230.0000000000000000000000000000000000000000000000000000
40 45 1622263143.0000000000000000000000000000000000000000000000000000
0 46 30733535.0000000000000000000000000000000000000000000000000000
1 46 61297922.0000000000000000000000000000000000000000000000000000
20 46 642850425.0000000000000000000000000000000000000000000000000000
40 46 1216391201.0000000000000000000000000000000000000000000000000000
0 47 30925440.0000000000000000000000000000000000000000000000000000
1 47 61656786.0000000000000000000000000000000000000000000000000000
20 47 645764507.0000000000000000000000000000000000000000000000000000
40 47 1219534075.0000000000000000000000000000000000000000000000000000
0 48 30928222.0000000000000000000000000000000000000000000000000000
1 48 61678050.0000000000000000000000000000000000000000000000000000
20 48 647034308.0000000000000000000000000000000000000000000000000000
40 48 1222510501.0000000000000000000000000000000000000000000000000000
0 49 30877845.0000000000000000000000000000000000000000000000000000
1 49 61623268.0000000000000000000000000000000000000000000000000000
20 49 648366673.0000000000000000000000000000000000000000000000000000
40 49 1225604864.0000000000000000000000000000000000000000000000000000
0 5 30814760.0000000000000000000000000000000000000000000000000000
1 5 654791404.0000000000000000000000000000000000000000000000000000
20 5 1136198252.0000000000000000000000000000000000000000000000000000
40 5 1736712054.0000000000000000000000000000000000000000000000000000
0 50 30761760.0000000000000000000000000000000000000000000000000000
1 50 61585707.0000000000000000000000000000000000000000000000000000
20 50 649683760.0000000000000000000000000000000000000000000000000000
40 50 1228863192.0000000000000000000000000000000000000000000000000000
0 51 30653046.0000000000000000000000000000000000000000000000000000
1 51 61990399.0000000000000000000000000000000000000000000000000000
20 51 651289916.0000000000000000000000000000000000000000000000000000
40 51 1231889903.0000000000000000000000000000000000000000000000000000
0 52 31584242.0000000000000000000000000000000000000000000000000000
1 52 63159360.0000000000000000000000000000000000000000000000000000
20 52 652854008.0000000000000000000000000000000000000000000000000000
40 52 1234874556.0000000000000000000000000000000000000000000000000000
0 53 31610524.0000000000000000000000000000000000000000000000000000
1 53 63191368.0000000000000000000000000000000000000000000000000000
20 53 652880099.0000000000000000000000000000000000000000000000000000
40 53 1234886525.0000000000000000000000000000000000000000000000000000
0 54 31564894.0000000000000000000000000000000000000000000000000000
1 54 63151844.0000000000000000000000000000000000000000000000000000
20 54 652847840.0000000000000000000000000000000000000000000000000000
40 54 1234868795.0000000000000000000000000000000000000000000000000000
0 55 30845635.0000000000000000000000000000000000000000000000000000
1 55 61790258.0000000000000000000000000000000000000000000000000000
20 55 651145339.0000000000000000000000000000000000000000000000000000
40 55 1231640769.0000000000000000000000000000000000000000000000000000
0 56 30819719.0000000000000000000000000000000000000000000000000000
1 56 61442938.0000000000000000000000000000000000000000000000000000
20 56 649724756.0000000000000000000000000000000000000000000000000000
40 56 1228628748.0000000000000000000000000000000000000000000000000000
0 57 30735379.0000000000000000000000000000000000000000000000000000
1 57 61320134.0000000000000000000000000000000000000000000000000000
20 57 648239579.0000000000000000000000000000000000000000000000000000
40 57 1225543896.0000000000000000000000000000000000000000000000000000
0 58 30760825.0000000000000000000000000000000000000000000000000000
1 58 61354210.0000000000000000000000000000000000000000000000000000
20 58 646937650.0000000000000000000000000000000000000000000000000000
40 58 1222437287.0000000000000000000000000000000000000000000000000000
0 59 30725923.0000000000000000000000000000000000000000000000000000
1 59 61365279.0000000000000000000000000000000000000000000000000000
20 59 645889452.0000000000000000000000000000000000000000000000000000
40 59 1219323055.0000000000000000000000000000000000000000000000000000
0 6 30829022.0000000000000000000000000000000000000000000000000000
1 6 654763486.0000000000000000000000000000000000000000000000000000
20 6 1135255432.0000000000000000000000000000000000000000000000000000
40 6 1738959649.0000000000000000000000000000000000000000000000000000
0 60 30668324.0000000000000000000000000000000000000000000000000000
1 60 61346257.0000000000000000000000000000000000000000000000000000
20 60 644563826.0000000000000000000000000000000000000000000000000000
40 60 1216325466.0000000000000000000000000000000000000000000000000000
0 61 30847023.0000000000000000000000000000000000000000000000000000
1 61 61463192.0000000000000000000000000000000000000000000000000000
20 61 643290343.0000000000000000000000000000000000000000000000000000
40 61 1605982573.0000000000000000000000000000000000000000000000000000
0 62 30862165.0000000000000000000000000000000000000000000000000000
1 62 61489761.0000000000000000000000000000000000000000000000000000
20 62 642821821.0000000000000000000000000000000000000000000000000000
40 62 1609187839.0000000000000000000000000000000000000000000000000000
0 63 30836412.0000000000000000000000000000000000000000000000000000
1 63 61458499.0000000000000000000000000000000000000000000000000000
20 63 640852197.0000000000000000000000000000000000000000000000000000
40 63 1612968367.0000000000000000000000000000000000000000000000000000
0 64 30604661.0000000000000000000000000000000000000000000000000000
1 64 61184344.0000000000000000000000000000000000000000000000000000
20 64 638530493.0000000000000000000000000000000000000000000000000000
40 64 1616424453.0000000000000000000000000000000000000000000000000000
0 65 30618366.0000000000000000000000000000000000000000000000000000
1 65 61243777.0000000000000000000000000000000000000000000000000000
20 65 637448731.0000000000000000000000000000000000000000000000000000
40 65 1620037089.0000000000000000000000000000000000000000000000000000
0 66 30627544.0000000000000000000000000000000000000000000000000000
1 66 61261517.0000000000000000000000000000000000000000000000000000
20 66 635269384.0000000000000000000000000000000000000000000000000000
40 66 1623178480.0000000000000000000000000000000000000000000000000000
0 67 30657995.0000000000000000000000000000000000000000000000000000
1 67 61279521.0000000000000000000000000000000000000000000000000000
20 67 634633821.0000000000000000000000000000000000000000000000000000
40 67 1627321409.0000000000000000000000000000000000000000000000000000
0 68 30745779.0000000000000000000000000000000000000000000000000000
1 68 61337066.0000000000000000000000000000000000000000000000000000
20 68 633963520.0000000000000000000000000000000000000000000000000000
40 68 1631880424.0000000000000000000000000000000000000000000000000000
0 69 30760375.0000000000000000000000000000000000000000000000000000
1 69 61433808.0000000000000000000000000000000000000000000000000000
20 69 631750028.0000000000000000000000000000000000000000000000000000
40 69 1635240615.0000000000000000000000000000000000000000000000000000
0 7 30800453.0000000000000000000000000000000000000000000000000000
1 7 61325430.0000000000000000000000000000000000000000000000000000
20 7 1135234909.0000000000000000000000000000000000000000000000000000
40 7 1741598102.0000000000000000000000000000000000000000000000000000
0 70 30798113.0000000000000000000000000000000000000000000000000000
1 70 61585429.0000000000000000000000000000000000000000000000000000
20 70 630820431.0000000000000000000000000000000000000000000000000000
40 70 1639278805.0000000000000000000000000000000000000000000000000000
0 71 30903365.0000000000000000000000000000000000000000000000000000
1 71 61615209.0000000000000000000000000000000000000000000000000000
20 71 630450638.0000000000000000000000000000000000000000000000000000
40 71 1644306627.0000000000000000000000000000000000000000000000000000
0 72 30922123.0000000000000000000000000000000000000000000000000000
1 72 61599128.0000000000000000000000000000000000000000000000000000
20 72 630352308.0000000000000000000000000000000000000000000000000000
40 72 1647533588.0000000000000000000000000000000000000000000000000000
0 73 30882776.0000000000000000000000000000000000000000000000000000
1 73 61592228.0000000000000000000000000000000000000000000000000000
20 73 625184179.0000000000000000000000000000000000000000000000000000
40 73 1651566864.0000000000000000000000000000000000000000000000000000
0 74 30744176.0000000000000000000000000000000000000000000000000000
1 74 61407073.0000000000000000000000000000000000000000000000000000
20 74 619666694.0000000000000000000000000000000000000000000000000000
40 74 1656240265.0000000000000000000000000000000000000000000000000000
0 75 30722599.0000000000000000000000000000000000000000000000000000
1 75 61129604.0000000000000000000000000000000000000000000000000000
20 75 614436803.0000000000000000000000000000000000000000000000000000
40 75 1663570591.0000000000000000000000000000000000000000000000000000
0 76 30682326.0000000000000000000000000000000000000000000000000000
1 76 61095381.0000000000000000000000000000000000000000000000000000
20 76 608916769.0000000000000000000000000000000000000000000000000000
40 76 1671048646.0000000000000000000000000000000000000000000000000000
0 77 30702233.0000000000000000000000000000000000000000000000000000
1 77 61158339.0000000000000000000000000000000000000000000000000000
20 77 603276661.0000000000000000000000000000000000000000000000000000
40 77 1675284270.0000000000000000000000000000000000000000000000000000
0 78 30671033.0000000000000000000000000000000000000000000000000000
1 78 61332330.0000000000000000000000000000000000000000000000000000
20 78 597831068.0000000000000000000000000000000000000000000000000000
40 78 1679821739.0000000000000000000000000000000000000000000000000000
0 79 30697009.0000000000000000000000000000000000000000000000000000
1 79 61440979.0000000000000000000000000000000000000000000000000000
20 79 592300551.0000000000000000000000000000000000000000000000000000
40 79 1683755864.0000000000000000000000000000000000000000000000000000
0 8 30690085.0000000000000000000000000000000000000000000000000000
1 8 61085956.0000000000000000000000000000000000000000000000000000
20 8 1135147468.0000000000000000000000000000000000000000000000000000
40 8 1744423956.0000000000000000000000000000000000000000000000000000
0 80 30815862.0000000000000000000000000000000000000000000000000000
1 80 61447703.0000000000000000000000000000000000000000000000000000
20 80 586858729.0000000000000000000000000000000000000000000000000000
40 80 1687489779.0000000000000000000000000000000000000000000000000000
0 81 30829168.0000000000000000000000000000000000000000000000000000
1 81 61429616.0000000000000000000000000000000000000000000000000000
20 81 1113227656.0000000000000000000000000000000000000000000000000000
40 81 1691011585.0000000000000000000000000000000000000000000000000000
0 82 30838598.0000000000000000000000000000000000000000000000000000
1 82 61391766.0000000000000000000000000000000000000000000000000000
20 82 1113288308.0000000000000000000000000000000000000000000000000000
40 82 1693683192.0000000000000000000000000000000000000000000000000000
0 83 30844670.0000000000000000000000000000000000000000000000000000
1 83 61460036.0000000000000000000000000000000000000000000000000000
20 83 1113445355.0000000000000000000000000000000000000000000000000000
40 83 1695033898.0000000000000000000000000000000000000000000000000000
0 84 30856825.0000000000000000000000000000000000000000000000000000
1 84 61473604.0000000000000000000000000000000000000000000000000000
20 84 1113610289.0000000000000000000000000000000000000000000000000000
40 84 1695954985.0000000000000000000000000000000000000000000000000000
0 85 30832939.0000000000000000000000000000000000000000000000000000
1 85 61452141.0000000000000000000000000000000000000000000000000000
20 85 1113841813.0000000000000000000000000000000000000000000000000000
40 85 1696972728.0000000000000000000000000000000000000000000000000000
0 86 30669057.0000000000000000000000000000000000000000000000000000
1 86 61345120.0000000000000000000000000000000000000000000000000000
20 86 1114145098.0000000000000000000000000000000000000000000000000000
40 86 1698076983.0000000000000000000000000000000000000000000000000000
0 87 30677879.0000000000000000000000000000000000000000000000000000
1 87 61261102.0000000000000000000000000000000000000000000000000000
20 87 1114646413.0000000000000000000000000000000000000000000000000000
40 87 1699434967.0000000000000000000000000000000000000000000000000000
0 88 30688366.0000000000000000000000000000000000000000000000000000
1 88 61410889.0000000000000000000000000000000000000000000000000000
20 88 1115278808.0000000000000000000000000000000000000000000000000000
40 88 1700507137.0000000000000000000000000000000000000000000000000000
0 89 30816742.0000000000000000000000000000000000000000000000000000
1 89 61425821.0000000000000000000000000000000000000000000000000000
20 89 1116022246.0000000000000000000000000000000000000000000000000000
40 89 1702507356.0000000000000000000000000000000000000000000000000000
0 9 30695540.0000000000000000000000000000000000000000000000000000
1 9 61159199.0000000000000000000000000000000000000000000000000000
20 9 1135109373.0000000000000000000000000000000000000000000000000000
40 9 1747369823.0000000000000000000000000000000000000000000000000000
0 90 30818637.0000000000000000000000000000000000000000000000000000
1 90 61407909.0000000000000000000000000000000000000000000000000000
20 90 1117302002.0000000000000000000000000000000000000000000000000000
40 90 1713424112.0000000000000000000000000000000000000000000000000000
0 91 30794307.0000000000000000000000000000000000000000000000000000
1 91 61423442.0000000000000000000000000000000000000000000000000000
20 91 1119362277.0000000000000000000000000000000000000000000000000000
40 91 1714785419.0000000000000000000000000000000000000000000000000000
0 92 30700412.0000000000000000000000000000000000000000000000000000
1 92 61402509.0000000000000000000000000000000000000000000000000000
20 92 1121853202.0000000000000000000000000000000000000000000000000000
40 92 1716193048.0000000000000000000000000000000000000000000000000000
0 93 30833586.0000000000000000000000000000000000000000000000000000
1 93 61371695.0000000000000000000000000000000000000000000000000000
20 93 1125453736.0000000000000000000000000000000000000000000000000000
40 93 1717746508.0000000000000000000000000000000000000000000000000000
0 94 30846115.0000000000000000000000000000000000000000000000000000
1 94 61360255.0000000000000000000000000000000000000000000000000000
20 94 1129652538.0000000000000000000000000000000000000000000000000000
40 94 1718618905.0000000000000000000000000000000000000000000000000000
0 95 30823314.0000000000000000000000000000000000000000000000000000
1 95 61357342.0000000000000000000000000000000000000000000000000000
20 95 1136577129.0000000000000000000000000000000000000000000000000000
40 95 1722415060.0000000000000000000000000000000000000000000000000000
0 0 31214508.0000000000000000000000000000000000000000000000000000
1 0 62072220.0000000000000000000000000000000000000000000000000000
20 0 1157578148.0000000000000000000000000000000000000000000000000000
40 0 1766632829.0000000000000000000000000000000000000000000000000000
0 1 31139838.0000000000000000000000000000000000000000000000000000
1 1 61976830.0000000000000000000000000000000000000000000000000000
20 1 1157670861.0000000000000000000000000000000000000000000000000000
40 1 1766549137.0000000000000000000000000000000000000000000000000000
0 10 30684063.0000000000000000000000000000000000000000000000000000
1 10 61324706.0000000000000000000000000000000000000000000000000000
20 10 1157072132.0000000000000000000000000000000000000000000000000000
40 10 1761863152.0000000000000000000000000000000000000000000000000000
0 11 30651492.0000000000000000000000000000000000000000000000000000
1 11 61291485.0000000000000000000000000000000000000000000000000000
20 11 1155547441.0000000000000000000000000000000000000000000000000000
40 11 1761191950.0000000000000000000000000000000000000000000000000000
0 12 30633548.0000000000000000000000000000000000000000000000000000
1 12 61180356.0000000000000000000000000000000000000000000000000000
20 12 1154848519.0000000000000000000000000000000000000000000000000000
40 12 1760965873.0000000000000000000000000000000000000000000000000000
0 13 30596974.0000000000000000000000000000000000000000000000000000
1 13 61132681.0000000000000000000000000000000000000000000000000000
20 13 1154034851.0000000000000000000000000000000000000000000000000000
40 13 1759472231.0000000000000000000000000000000000000000000000000000
0 14 30584032.0000000000000000000000000000000000000000000000000000
1 14 61075365.0000000000000000000000000000000000000000000000000000
20 14 1152262814.0000000000000000000000000000000000000000000000000000
40 14 1758997733.0000000000000000000000000000000000000000000000000000
0 15 30675808.0000000000000000000000000000000000000000000000000000
1 15 61177161.0000000000000000000000000000000000000000000000000000
20 15 1150774228.0000000000000000000000000000000000000000000000000000
40 15 1758310329.0000000000000000000000000000000000000000000000000000
0 16 30705537.0000000000000000000000000000000000000000000000000000
1 16 61184740.0000000000000000000000000000000000000000000000000000
20 16 1149154263.0000000000000000000000000000000000000000000000000000
40 16 1757732453.0000000000000000000000000000000000000000000000000000
0 17 30666501.0000000000000000000000000000000000000000000000000000
1 17 61409440.0000000000000000000000000000000000000000000000000000
20 17 1148390779.0000000000000000000000000000000000000000000000000000
40 17 1757671083.0000000000000000000000000000000000000000000000000000
0 18 30743940.0000000000000000000000000000000000000000000000000000
1 18 61423341.0000000000000000000000000000000000000000000000000000
20 18 1146189962.0000000000000000000000000000000000000000000000000000
40 18 1757040500.0000000000000000000000000000000000000000000000000000
0 19 30768873.0000000000000000000000000000000000000000000000000000
1 19 61382983.0000000000000000000000000000000000000000000000000000
20 19 1145156111.0000000000000000000000000000000000000000000000000000
40 19 1756951660.0000000000000000000000000000000000000000000000000000
0 2 30773782.0000000000000000000000000000000000000000000000000000
1 2 61843617.0000000000000000000000000000000000000000000000000000
20 2 1158274456.0000000000000000000000000000000000000000000000000000
40 2 1766378939.0000000000000000000000000000000000000000000000000000
0 20 30732294.0000000000000000000000000000000000000000000000000000
1 20 61307462.0000000000000000000000000000000000000000000000000000
20 20 1143984765.0000000000000000000000000000000000000000000000000000
40 20 1756653165.0000000000000000000000000000000000000000000000000000
0 21 30652925.0000000000000000000000000000000000000000000000000000
1 21 61509687.0000000000000000000000000000000000000000000000000000
20 21 1142628582.0000000000000000000000000000000000000000000000000000
40 21 1756580199.0000000000000000000000000000000000000000000000000000
0 22 30907580.0000000000000000000000000000000000000000000000000000
1 22 61533694.0000000000000000000000000000000000000000000000000000
20 22 1141078257.0000000000000000000000000000000000000000000000000000
40 22 1756372169.0000000000000000000000000000000000000000000000000000
0 23 30942163.0000000000000000000000000000000000000000000000000000
1 23 61549396.0000000000000000000000000000000000000000000000000000
20 23 1139779645.0000000000000000000000000000000000000000000000000000
40 23 1755959329.0000000000000000000000000000000000000000000000000000
0 24 30891218.0000000000000000000000000000000000000000000000000000
1 24 61508484.0000000000000000000000000000000000000000000000000000
20 24 1137895730.0000000000000000000000000000000000000000000000000000
40 24 1755215043.0000000000000000000000000000000000000000000000000000
0 25 30747362.0000000000000000000000000000000000000000000000000000
1 25 61139889.0000000000000000000000000000000000000000000000000000
20 25 1132184269.0000000000000000000000000000000000000000000000000000
40 25 1749936023.0000000000000000000000000000000000000000000000000000
0 26 30626003.0000000000000000000000000000000000000000000000000000
1 26 61144157.0000000000000000000000000000000000000000000000000000
20 26 637394284.0000000000000000000000000000000000000000000000000000
40 26 1744827828.0000000000000000000000000000000000000000000000000000
0 27 30638736.0000000000000000000000000000000000000000000000000000
1 27 61160192.0000000000000000000000000000000000000000000000000000
20 27 640069177.0000000000000000000000000000000000000000000000000000
40 27 1739772084.0000000000000000000000000000000000000000000000000000
0 28 30616884.0000000000000000000000000000000000000000000000000000
1 28 61136318.0000000000000000000000000000000000000000000000000000
20 28 642913365.0000000000000000000000000000000000000000000000000000
40 28 1733466753.0000000000000000000000000000000000000000000000000000
0 29 30572479.0000000000000000000000000000000000000000000000000000
1 29 62317789.0000000000000000000000000000000000000000000000000000
20 29 646153090.0000000000000000000000000000000000000000000000000000
40 29 1727215777.0000000000000000000000000000000000000000000000000000
0 3 30654000.0000000000000000000000000000000000000000000000000000
1 3 61538186.0000000000000000000000000000000000000000000000000000
20 3 1158398464.0000000000000000000000000000000000000000000000000000
40 3 1765655149.0000000000000000000000000000000000000000000000000000
0 30 32036030.0000000000000000000000000000000000000000000000000000
1 30 64137571.0000000000000000000000000000000000000000000000000000
20 30 649855471.0000000000000000000000000000000000000000000000000000
40 30 1722505713.0000000000000000000000000000000000000000000000000000
0 31 32058788.0000000000000000000000000000000000000000000000000000
1 31 64153530.0000000000000000000000000000000000000000000000000000
20 31 649876875.0000000000000000000000000000000000000000000000000000
40 31 1712760868.0000000000000000000000000000000000000000000000000000
0 32 32007169.0000000000000000000000000000000000000000000000000000
1 32 64129051.0000000000000000000000000000000000000000000000000000
20 32 649834224.0000000000000000000000000000000000000000000000000000
40 32 1710751245.0000000000000000000000000000000000000000000000000000
0 33 30647725.0000000000000000000000000000000000000000000000000000
1 33 62226984.0000000000000000000000000000000000000000000000000000
20 33 645970072.0000000000000000000000000000000000000000000000000000
40 33 1703568144.0000000000000000000000000000000000000000000000000000
0 34 30698214.0000000000000000000000000000000000000000000000000000
1 34 61226493.0000000000000000000000000000000000000000000000000000
20 34 642508924.0000000000000000000000000000000000000000000000000000
40 34 1696081898.0000000000000000000000000000000000000000000000000000
0 35 30713726.0000000000000000000000000000000000000000000000000000
1 35 61234505.0000000000000000000000000000000000000000000000000000
20 35 639775878.0000000000000000000000000000000000000000000000000000
40 35 1688730656.0000000000000000000000000000000000000000000000000000
0 36 30682318.0000000000000000000000000000000000000000000000000000
1 36 61219947.0000000000000000000000000000000000000000000000000000
20 36 637071336.0000000000000000000000000000000000000000000000000000
40 36 1681235852.0000000000000000000000000000000000000000000000000000
0 37 30620970.0000000000000000000000000000000000000000000000000000
1 37 61101001.0000000000000000000000000000000000000000000000000000
20 37 634393027.0000000000000000000000000000000000000000000000000000
40 37 1674670848.0000000000000000000000000000000000000000000000000000
0 38 30632082.0000000000000000000000000000000000000000000000000000
1 38 61035032.0000000000000000000000000000000000000000000000000000
20 38 631464545.0000000000000000000000000000000000000000000000000000
40 38 1666912091.0000000000000000000000000000000000000000000000000000
0 39 30643576.0000000000000000000000000000000000000000000000000000
1 39 61042244.0000000000000000000000000000000000000000000000000000
20 39 628521113.0000000000000000000000000000000000000000000000000000
40 39 1660095466.0000000000000000000000000000000000000000000000000000
0 4 30875788.0000000000000000000000000000000000000000000000000000
1 4 658045423.0000000000000000000000000000000000000000000000000000
20 4 1158729906.0000000000000000000000000000000000000000000000000000
40 4 1764474856.0000000000000000000000000000000000000000000000000000
0 40 30619776.0000000000000000000000000000000000000000000000000000
1 40 61018924.0000000000000000000000000000000000000000000000000000
20 40 625981886.0000000000000000000000000000000000000000000000000000
40 40 1652860595.0000000000000000000000000000000000000000000000000000
0 41 30606972.0000000000000000000000000000000000000000000000000000
1 41 61066946.0000000000000000000000000000000000000000000000000000
20 41 626523841.0000000000000000000000000000000000000000000000000000
40 41 1646317083.0000000000000000000000000000000000000000000000000000
0 42 30618744.0000000000000000000000000000000000000000000000000000
1 42 61082222.0000000000000000000000000000000000000000000000000000
20 42 629372217.0000000000000000000000000000000000000000000000000000
40 42 1638854515.0000000000000000000000000000000000000000000000000000
0 43 30623693.0000000000000000000000000000000000000000000000000000
1 43 61082750.0000000000000000000000000000000000000000000000000000
20 43 632555945.0000000000000000000000000000000000000000000000000000
40 43 1631958810.0000000000000000000000000000000000000000000000000000
0 44 30601164.0000000000000000000000000000000000000000000000000000
1 44 61063193.0000000000000000000000000000000000000000000000000000
20 44 635624165.0000000000000000000000000000000000000000000000000000
40 44 1624804441.0000000000000000000000000000000000000000000000000000
0 45 30594888.0000000000000000000000000000000000000000000000000000
1 45 60992858.0000000000000000000000000000000000000000000000000000
20 45 638902244.0000000000000000000000000000000000000000000000000000
40 45 1619072600.0000000000000000000000000000000000000000000000000000
0 46 30572540.0000000000000000000000000000000000000000000000000000
1 46 61434932.0000000000000000000000000000000000000000000000000000
20 46 642327143.0000000000000000000000000000000000000000000000000000
40 46 1209564478.0000000000000000000000000000000000000000000000000000
0 47 31186086.0000000000000000000000000000000000000000000000000000
1 47 62027690.0000000000000000000000000000000000000000000000000000
20 47 646686274.0000000000000000000000000000000000000000000000000000
40 47 1210016842.0000000000000000000000000000000000000000000000000000
0 48 31196268.0000000000000000000000000000000000000000000000000000
1 48 62034819.0000000000000000000000000000000000000000000000000000
20 48 646690349.0000000000000000000000000000000000000000000000000000
40 48 1210004435.0000000000000000000000000000000000000000000000000000
0 49 31101628.0000000000000000000000000000000000000000000000000000
1 49 61955446.0000000000000000000000000000000000000000000000000000
20 49 646612985.0000000000000000000000000000000000000000000000000000
40 49 1209960373.0000000000000000000000000000000000000000000000000000
0 5 30900946.0000000000000000000000000000000000000000000000000000
1 5 658058718.0000000000000000000000000000000000000000000000000000
20 5 1158754087.0000000000000000000000000000000000000000000000000000
40 5 1764098344.0000000000000000000000000000000000000000000000000000
0 50 30877275.0000000000000000000000000000000000000000000000000000
1 50 61611442.0000000000000000000000000000000000000000000000000000
20 50 646338425.0000000000000000000000000000000000000000000000000000
40 50 1209689371.0000000000000000000000000000000000000000000000000000
0 51 30898154.0000000000000000000000000000000000000000000000000000
1 51 61570688.0000000000000000000000000000000000000000000000000000
20 51 646170062.0000000000000000000000000000000000000000000000000000
40 51 1209413691.0000000000000000000000000000000000000000000000000000
0 52 30866196.0000000000000000000000000000000000000000000000000000
1 52 61545254.0000000000000000000000000000000000000000000000000000
20 52 645353002.0000000000000000000000000000000000000000000000000000
40 52 1209061649.0000000000000000000000000000000000000000000000000000
0 53 30814591.0000000000000000000000000000000000000000000000000000
1 53 61552640.0000000000000000000000000000000000000000000000000000
20 53 645317712.0000000000000000000000000000000000000000000000000000
40 53 1208788749.0000000000000000000000000000000000000000000000000000
0 54 30791757.0000000000000000000000000000000000000000000000000000
1 54 61517196.0000000000000000000000000000000000000000000000000000
20 54 644364760.0000000000000000000000000000000000000000000000000000
40 54 1208323898.0000000000000000000000000000000000000000000000000000
0 55 30783329.0000000000000000000000000000000000000000000000000000
1 55 61445018.0000000000000000000000000000000000000000000000000000
20 55 643960637.0000000000000000000000000000000000000000000000000000
40 55 1207934053.0000000000000000000000000000000000000000000000000000
0 56 30759130.0000000000000000000000000000000000000000000000000000
1 56 61438108.0000000000000000000000000000000000000000000000000000
20 56 643953005.0000000000000000000000000000000000000000000000000000
40 56 1207694764.0000000000000000000000000000000000000000000000000000
0 57 30668577.0000000000000000000000000000000000000000000000000000
1 57 61548513.0000000000000000000000000000000000000000000000000000
20 57 643353356.0000000000000000000000000000000000000000000000000000
40 57 1207657777.0000000000000000000000000000000000000000000000000000
0 58 30891496.0000000000000000000000000000000000000000000000000000
1 58 61745168.0000000000000000000000000000000000000000000000000000
20 58 643100308.0000000000000000000000000000000000000000000000000000
40 58 1207484841.0000000000000000000000000000000000000000000000000000
0 59 30906992.0000000000000000000000000000000000000000000000000000
1 59 61764372.0000000000000000000000000000000000000000000000000000
20 59 642717549.0000000000000000000000000000000000000000000000000000
40 59 1207290657.0000000000000000000000000000000000000000000000000000
0 6 30854568.0000000000000000000000000000000000000000000000000000
1 6 658033392.0000000000000000000000000000000000000000000000000000
20 6 1158698693.0000000000000000000000000000000000000000000000000000
40 6 1763860823.0000000000000000000000000000000000000000000000000000
0 60 30881465.0000000000000000000000000000000000000000000000000000
1 60 61735782.0000000000000000000000000000000000000000000000000000
20 60 642309826.0000000000000000000000000000000000000000000000000000
40 60 1207423108.0000000000000000000000000000000000000000000000000000
0 61 30772335.0000000000000000000000000000000000000000000000000000
1 61 61479058.0000000000000000000000000000000000000000000000000000
20 61 642514201.0000000000000000000000000000000000000000000000000000
40 61 1608714289.0000000000000000000000000000000000000000000000000000
0 62 30751586.0000000000000000000000000000000000000000000000000000
1 62 61452574.0000000000000000000000000000000000000000000000000000
20 62 643082288.0000000000000000000000000000000000000000000000000000
40 62 1611951084.0000000000000000000000000000000000000000000000000000
0 63 30593145.0000000000000000000000000000000000000000000000000000
1 63 61189309.0000000000000000000000000000000000000000000000000000
20 63 643221800.0000000000000000000000000000000000000000000000000000
40 63 1615084348.0000000000000000000000000000000000000000000000000000
0 64 30743768.0000000000000000000000000000000000000000000000000000
1 64 61447963.0000000000000000000000000000000000000000000000000000
20 64 643536846.0000000000000000000000000000000000000000000000000000
40 64 1618707902.0000000000000000000000000000000000000000000000000000
0 65 30756656.0000000000000000000000000000000000000000000000000000
1 65 61457599.0000000000000000000000000000000000000000000000000000
20 65 643734999.0000000000000000000000000000000000000000000000000000
40 65 1622656041.0000000000000000000000000000000000000000000000000000
0 66 30809536.0000000000000000000000000000000000000000000000000000
1 66 61591457.0000000000000000000000000000000000000000000000000000
20 66 644039264.0000000000000000000000000000000000000000000000000000
40 66 1626221167.0000000000000000000000000000000000000000000000000000
0 67 30830615.0000000000000000000000000000000000000000000000000000
1 67 61603726.0000000000000000000000000000000000000000000000000000
20 67 644060262.0000000000000000000000000000000000000000000000000000
40 67 1628407180.0000000000000000000000000000000000000000000000000000
0 68 30800287.0000000000000000000000000000000000000000000000000000
1 68 61599813.0000000000000000000000000000000000000000000000000000
20 68 644021430.0000000000000000000000000000000000000000000000000000
40 68 1632962560.0000000000000000000000000000000000000000000000000000
0 69 30860927.0000000000000000000000000000000000000000000000000000
1 69 61573719.0000000000000000000000000000000000000000000000000000
20 69 643902653.0000000000000000000000000000000000000000000000000000
40 69 1635708402.0000000000000000000000000000000000000000000000000000
0 7 30682876.0000000000000000000000000000000000000000000000000000
1 7 61418935.0000000000000000000000000000000000000000000000000000
20 7 1158361939.0000000000000000000000000000000000000000000000000000
40 7 1763066022.0000000000000000000000000000000000000000000000000000
0 70 30876862.0000000000000000000000000000000000000000000000000000
1 70 61516306.0000000000000000000000000000000000000000000000000000
20 70 643655038.0000000000000000000000000000000000000000000000000000
40 70 1639253480.0000000000000000000000000000000000000000000000000000
0 71 30847699.0000000000000000000000000000000000000000000000000000
1 71 61494828.0000000000000000000000000000000000000000000000000000
20 71 643617469.0000000000000000000000000000000000000000000000000000
40 71 1644719768.0000000000000000000000000000000000000000000000000000
0 72 30896700.0000000000000000000000000000000000000000000000000000
1 72 61583297.0000000000000000000000000000000000000000000000000000
20 72 643106493.0000000000000000000000000000000000000000000000000000
40 72 1648943296.0000000000000000000000000000000000000000000000000000
0 73 30911146.0000000000000000000000000000000000000000000000000000
1 73 61596149.0000000000000000000000000000000000000000000000000000
20 73 636952284.0000000000000000000000000000000000000000000000000000
40 73 1654887803.0000000000000000000000000000000000000000000000000000
0 74 30886706.0000000000000000000000000000000000000000000000000000
1 74 61581387.0000000000000000000000000000000000000000000000000000
20 74 630360599.0000000000000000000000000000000000000000000000000000
40 74 1662676120.0000000000000000000000000000000000000000000000000000
0 75 30875200.0000000000000000000000000000000000000000000000000000
1 75 61609534.0000000000000000000000000000000000000000000000000000
20 75 623749373.0000000000000000000000000000000000000000000000000000
40 75 1669349149.0000000000000000000000000000000000000000000000000000
0 76 30887745.0000000000000000000000000000000000000000000000000000
1 76 61617916.0000000000000000000000000000000000000000000000000000
20 76 617108541.0000000000000000000000000000000000000000000000000000
40 76 1674549016.0000000000000000000000000000000000000000000000000000
0 77 30862722.0000000000000000000000000000000000000000000000000000
1 77 61598144.0000000000000000000000000000000000000000000000000000
20 77 611251577.0000000000000000000000000000000000000000000000000000
40 77 1680402455.0000000000000000000000000000000000000000000000000000
0 78 30804699.0000000000000000000000000000000000000000000000000000
1 78 61525779.0000000000000000000000000000000000000000000000000000
20 78 605026527.0000000000000000000000000000000000000000000000000000
40 78 1686609345.0000000000000000000000000000000000000000000000000000
0 79 30763608.0000000000000000000000000000000000000000000000000000
1 79 61465462.0000000000000000000000000000000000000000000000000000
20 79 598586684.0000000000000000000000000000000000000000000000000000
40 79 1692424566.0000000000000000000000000000000000000000000000000000
0 8 30631832.0000000000000000000000000000000000000000000000000000
1 8 61249020.0000000000000000000000000000000000000000000000000000
20 8 1158363738.0000000000000000000000000000000000000000000000000000
40 8 1762722729.0000000000000000000000000000000000000000000000000000
0 80 30911690.0000000000000000000000000000000000000000000000000000
1 80 61548455.0000000000000000000000000000000000000000000000000000
20 80 592319010.0000000000000000000000000000000000000000000000000000
40 80 1698291923.0000000000000000000000000000000000000000000000000000
0 81 31002233.0000000000000000000000000000000000000000000000000000
1 81 61734280.0000000000000000000000000000000000000000000000000000
20 81 1117507759.0000000000000000000000000000000000000000000000000000
40 81 1702366997.0000000000000000000000000000000000000000000000000000
0 82 31030817.0000000000000000000000000000000000000000000000000000
1 82 61761426.0000000000000000000000000000000000000000000000000000
20 82 1118468553.0000000000000000000000000000000000000000000000000000
40 82 1706103758.0000000000000000000000000000000000000000000000000000
0 83 30984519.0000000000000000000000000000000000000000000000000000
1 83 61738549.0000000000000000000000000000000000000000000000000000
20 83 1119766351.0000000000000000000000000000000000000000000000000000
40 83 1710132848.0000000000000000000000000000000000000000000000000000
0 84 30884219.0000000000000000000000000000000000000000000000000000
1 84 61667565.0000000000000000000000000000000000000000000000000000
20 84 1121071146.0000000000000000000000000000000000000000000000000000
40 84 1714303616.0000000000000000000000000000000000000000000000000000
0 85 30857834.0000000000000000000000000000000000000000000000000000
1 85 61629604.0000000000000000000000000000000000000000000000000000
20 85 1122470199.0000000000000000000000000000000000000000000000000000
40 85 1718537169.0000000000000000000000000000000000000000000000000000
0 86 30818369.0000000000000000000000000000000000000000000000000000
1 86 61579583.0000000000000000000000000000000000000000000000000000
20 86 1123684463.0000000000000000000000000000000000000000000000000000
40 86 1722603629.0000000000000000000000000000000000000000000000000000
0 87 30795895.0000000000000000000000000000000000000000000000000000
1 87 61559851.0000000000000000000000000000000000000000000000000000
20 87 1125207830.0000000000000000000000000000000000000000000000000000
40 87 1727011759.0000000000000000000000000000000000000000000000000000
0 88 30789386.0000000000000000000000000000000000000000000000000000
1 88 61500158.0000000000000000000000000000000000000000000000000000
20 88 1126977625.0000000000000000000000000000000000000000000000000000
40 88 1731957766.0000000000000000000000000000000000000000000000000000
0 89 30899795.0000000000000000000000000000000000000000000000000000
1 89 61715717.0000000000000000000000000000000000000000000000000000
20 89 1129026933.0000000000000000000000000000000000000000000000000000
40 89 1736572017.0000000000000000000000000000000000000000000000000000
0 9 30673987.0000000000000000000000000000000000000000000000000000
1 9 61302083.0000000000000000000000000000000000000000000000000000
20 9 1158325420.0000000000000000000000000000000000000000000000000000
40 9 1762153942.0000000000000000000000000000000000000000000000000000
0 90 30913171.0000000000000000000000000000000000000000000000000000
1 90 61726466.0000000000000000000000000000000000000000000000000000
20 90 1131521058.0000000000000000000000000000000000000000000000000000
40 90 1741343323.0000000000000000000000000000000000000000000000000000
0 91 30890274.0000000000000000000000000000000000000000000000000000
1 91 61700380.0000000000000000000000000000000000000000000000000000
20 91 1134916664.0000000000000000000000000000000000000000000000000000
40 91 1746611052.0000000000000000000000000000000000000000000000000000
0 92 30802865.0000000000000000000000000000000000000000000000000000
1 92 61571809.0000000000000000000000000000000000000000000000000000
20 92 1139028293.0000000000000000000000000000000000000000000000000000
40 92 1751702288.0000000000000000000000000000000000000000000000000000
0 93 30815818.0000000000000000000000000000000000000000000000000000
1 93 61578567.0000000000000000000000000000000000000000000000000000
20 93 1144551404.0000000000000000000000000000000000000000000000000000
40 93 1756677033.0000000000000000000000000000000000000000000000000000
0 94 30797415.0000000000000000000000000000000000000000000000000000
1 94 61843390.0000000000000000000000000000000000000000000000000000
20 94 1151296072.0000000000000000000000000000000000000000000000000000
40 94 1761821837.0000000000000000000000000000000000000000000000000000
0 95 31204748.0000000000000000000000000000000000000000000000000000
1 95 62029342.0000000000000000000000000000000000000000000000000000
20 95 1157072460.0000000000000000000000000000000000000000000000000000
40 95 1766618652.0000000000000000000000000000000000000000000000000000
0 0 31214508.0000000000000000000000000000000000000000000000000000
1 0 62072220.0000000000000000000000000000000000000000000000000000
20 0 1157578148.0000000000000000000000000000000000000000000000000000
40 0 1766632829.0000000000000000000000000000000000000000000000000000
0 1 31139838.0000000000000000000000000000000000000000000000000000
1 1 61976830.0000000000000000000000000000000000000000000000000000
20 1 1157670861.0000000000000000000000000000000000000000000000000000
40 1 1766549137.0000000000000000000000000000000000000000000000000000
0 10 30684063.0000000000000000000000000000000000000000000000000000
1 10 61324706.0000000000000000000000000000000000000000000000000000
20 10 1157072132.0000000000000000000000000000000000000000000000000000
40 10 1761863152.0000000000000000000000000000000000000000000000000000
0 11 30651492.0000000000000000000000000000000000000000000000000000
1 11 61291485.0000000000000000000000000000000000000000000000000000
20 11 1155547441.0000000000000000000000000000000000000000000000000000
40 11 1761191950.0000000000000000000000000000000000000000000000000000
0 12 30633548.0000000000000000000000000000000000000000000000000000
1 12 61180356.0000000000000000000000000000000000000000000000000000
20 12 1154848519.0000000000000000000000000000000000000000000000000000
40 12 1760965873.0000000000000000000000000000000000000000000000000000
0 13 30596974.0000000000000000000000000000000000000000000000000000
1 13 61132681.0000000000000000000000000000000000000000000000000000
20 13 1154034851.0000000000000000000000000000000000000000000000000000
40 13 1759472231.0000000000000000000000000000000000000000000000000000
0 14 30584032.0000000000000000000000000000000000000000000000000000
1 14 61075365.0000000000000000000000000000000000000000000000000000
20 14 1152262814.0000000000000000000000000000000000000000000000000000
40 14 1758997733.0000000000000000000000000000000000000000000000000000
0 15 30675808.0000000000000000000000000000000000000000000000000000
1 15 61177161.0000000000000000000000000000000000000000000000000000
20 15 1150774228.0000000000000000000000000000000000000000000000000000
40 15 1758310329.0000000000000000000000000000000000000000000000000000
0 16 30705537.0000000000000000000000000000000000000000000000000000
1 16 61184740.0000000000000000000000000000000000000000000000000000
20 16 1149154263.0000000000000000000000000000000000000000000000000000
40 16 1757732453.0000000000000000000000000000000000000000000000000000
0 17 30666501.0000000000000000000000000000000000000000000000000000
1 17 61409440.0000000000000000000000000000000000000000000000000000
20 17 1148390779.0000000000000000000000000000000000000000000000000000
40 17 1757671083.0000000000000000000000000000000000000000000000000000
0 18 30743940.0000000000000000000000000000000000000000000000000000
1 18 61423341.0000000000000000000000000000000000000000000000000000
20 18 1146189962.0000000000000000000000000000000000000000000000000000
40 18 1757040500.0000000000000000000000000000000000000000000000000000
0 19 30768873.0000000000000000000000000000000000000000000000000000
1 19 61382983.0000000000000000000000000000000000000000000000000000
20 19 1145156111.0000000000000000000000000000000000000000000000000000
40 19 1756951660.0000000000000000000000000000000000000000000000000000
0 2 30773782.0000000000000000000000000000000000000000000000000000
1 2 61843617.0000000000000000000000000000000000000000000000000000
20 2 1158274456.0000000000000000000000000000000000000000000000000000
40 2 1766378939.0000000000000000000000000000000000000000000000000000
0 20 30732294.0000000000000000000000000000000000000000000000000000
1 20 61307462.0000000000000000000000000000000000000000000000000000
20 20 1143984765.0000000000000000000000000000000000000000000000000000
40 20 1756653165.0000000000000000000000000000000000000000000000000000
0 21 30652925.0000000000000000000000000000000000000000000000000000
1 21 61509687.0000000000000000000000000000000000000000000000000000
20 21 1142628582.0000000000000000000000000000000000000000000000000000
40 21 1756580199.0000000000000000000000000000000000000000000000000000
0 22 30907580.0000000000000000000000000000000000000000000000000000
1 22 61533694.0000000000000000000000000000000000000000000000000000
20 22 1141078257.0000000000000000000000000000000000000000000000000000
40 22 1756372169.0000000000000000000000000000000000000000000000000000
0 23 30942163.0000000000000000000000000000000000000000000000000000
1 23 61549396.0000000000000000000000000000000000000000000000000000
20 23 1139779645.0000000000000000000000000000000000000000000000000000
40 23 1755959329.0000000000000000000000000000000000000000000000000000
0 24 30891218.0000000000000000000000000000000000000000000000000000
1 24 61508484.0000000000000000000000000000000000000000000000000000
20 24 1137895730.0000000000000000000000000000000000000000000000000000
40 24 1755215043.0000000000000000000000000000000000000000000000000000
0 25 30747362.0000000000000000000000000000000000000000000000000000
1 25 61139889.0000000000000000000000000000000000000000000000000000
20 25 1132184269.0000000000000000000000000000000000000000000000000000
40 25 1749936023.0000000000000000000000000000000000000000000000000000
0 26 30626003.0000000000000000000000000000000000000000000000000000
1 26 61144157.0000000000000000000000000000000000000000000000000000
20 26 637394284.0000000000000000000000000000000000000000000000000000
40 26 1744827828.0000000000000000000000000000000000000000000000000000
0 27 30638736.0000000000000000000000000000000000000000000000000000
1 27 61160192.0000000000000000000000000000000000000000000000000000
20 27 640069177.0000000000000000000000000000000000000000000000000000
40 27 1739772084.0000000000000000000000000000000000000000000000000000
0 28 30616884.0000000000000000000000000000000000000000000000000000
1 28 61136318.0000000000000000000000000000000000000000000000000000
20 28 642913365.0000000000000000000000000000000000000000000000000000
40 28 1733466753.0000000000000000000000000000000000000000000000000000
0 29 30572479.0000000000000000000000000000000000000000000000000000
1 29 62317789.0000000000000000000000000000000000000000000000000000
20 29 646153090.0000000000000000000000000000000000000000000000000000
40 29 1727215777.0000000000000000000000000000000000000000000000000000
0 3 30654000.0000000000000000000000000000000000000000000000000000
1 3 61538186.0000000000000000000000000000000000000000000000000000
20 3 1158398464.0000000000000000000000000000000000000000000000000000
40 3 1765655149.0000000000000000000000000000000000000000000000000000
0 30 32036030.0000000000000000000000000000000000000000000000000000
1 30 64137571.0000000000000000000000000000000000000000000000000000
20 30 649855471.0000000000000000000000000000000000000000000000000000
40 30 1722505713.0000000000000000000000000000000000000000000000000000
0 31 32058788.0000000000000000000000000000000000000000000000000000
1 31 64153530.0000000000000000000000000000000000000000000000000000
20 31 649876875.0000000000000000000000000000000000000000000000000000
40 31 1712760868.0000000000000000000000000000000000000000000000000000
0 32 32007169.0000000000000000000000000000000000000000000000000000
1 32 64129051.0000000000000000000000000000000000000000000000000000
20 32 649834224.0000000000000000000000000000000000000000000000000000
40 32 1710751245.0000000000000000000000000000000000000000000000000000
0 33 30647725.0000000000000000000000000000000000000000000000000000
1 33 62226984.0000000000000000000000000000000000000000000000000000
20 33 645970072.0000000000000000000000000000000000000000000000000000
40 33 1703568144.0000000000000000000000000000000000000000000000000000
0 34 30698214.0000000000000000000000000000000000000000000000000000
1 34 61226493.0000000000000000000000000000000000000000000000000000
20 34 642508924.0000000000000000000000000000000000000000000000000000
40 34 1696081898.0000000000000000000000000000000000000000000000000000
0 35 30713726.0000000000000000000000000000000000000000000000000000
1 35 61234505.0000000000000000000000000000000000000000000000000000
20 35 639775878.0000000000000000000000000000000000000000000000000000
40 35 1688730656.0000000000000000000000000000000000000000000000000000
0 36 30682318.0000000000000000000000000000000000000000000000000000
1 36 61219947.0000000000000000000000000000000000000000000000000000
20 36 637071336.0000000000000000000000000000000000000000000000000000
40 36 1681235852.0000000000000000000000000000000000000000000000000000
0 37 30620970.0000000000000000000000000000000000000000000000000000
1 37 61101001.0000000000000000000000000000000000000000000000000000
20 37 634393027.0000000000000000000000000000000000000000000000000000
40 37 1674670848.0000000000000000000000000000000000000000000000000000
0 38 30632082.0000000000000000000000000000000000000000000000000000
1 38 61035032.0000000000000000000000000000000000000000000000000000
20 38 631464545.0000000000000000000000000000000000000000000000000000
40 38 1666912091.0000000000000000000000000000000000000000000000000000
0 39 30643576.0000000000000000000000000000000000000000000000000000
1 39 61042244.0000000000000000000000000000000000000000000000000000
20 39 628521113.0000000000000000000000000000000000000000000000000000
40 39 1660095466.0000000000000000000000000000000000000000000000000000
0 4 30875788.0000000000000000000000000000000000000000000000000000
1 4 658045423.0000000000000000000000000000000000000000000000000000
20 4 1158729906.0000000000000000000000000000000000000000000000000000
40 4 1764474856.0000000000000000000000000000000000000000000000000000
0 40 30619776.0000000000000000000000000000000000000000000000000000
1 40 61018924.0000000000000000000000000000000000000000000000000000
20 40 625981886.0000000000000000000000000000000000000000000000000000
40 40 1652860595.0000000000000000000000000000000000000000000000000000
0 41 30606972.0000000000000000000000000000000000000000000000000000
1 41 61066946.0000000000000000000000000000000000000000000000000000
20 41 626523841.0000000000000000000000000000000000000000000000000000
40 41 1646317083.0000000000000000000000000000000000000000000000000000
0 42 30618744.0000000000000000000000000000000000000000000000000000
1 42 61082222.0000000000000000000000000000000000000000000000000000
20 42 629372217.0000000000000000000000000000000000000000000000000000
40 42 1638854515.0000000000000000000000000000000000000000000000000000
0 43 30623693.0000000000000000000000000000000000000000000000000000
1 43 61082750.0000000000000000000000000000000000000000000000000000
20 43 632555945.0000000000000000000000000000000000000000000000000000
40 43 1631958810.0000000000000000000000000000000000000000000000000000
0 44 30601164.0000000000000000000000000000000000000000000000000000
1 44 61063193.0000000000000000000000000000000000000000000000000000
20 44 635624165.0000000000000000000000000000000000000000000000000000
40 44 1624804441.0000000000000000000000000000000000000000000000000000
0 45 30594888.0000000000000000000000000000000000000000000000000000
1 45 60992858.0000000000000000000000000000000000000000000000000000
20 45 638902244.0000000000000000000000000000000000000000000000000000
40 45 1619072600.0000000000000000000000000000000000000000000000000000
0 46 30572540.0000000000000000000000000000000000000000000000000000
1 46 61434932.0000000000000000000000000000000000000000000000000000
20 46 642327143.0000000000000000000000000000000000000000000000000000
40 46 1209564478.0000000000000000000000000000000000000000000000000000
0 47 31186086.0000000000000000000000000000000000000000000000000000
1 47 62027690.0000000000000000000000000000000000000000000000000000
20 47 646686274.0000000000000000000000000000000000000000000000000000
40 47 1210016842.0000000000000000000000000000000000000000000000000000
0 48 31196268.0000000000000000000000000000000000000000000000000000
1 48 62034819.0000000000000000000000000000000000000000000000000000
20 48 646690349.0000000000000000000000000000000000000000000000000000
40 48 1210004435.0000000000000000000000000000000000000000000000000000
0 49 31101628.0000000000000000000000000000000000000000000000000000
1 49 61955446.0000000000000000000000000000000000000000000000000000
20 49 646612985.0000000000000000000000000000000000000000000000000000
40 49 1209960373.0000000000000000000000000000000000000000000000000000
0 5 30900946.0000000000000000000000000000000000000000000000000000
1 5 658058718.0000000000000000000000000000000000000000000000000000
20 5 1158754087.0000000000000000000000000000000000000000000000000000
40 5 1764098344.0000000000000000000000000000000000000000000000000000
0 50 30877275.0000000000000000000000000000000000000000000000000000
1 50 61611442.0000000000000000000000000000000000000000000000000000
20 50 646338425.0000000000000000000000000000000000000000000000000000
40 50 1209689371.0000000000000000000000000000000000000000000000000000
0 51 30898154.0000000000000000000000000000000000000000000000000000
1 51 61570688.0000000000000000000000000000000000000000000000000000
20 51 646170062.0000000000000000000000000000000000000000000000000000
40 51 1209413691.0000000000000000000000000000000000000000000000000000
0 52 30866196.0000000000000000000000000000000000000000000000000000
1 52 61545254.0000000000000000000000000000000000000000000000000000
20 52 645353002.0000000000000000000000000000000000000000000000000000
40 52 1209061649.0000000000000000000000000000000000000000000000000000
0 53 30814591.0000000000000000000000000000000000000000000000000000
1 53 61552640.0000000000000000000000000000000000000000000000000000
20 53 645317712.0000000000000000000000000000000000000000000000000000
40 53 1208788749.0000000000000000000000000000000000000000000000000000
0 54 30791757.0000000000000000000000000000000000000000000000000000
1 54 61517196.0000000000000000000000000000000000000000000000000000
20 54 644364760.0000000000000000000000000000000000000000000000000000
40 54 1208323898.0000000000000000000000000000000000000000000000000000
0 55 30783329.0000000000000000000000000000000000000000000000000000
1 55 61445018.0000000000000000000000000000000000000000000000000000
20 55 643960637.0000000000000000000000000000000000000000000000000000
40 55 1207934053.0000000000000000000000000000000000000000000000000000
0 56 30759130.0000000000000000000000000000000000000000000000000000
1 56 61438108.0000000000000000000000000000000000000000000000000000
20 56 643953005.0000000000000000000000000000000000000000000000000000
40 56 1207694764.0000000000000000000000000000000000000000000000000000
0 57 30668577.0000000000000000000000000000000000000000000000000000
1 57 61548513.0000000000000000000000000000000000000000000000000000
20 57 643353356.0000000000000000000000000000000000000000000000000000
40 57 1207657777.0000000000000000000000000000000000000000000000000000
0 58 30891496.0000000000000000000000000000000000000000000000000000
1 58 61745168.0000000000000000000000000000000000000000000000000000
20 58 643100308.0000000000000000000000000000000000000000000000000000
40 58 1207484841.0000000000000000000000000000000000000000000000000000
0 59 30906992.0000000000000000000000000000000000000000000000000000
1 59 61764372.0000000000000000000000000000000000000000000000000000
20 59 642717549.0000000000000000000000000000000000000000000000000000
40 59 1207290657.0000000000000000000000000000000000000000000000000000
0 6 30854568.0000000000000000000000000000000000000000000000000000
1 6 658033392.0000000000000000000000000000000000000000000000000000
20 6 1158698693.0000000000000000000000000000000000000000000000000000
40 6 1763860823.0000000000000000000000000000000000000000000000000000
0 60 30881465.0000000000000000000000000000000000000000000000000000
1 60 61735782.0000000000000000000000000000000000000000000000000000
20 60 642309826.0000000000000000000000000000000000000000000000000000
40 60 1207423108.0000000000000000000000000000000000000000000000000000
0 61 30772335.0000000000000000000000000000000000000000000000000000
1 61 61479058.0000000000000000000000000000000000000000000000000000
20 61 642514201.0000000000000000000000000000000000000000000000000000
40 61 1608714289.0000000000000000000000000000000000000000000000000000
0 62 30751586.0000000000000000000000000000000000000000000000000000
1 62 61452574.0000000000000000000000000000000000000000000000000000
20 62 643082288.0000000000000000000000000000000000000000000000000000
40 62 1611951084.0000000000000000000000000000000000000000000000000000
0 63 30593145.0000000000000000000000000000000000000000000000000000
1 63 61189309.0000000000000000000000000000000000000000000000000000
20 63 643221800.0000000000000000000000000000000000000000000000000000
40 63 1615084348.0000000000000000000000000000000000000000000000000000
0 64 30743768.0000000000000000000000000000000000000000000000000000
1 64 61447963.0000000000000000000000000000000000000000000000000000
20 64 643536846.0000000000000000000000000000000000000000000000000000
40 64 1618707902.0000000000000000000000000000000000000000000000000000
0 65 30756656.0000000000000000000000000000000000000000000000000000
1 65 61457599.0000000000000000000000000000000000000000000000000000
20 65 643734999.0000000000000000000000000000000000000000000000000000
40 65 1622656041.0000000000000000000000000000000000000000000000000000
0 66 30809536.0000000000000000000000000000000000000000000000000000
1 66 61591457.0000000000000000000000000000000000000000000000000000
20 66 644039264.0000000000000000000000000000000000000000000000000000
40 66 1626221167.0000000000000000000000000000000000000000000000000000
0 67 30830615.0000000000000000000000000000000000000000000000000000
1 67 61603726.0000000000000000000000000000000000000000000000000000
20 67 644060262.0000000000000000000000000000000000000000000000000000
40 67 1628407180.0000000000000000000000000000000000000000000000000000
0 68 30800287.0000000000000000000000000000000000000000000000000000
1 68 61599813.0000000000000000000000000000000000000000000000000000
20 68 644021430.0000000000000000000000000000000000000000000000000000
40 68 1632962560.0000000000000000000000000000000000000000000000000000
0 69 30860927.0000000000000000000000000000000000000000000000000000
1 69 61573719.0000000000000000000000000000000000000000000000000000
20 69 643902653.0000000000000000000000000000000000000000000000000000
40 69 1635708402.0000000000000000000000000000000000000000000000000000
0 7 30682876.0000000000000000000000000000000000000000000000000000
1 7 61418935.0000000000000000000000000000000000000000000000000000
20 7 1158361939.0000000000000000000000000000000000000000000000000000
40 7 1763066022.0000000000000000000000000000000000000000000000000000
0 70 30876862.0000000000000000000000000000000000000000000000000000
1 70 61516306.0000000000000000000000000000000000000000000000000000
20 70 643655038.0000000000000000000000000000000000000000000000000000
40 70 1639253480.0000000000000000000000000000000000000000000000000000
0 71 30847699.0000000000000000000000000000000000000000000000000000
1 71 61494828.0000000000000000000000000000000000000000000000000000
20 71 643617469.0000000000000000000000000000000000000000000000000000
40 71 1644719768.0000000000000000000000000000000000000000000000000000
0 72 30896700.0000000000000000000000000000000000000000000000000000
1 72 61583297.0000000000000000000000000000000000000000000000000000
20 72 643106493.0000000000000000000000000000000000000000000000000000
40 72 1648943296.0000000000000000000000000000000000000000000000000000
0 73 30911146.0000000000000000000000000000000000000000000000000000
1 73 61596149.0000000000000000000000000000000000000000000000000000
20 73 636952284.0000000000000000000000000000000000000000000000000000
40 73 1654887803.0000000000000000000000000000000000000000000000000000
0 74 30886706.0000000000000000000000000000000000000000000000000000
1 74 61581387.0000000000000000000000000000000000000000000000000000
20 74 630360599.0000000000000000000000000000000000000000000000000000
40 74 1662676120.0000000000000000000000000000000000000000000000000000
0 75 30875200.0000000000000000000000000000000000000000000000000000
1 75 61609534.0000000000000000000000000000000000000000000000000000
20 75 623749373.0000000000000000000000000000000000000000000000000000
40 75 1669349149.0000000000000000000000000000000000000000000000000000
0 76 30887745.0000000000000000000000000000000000000000000000000000
1 76 61617916.0000000000000000000000000000000000000000000000000000
20 76 617108541.0000000000000000000000000000000000000000000000000000
40 76 1674549016.0000000000000000000000000000000000000000000000000000
0 77 30862722.0000000000000000000000000000000000000000000000000000
1 77 61598144.0000000000000000000000000000000000000000000000000000
20 77 611251577.0000000000000000000000000000000000000000000000000000
40 77 1680402455.0000000000000000000000000000000000000000000000000000
0 78 30804699.0000000000000000000000000000000000000000000000000000
1 78 61525779.0000000000000000000000000000000000000000000000000000
20 78 605026527.0000000000000000000000000000000000000000000000000000
40 78 1686609345.0000000000000000000000000000000000000000000000000000
0 79 30763608.0000000000000000000000000000000000000000000000000000
1 79 61465462.0000000000000000000000000000000000000000000000000000
20 79 598586684.0000000000000000000000000000000000000000000000000000
40 79 1692424566.0000000000000000000000000000000000000000000000000000
0 8 30631832.0000000000000000000000000000000000000000000000000000
1 8 61249020.0000000000000000000000000000000000000000000000000000
20 8 1158363738.0000000000000000000000000000000000000000000000000000
40 8 1762722729.0000000000000000000000000000000000000000000000000000
0 80 30911690.0000000000000000000000000000000000000000000000000000
1 80 61548455.0000000000000000000000000000000000000000000000000000
20 80 592319010.0000000000000000000000000000000000000000000000000000
40 80 1698291923.0000000000000000000000000000000000000000000000000000
0 81 31002233.0000000000000000000000000000000000000000000000000000
1 81 61734280.0000000000000000000000000000000000000000000000000000
20 81 1117507759.0000000000000000000000000000000000000000000000000000
40 81 1702366997.0000000000000000000000000000000000000000000000000000
0 82 31030817.0000000000000000000000000000000000000000000000000000
1 82 61761426.0000000000000000000000000000000000000000000000000000
20 82 1118468553.0000000000000000000000000000000000000000000000000000
40 82 1706103758.0000000000000000000000000000000000000000000000000000
0 83 30984519.0000000000000000000000000000000000000000000000000000
1 83 61738549.0000000000000000000000000000000000000000000000000000
20 83 1119766351.0000000000000000000000000000000000000000000000000000
40 83 1710132848.0000000000000000000000000000000000000000000000000000
0 84 30884219.0000000000000000000000000000000000000000000000000000
1 84 61667565.0000000000000000000000000000000000000000000000000000
20 84 1121071146.0000000000000000000000000000000000000000000000000000
40 84 1714303616.0000000000000000000000000000000000000000000000000000
0 85 30857834.0000000000000000000000000000000000000000000000000000
1 85 61629604.0000000000000000000000000000000000000000000000000000
20 85 1122470199.0000000000000000000000000000000000000000000000000000
40 85 1718537169.0000000000000000000000000000000000000000000000000000
0 86 30818369.0000000000000000000000000000000000000000000000000000
1 86 61579583.0000000000000000000000000000000000000000000000000000
20 86 1123684463.0000000000000000000000000000000000000000000000000000
40 86 1722603629.0000000000000000000000000000000000000000000000000000
0 87 30795895.0000000000000000000000000000000000000000000000000000
1 87 61559851.0000000000000000000000000000000000000000000000000000
20 87 1125207830.0000000000000000000000000000000000000000000000000000
40 87 1727011759.0000000000000000000000000000000000000000000000000000
0 88 30789386.0000000000000000000000000000000000000000000000000000
1 88 61500158.0000000000000000000000000000000000000000000000000000
20 88 1126977625.0000000000000000000000000000000000000000000000000000
40 88 1731957766.0000000000000000000000000000000000000000000000000000
0 89 30899795.0000000000000000000000000000000000000000000000000000
1 89 61715717.0000000000000000000000000000000000000000000000000000
20 89 1129026933.0000000000000000000000000000000000000000000000000000
40 89 1736572017.0000000000000000000000000000000000000000000000000000
0 9 30673987.0000000000000000000000000000000000000000000000000000
1 9 61302083.0000000000000000000000000000000000000000000000000000
20 9 1158325420.0000000000000000000000000000000000000000000000000000
40 9 1762153942.0000000000000000000000000000000000000000000000000000
0 90 30913171.0000000000000000000000000000000000000000000000000000
1 90 61726466.0000000000000000000000000000000000000000000000000000
20 90 1131521058.0000000000000000000000000000000000000000000000000000
40 90 1741343323.0000000000000000000000000000000000000000000000000000
0 91 30890274.0000000000000000000000000000000000000000000000000000
1 91 61700380.0000000000000000000000000000000000000000000000000000
20 91 1134916664.0000000000000000000000000000000000000000000000000000
40 91 1746611052.0000000000000000000000000000000000000000000000000000
0 92 30802865.0000000000000000000000000000000000000000000000000000
1 92 61571809.0000000000000000000000000000000000000000000000000000
20 92 1139028293.0000000000000000000000000000000000000000000000000000
40 92 1751702288.0000000000000000000000000000000000000000000000000000
0 93 30815818.0000000000000000000000000000000000000000000000000000
1 93 61578567.0000000000000000000000000000000000000000000000000000
20 93 1144551404.0000000000000000000000000000000000000000000000000000
40 93 1756677033.0000000000000000000000000000000000000000000000000000
0 94 30797415.0000000000000000000000000000000000000000000000000000
1 94 61843390.0000000000000000000000000000000000000000000000000000
20 94 1151296072.0000000000000000000000000000000000000000000000000000
40 94 1761821837.0000000000000000000000000000000000000000000000000000
0 95 31204748.0000000000000000000000000000000000000000000000000000
1 95 62029342.0000000000000000000000000000000000000000000000000000
20 95 1157072460.0000000000000000000000000000000000000000000000000000
40 95 1766618652.0000000000000000000000000000000000000000000000000000
0 0 33145883.0000000000000000000000000000000000000000000000000000
1 0 63979693.0000000000000000000000000000000000000000000000000000
10 0 879260299.0000000000000000000000000000000000000000000000000000
20 0 1155336613.0000000000000000000000000000000000000000000000000000
30 0 1495085410.0000000000000000000000000000000000000000000000000000
40 0 1835193438.0000000000000000000000000000000000000000000000000000
50 0 2148585153.0000000000000000000000000000000000000000000000000000
0 1 33185491.0000000000000000000000000000000000000000000000000000
1 1 63861530.0000000000000000000000000000000000000000000000000000
10 1 879204773.0000000000000000000000000000000000000000000000000000
20 1 1155241043.0000000000000000000000000000000000000000000000000000
30 1 1485848093.0000000000000000000000000000000000000000000000000000
40 1 1835134686.0000000000000000000000000000000000000000000000000000
50 1 2148574762.0000000000000000000000000000000000000000000000000000
0 10 31301739.0000000000000000000000000000000000000000000000000000
1 10 61907644.0000000000000000000000000000000000000000000000000000
10 10 878591433.0000000000000000000000000000000000000000000000000000
20 10 1146163159.0000000000000000000000000000000000000000000000000000
30 10 1451961186.0000000000000000000000000000000000000000000000000000
40 10 1759012596.0000000000000000000000000000000000000000000000000000
50 10 2081774768.0000000000000000000000000000000000000000000000000000
0 11 31275600.0000000000000000000000000000000000000000000000000000
1 11 61946327.0000000000000000000000000000000000000000000000000000
10 11 878635045.0000000000000000000000000000000000000000000000000000
20 11 1146475821.0000000000000000000000000000000000000000000000000000
30 11 1451732959.0000000000000000000000000000000000000000000000000000
40 11 1750293388.0000000000000000000000000000000000000000000000000000
50 11 2081593759.0000000000000000000000000000000000000000000000000000
0 12 31329887.0000000000000000000000000000000000000000000000000000
1 12 61989861.0000000000000000000000000000000000000000000000000000
10 12 878649783.0000000000000000000000000000000000000000000000000000
20 12 1146494339.0000000000000000000000000000000000000000000000000000
30 12 1450682976.0000000000000000000000000000000000000000000000000000
40 12 1740298206.0000000000000000000000000000000000000000000000000000
50 12 2080706102.0000000000000000000000000000000000000000000000000000
0 13 31341740.0000000000000000000000000000000000000000000000000000
1 13 62000568.0000000000000000000000000000000000000000000000000000
10 13 878632574.0000000000000000000000000000000000000000000000000000
20 13 1146471234.0000000000000000000000000000000000000000000000000000
30 13 1449586651.0000000000000000000000000000000000000000000000000000
40 13 1732033808.0000000000000000000000000000000000000000000000000000
50 13 2079015643.0000000000000000000000000000000000000000000000000000
0 14 31317317.0000000000000000000000000000000000000000000000000000
1 14 61978328.0000000000000000000000000000000000000000000000000000
10 14 878521322.0000000000000000000000000000000000000000000000000000
20 14 1146438158.0000000000000000000000000000000000000000000000000000
30 14 1445518619.0000000000000000000000000000000000000000000000000000
40 14 1723653967.0000000000000000000000000000000000000000000000000000
50 14 2070401637.0000000000000000000000000000000000000000000000000000
0 15 31309983.0000000000000000000000000000000000000000000000000000
1 15 61934523.0000000000000000000000000000000000000000000000000000
10 15 878376875.0000000000000000000000000000000000000000000000000000
20 15 1146124370.0000000000000000000000000000000000000000000000000000
30 15 1445304809.0000000000000000000000000000000000000000000000000000
40 15 1721652664.0000000000000000000000000000000000000000000000000000
50 15 2069910296.0000000000000000000000000000000000000000000000000000
0 16 31332310.0000000000000000000000000000000000000000000000000000
1 16 61950633.0000000000000000000000000000000000000000000000000000
10 16 289150005.0000000000000000000000000000000000000000000000000000
20 16 1146068343.0000000000000000000000000000000000000000000000000000
30 16 1444500015.0000000000000000000000000000000000000000000000000000
40 16 1721327418.0000000000000000000000000000000000000000000000000000
50 16 2057383723.0000000000000000000000000000000000000000000000000000
0 17 31318291.0000000000000000000000000000000000000000000000000000
1 17 61980916.0000000000000000000000000000000000000000000000000000
10 17 292214219.0000000000000000000000000000000000000000000000000000
20 17 1146068490.0000000000000000000000000000000000000000000000000000
30 17 1444070344.0000000000000000000000000000000000000000000000000000
40 17 1721124722.0000000000000000000000000000000000000000000000000000
50 17 2037569815.0000000000000000000000000000000000000000000000000000
0 18 31288233.0000000000000000000000000000000000000000000000000000
1 18 62007746.0000000000000000000000000000000000000000000000000000
10 18 295198697.0000000000000000000000000000000000000000000000000000
20 18 1145973452.0000000000000000000000000000000000000000000000000000
30 18 1444016840.0000000000000000000000000000000000000000000000000000
40 18 1720300306.0000000000000000000000000000000000000000000000000000
50 18 2026199369.0000000000000000000000000000000000000000000000000000
0 19 31275635.0000000000000000000000000000000000000000000000000000
1 19 61971241.0000000000000000000000000000000000000000000000000000
10 19 297538296.0000000000000000000000000000000000000000000000000000
20 19 1145731653.0000000000000000000000000000000000000000000000000000
30 19 1443828183.0000000000000000000000000000000000000000000000000000
40 19 1720242466.0000000000000000000000000000000000000000000000000000
50 19 2016225628.0000000000000000000000000000000000000000000000000000
0 2 33120372.0000000000000000000000000000000000000000000000000000
1 2 63782200.0000000000000000000000000000000000000000000000000000
10 2 878942619.0000000000000000000000000000000000000000000000000000
20 2 1154847853.0000000000000000000000000000000000000000000000000000
30 2 1475378951.0000000000000000000000000000000000000000000000000000
40 2 1834615418.0000000000000000000000000000000000000000000000000000
50 2 2146389903.0000000000000000000000000000000000000000000000000000
0 20 31283946.0000000000000000000000000000000000000000000000000000
1 20 61965271.0000000000000000000000000000000000000000000000000000
10 20 303691464.0000000000000000000000000000000000000000000000000000
20 20 1145550365.0000000000000000000000000000000000000000000000000000
30 20 1443367258.0000000000000000000000000000000000000000000000000000
40 20 1720020044.0000000000000000000000000000000000000000000000000000
50 20 2007635962.0000000000000000000000000000000000000000000000000000
0 21 31299124.0000000000000000000000000000000000000000000000000000
1 21 62054884.0000000000000000000000000000000000000000000000000000
10 21 309142395.0000000000000000000000000000000000000000000000000000
20 21 1145343494.0000000000000000000000000000000000000000000000000000
30 21 1443270749.0000000000000000000000000000000000000000000000000000
40 21 1719955727.0000000000000000000000000000000000000000000000000000
50 21 1999394164.0000000000000000000000000000000000000000000000000000
0 22 31533196.0000000000000000000000000000000000000000000000000000
1 22 62075648.0000000000000000000000000000000000000000000000000000
10 22 311212357.0000000000000000000000000000000000000000000000000000
20 22 1145039974.0000000000000000000000000000000000000000000000000000
30 22 1443197437.0000000000000000000000000000000000000000000000000000
40 22 1718756124.0000000000000000000000000000000000000000000000000000
50 22 1990878992.0000000000000000000000000000000000000000000000000000
0 23 31582753.0000000000000000000000000000000000000000000000000000
1 23 62080212.0000000000000000000000000000000000000000000000000000
10 23 317322263.0000000000000000000000000000000000000000000000000000
20 23 1144767955.0000000000000000000000000000000000000000000000000000
30 23 1442956132.0000000000000000000000000000000000000000000000000000
40 23 1717222683.0000000000000000000000000000000000000000000000000000
50 23 1983595563.0000000000000000000000000000000000000000000000000000
0 24 31513375.0000000000000000000000000000000000000000000000000000
1 24 62009431.0000000000000000000000000000000000000000000000000000
10 24 317922922.0000000000000000000000000000000000000000000000000000
20 24 1144676969.0000000000000000000000000000000000000000000000000000
30 24 1442790457.0000000000000000000000000000000000000000000000000000
40 24 1714658160.0000000000000000000000000000000000000000000000000000
50 24 1983590007.0000000000000000000000000000000000000000000000000000
0 25 30874702.0000000000000000000000000000000000000000000000000000
1 25 61076659.0000000000000000000000000000000000000000000000000000
10 25 332760276.0000000000000000000000000000000000000000000000000000
20 25 1138964690.0000000000000000000000000000000000000000000000000000
30 25 1437931856.0000000000000000000000000000000000000000000000000000
40 25 1714631918.0000000000000000000000000000000000000000000000000000
50 25 1983492838.0000000000000000000000000000000000000000000000000000
0 26 30882755.0000000000000000000000000000000000000000000000000000
1 26 60418786.0000000000000000000000000000000000000000000000000000
10 26 336923319.0000000000000000000000000000000000000000000000000000
20 26 647707991.0000000000000000000000000000000000000000000000000000
30 26 1432803824.0000000000000000000000000000000000000000000000000000
40 26 1713765711.0000000000000000000000000000000000000000000000000000
50 26 1983402751.0000000000000000000000000000000000000000000000000000
0 27 30889682.0000000000000000000000000000000000000000000000000000
1 27 60425572.0000000000000000000000000000000000000000000000000000
10 27 347149679.0000000000000000000000000000000000000000000000000000
20 27 647908613.0000000000000000000000000000000000000000000000000000
30 27 1427222239.0000000000000000000000000000000000000000000000000000
40 27 1712651946.0000000000000000000000000000000000000000000000000000
50 27 1983106047.0000000000000000000000000000000000000000000000000000
0 28 30858230.0000000000000000000000000000000000000000000000000000
1 28 60398953.0000000000000000000000000000000000000000000000000000
10 28 348808165.0000000000000000000000000000000000000000000000000000
20 28 648303729.0000000000000000000000000000000000000000000000000000
30 28 1421484343.0000000000000000000000000000000000000000000000000000
40 28 1710429735.0000000000000000000000000000000000000000000000000000
50 28 1982909449.0000000000000000000000000000000000000000000000000000
0 29 30872500.0000000000000000000000000000000000000000000000000000
1 29 67612751.0000000000000000000000000000000000000000000000000000
10 29 357989860.0000000000000000000000000000000000000000000000000000
20 29 648757802.0000000000000000000000000000000000000000000000000000
30 29 1415571031.0000000000000000000000000000000000000000000000000000
40 29 1707792762.0000000000000000000000000000000000000000000000000000
50 29 1982854865.0000000000000000000000000000000000000000000000000000
0 3 31447738.0000000000000000000000000000000000000000000000000000
1 3 63752116.0000000000000000000000000000000000000000000000000000
10 3 878746170.0000000000000000000000000000000000000000000000000000
20 3 1153656146.0000000000000000000000000000000000000000000000000000
30 3 1465591182.0000000000000000000000000000000000000000000000000000
40 3 1833543598.0000000000000000000000000000000000000000000000000000
50 3 2142961656.0000000000000000000000000000000000000000000000000000
0 30 38441904.0000000000000000000000000000000000000000000000000000
1 30 72413182.0000000000000000000000000000000000000000000000000000
10 30 358542551.0000000000000000000000000000000000000000000000000000
20 30 648779517.0000000000000000000000000000000000000000000000000000
30 30 1409623472.0000000000000000000000000000000000000000000000000000
40 30 1704489866.0000000000000000000000000000000000000000000000000000
50 30 1982567986.0000000000000000000000000000000000000000000000000000
0 31 38484203.0000000000000000000000000000000000000000000000000000
1 31 72532338.0000000000000000000000000000000000000000000000000000
10 31 358515937.0000000000000000000000000000000000000000000000000000
20 31 648871099.0000000000000000000000000000000000000000000000000000
30 31 1405130553.0000000000000000000000000000000000000000000000000000
40 31 1701125686.0000000000000000000000000000000000000000000000000000
50 31 1982247174.0000000000000000000000000000000000000000000000000000
0 32 38397048.0000000000000000000000000000000000000000000000000000
1 32 72607666.0000000000000000000000000000000000000000000000000000
10 32 358501997.0000000000000000000000000000000000000000000000000000
20 32 648899426.0000000000000000000000000000000000000000000000000000
30 32 1397418294.0000000000000000000000000000000000000000000000000000
40 32 1696875208.0000000000000000000000000000000000000000000000000000
50 32 1981830663.0000000000000000000000000000000000000000000000000000
0 33 30803953.0000000000000000000000000000000000000000000000000000
1 33 72527385.0000000000000000000000000000000000000000000000000000
10 33 359101801.0000000000000000000000000000000000000000000000000000
20 33 648888215.0000000000000000000000000000000000000000000000000000
30 33 1391557995.0000000000000000000000000000000000000000000000000000
40 33 1692298893.0000000000000000000000000000000000000000000000000000
50 33 1981410728.0000000000000000000000000000000000000000000000000000
0 34 30936828.0000000000000000000000000000000000000000000000000000
1 34 60369379.0000000000000000000000000000000000000000000000000000
10 34 359162808.0000000000000000000000000000000000000000000000000000
20 34 648921070.0000000000000000000000000000000000000000000000000000
30 34 1385598964.0000000000000000000000000000000000000000000000000000
40 34 1687958204.0000000000000000000000000000000000000000000000000000
50 34 1980208251.0000000000000000000000000000000000000000000000000000
0 35 30960143.0000000000000000000000000000000000000000000000000000
1 35 60568748.0000000000000000000000000000000000000000000000000000
10 35 359133702.0000000000000000000000000000000000000000000000000000
20 35 649021965.0000000000000000000000000000000000000000000000000000
30 35 1379811600.0000000000000000000000000000000000000000000000000000
40 35 1682414884.0000000000000000000000000000000000000000000000000000
50 35 1980176100.0000000000000000000000000000000000000000000000000000
0 36 30920116.0000000000000000000000000000000000000000000000000000
1 36 60651037.0000000000000000000000000000000000000000000000000000
10 36 358092861.0000000000000000000000000000000000000000000000000000
20 36 649033557.0000000000000000000000000000000000000000000000000000
30 36 899581275.0000000000000000000000000000000000000000000000000000
40 36 1677010653.0000000000000000000000000000000000000000000000000000
50 36 1978874463.0000000000000000000000000000000000000000000000000000
0 37 30892361.0000000000000000000000000000000000000000000000000000
1 37 60668048.0000000000000000000000000000000000000000000000000000
10 37 358071582.0000000000000000000000000000000000000000000000000000
20 37 649010061.0000000000000000000000000000000000000000000000000000
30 37 899557470.0000000000000000000000000000000000000000000000000000
40 37 1671291108.0000000000000000000000000000000000000000000000000000
50 37 1978087218.0000000000000000000000000000000000000000000000000000
0 38 30903304.0000000000000000000000000000000000000000000000000000
1 38 60636493.0000000000000000000000000000000000000000000000000000
10 38 355164135.0000000000000000000000000000000000000000000000000000
20 38 649030918.0000000000000000000000000000000000000000000000000000
30 38 899443026.0000000000000000000000000000000000000000000000000000
40 38 1665230939.0000000000000000000000000000000000000000000000000000
50 38 1975774648.0000000000000000000000000000000000000000000000000000
0 39 30870594.0000000000000000000000000000000000000000000000000000
1 39 60370994.0000000000000000000000000000000000000000000000000000
10 39 353523735.0000000000000000000000000000000000000000000000000000
20 39 648996555.0000000000000000000000000000000000000000000000000000
30 39 902180361.0000000000000000000000000000000000000000000000000000
40 39 1659085764.0000000000000000000000000000000000000000000000000000
50 39 1973599421.0000000000000000000000000000000000000000000000000000
0 4 31473233.0000000000000000000000000000000000000000000000000000
1 4 661138630.0000000000000000000000000000000000000000000000000000
10 4 878610625.0000000000000000000000000000000000000000000000000000
20 4 1148860872.0000000000000000000000000000000000000000000000000000
30 4 1456099043.0000000000000000000000000000000000000000000000000000
40 4 1824226311.0000000000000000000000000000000000000000000000000000
50 4 2138656415.0000000000000000000000000000000000000000000000000000
0 40 30856387.0000000000000000000000000000000000000000000000000000
1 40 60485872.0000000000000000000000000000000000000000000000000000
10 40 339068860.0000000000000000000000000000000000000000000000000000
20 40 648622248.0000000000000000000000000000000000000000000000000000
30 40 907455622.0000000000000000000000000000000000000000000000000000
40 40 1652910600.0000000000000000000000000000000000000000000000000000
50 40 1970812472.0000000000000000000000000000000000000000000000000000
0 41 30913590.0000000000000000000000000000000000000000000000000000
1 41 60679933.0000000000000000000000000000000000000000000000000000
10 41 336909391.0000000000000000000000000000000000000000000000000000
20 41 648328784.0000000000000000000000000000000000000000000000000000
30 41 912928869.0000000000000000000000000000000000000000000000000000
40 41 1648382410.0000000000000000000000000000000000000000000000000000
50 41 1967121173.0000000000000000000000000000000000000000000000000000
0 42 30926816.0000000000000000000000000000000000000000000000000000
1 42 60686335.0000000000000000000000000000000000000000000000000000
10 42 313038931.0000000000000000000000000000000000000000000000000000
20 42 643366010.0000000000000000000000000000000000000000000000000000
30 42 919079794.0000000000000000000000000000000000000000000000000000
40 42 1640365050.0000000000000000000000000000000000000000000000000000
50 42 1962851009.0000000000000000000000000000000000000000000000000000
0 43 30946512.0000000000000000000000000000000000000000000000000000
1 43 60661384.0000000000000000000000000000000000000000000000000000
10 43 317322732.0000000000000000000000000000000000000000000000000000
20 43 640494565.0000000000000000000000000000000000000000000000000000
30 43 925129528.0000000000000000000000000000000000000000000000000000
40 43 1634323904.0000000000000000000000000000000000000000000000000000
50 43 1959231709.0000000000000000000000000000000000000000000000000000
0 44 30969820.0000000000000000000000000000000000000000000000000000
1 44 60607728.0000000000000000000000000000000000000000000000000000
10 44 322112639.0000000000000000000000000000000000000000000000000000
20 44 640613106.0000000000000000000000000000000000000000000000000000
30 44 931513727.0000000000000000000000000000000000000000000000000000
40 44 1628215287.0000000000000000000000000000000000000000000000000000
50 44 1954679751.0000000000000000000000000000000000000000000000000000
0 45 30932760.0000000000000000000000000000000000000000000000000000
1 45 60582261.0000000000000000000000000000000000000000000000000000
10 45 327167772.0000000000000000000000000000000000000000000000000000
20 45 642168404.0000000000000000000000000000000000000000000000000000
30 45 938022596.0000000000000000000000000000000000000000000000000000
40 45 1622458027.0000000000000000000000000000000000000000000000000000
50 45 1949530485.0000000000000000000000000000000000000000000000000000
0 46 31076877.0000000000000000000000000000000000000000000000000000
1 46 60807340.0000000000000000000000000000000000000000000000000000
10 46 333329661.0000000000000000000000000000000000000000000000000000
20 46 643169626.0000000000000000000000000000000000000000000000000000
30 46 944297568.0000000000000000000000000000000000000000000000000000
40 46 1206874824.0000000000000000000000000000000000000000000000000000
50 46 1943993395.0000000000000000000000000000000000000000000000000000
0 47 31105003.0000000000000000000000000000000000000000000000000000
1 47 62093288.0000000000000000000000000000000000000000000000000000
10 47 338955312.0000000000000000000000000000000000000000000000000000
20 47 645158046.0000000000000000000000000000000000000000000000000000
30 47 950538767.0000000000000000000000000000000000000000000000000000
40 47 1207072576.0000000000000000000000000000000000000000000000000000
50 47 1938035697.0000000000000000000000000000000000000000000000000000
0 48 31102000.0000000000000000000000000000000000000000000000000000
1 48 62080604.0000000000000000000000000000000000000000000000000000
10 48 338936354.0000000000000000000000000000000000000000000000000000
20 48 645131530.0000000000000000000000000000000000000000000000000000
30 48 950509748.0000000000000000000000000000000000000000000000000000
40 48 1207018630.0000000000000000000000000000000000000000000000000000
50 48 1931562418.0000000000000000000000000000000000000000000000000000
0 49 30962966.0000000000000000000000000000000000000000000000000000
1 49 62013270.0000000000000000000000000000000000000000000000000000
10 49 338881522.0000000000000000000000000000000000000000000000000000
20 49 645085504.0000000000000000000000000000000000000000000000000000
30 49 950469974.0000000000000000000000000000000000000000000000000000
40 49 1207011674.0000000000000000000000000000000000000000000000000000
50 49 1921414354.0000000000000000000000000000000000000000000000000000
0 5 31415480.0000000000000000000000000000000000000000000000000000
1 5 661161328.0000000000000000000000000000000000000000000000000000
10 5 878702787.0000000000000000000000000000000000000000000000000000
20 5 1148017621.0000000000000000000000000000000000000000000000000000
30 5 1453960535.0000000000000000000000000000000000000000000000000000
40 5 1823942303.0000000000000000000000000000000000000000000000000000
50 5 2135541646.0000000000000000000000000000000000000000000000000000
0 50 30700343.0000000000000000000000000000000000000000000000000000
1 50 61684241.0000000000000000000000000000000000000000000000000000
10 50 338405634.0000000000000000000000000000000000000000000000000000
20 50 644908776.0000000000000000000000000000000000000000000000000000
30 50 949868780.0000000000000000000000000000000000000000000000000000
40 50 1206913251.0000000000000000000000000000000000000000000000000000
50 50 1911660039.0000000000000000000000000000000000000000000000000000
0 51 30592178.0000000000000000000000000000000000000000000000000000
1 51 61058787.0000000000000000000000000000000000000000000000000000
10 51 337159838.0000000000000000000000000000000000000000000000000000
20 51 644195939.0000000000000000000000000000000000000000000000000000
30 51 949131648.0000000000000000000000000000000000000000000000000000
40 51 1206773221.0000000000000000000000000000000000000000000000000000
50 51 1904370591.0000000000000000000000000000000000000000000000000000
0 52 30679786.0000000000000000000000000000000000000000000000000000
1 52 61479864.0000000000000000000000000000000000000000000000000000
10 52 336964387.0000000000000000000000000000000000000000000000000000
20 52 643398415.0000000000000000000000000000000000000000000000000000
30 52 948536063.0000000000000000000000000000000000000000000000000000
40 52 1206680099.0000000000000000000000000000000000000000000000000000
50 52 1893183195.0000000000000000000000000000000000000000000000000000
0 53 30767745.0000000000000000000000000000000000000000000000000000
1 53 61494009.0000000000000000000000000000000000000000000000000000
10 53 336706125.0000000000000000000000000000000000000000000000000000
20 53 643307853.0000000000000000000000000000000000000000000000000000
30 53 948450507.0000000000000000000000000000000000000000000000000000
40 53 1206428649.0000000000000000000000000000000000000000000000000000
50 53 1884448892.0000000000000000000000000000000000000000000000000000
0 54 30791594.0000000000000000000000000000000000000000000000000000
1 54 61475537.0000000000000000000000000000000000000000000000000000
10 54 336631438.0000000000000000000000000000000000000000000000000000
20 54 642682951.0000000000000000000000000000000000000000000000000000
30 54 948414511.0000000000000000000000000000000000000000000000000000
40 54 1206330733.0000000000000000000000000000000000000000000000000000
50 54 1890049012.0000000000000000000000000000000000000000000000000000
0 55 30783898.0000000000000000000000000000000000000000000000000000
1 55 61388090.0000000000000000000000000000000000000000000000000000
10 55 336559559.0000000000000000000000000000000000000000000000000000
20 55 642554917.0000000000000000000000000000000000000000000000000000
30 55 948001858.0000000000000000000000000000000000000000000000000000
40 55 1206026203.0000000000000000000000000000000000000000000000000000
50 55 1904739456.0000000000000000000000000000000000000000000000000000
0 56 30799224.0000000000000000000000000000000000000000000000000000
1 56 61519745.0000000000000000000000000000000000000000000000000000
10 56 337009892.0000000000000000000000000000000000000000000000000000
20 56 641697417.0000000000000000000000000000000000000000000000000000
30 56 947632695.0000000000000000000000000000000000000000000000000000
40 56 1205567685.0000000000000000000000000000000000000000000000000000
50 56 1919967962.0000000000000000000000000000000000000000000000000000
0 57 30814438.0000000000000000000000000000000000000000000000000000
1 57 61610691.0000000000000000000000000000000000000000000000000000
10 57 337017681.0000000000000000000000000000000000000000000000000000
20 57 641360177.0000000000000000000000000000000000000000000000000000
30 57 946881150.0000000000000000000000000000000000000000000000000000
40 57 1205203208.0000000000000000000000000000000000000000000000000000
50 57 1935895388.0000000000000000000000000000000000000000000000000000
0 58 30831178.0000000000000000000000000000000000000000000000000000
1 58 61615257.0000000000000000000000000000000000000000000000000000
10 58 336984935.0000000000000000000000000000000000000000000000000000
20 58 641179090.0000000000000000000000000000000000000000000000000000
30 58 946802664.0000000000000000000000000000000000000000000000000000
40 58 1205052529.0000000000000000000000000000000000000000000000000000
50 58 1950754907.0000000000000000000000000000000000000000000000000000
0 59 30803422.0000000000000000000000000000000000000000000000000000
1 59 61593445.0000000000000000000000000000000000000000000000000000
10 59 337002288.0000000000000000000000000000000000000000000000000000
20 59 641156082.0000000000000000000000000000000000000000000000000000
30 59 946487307.0000000000000000000000000000000000000000000000000000
40 59 1205038795.0000000000000000000000000000000000000000000000000000
50 59 1976799369.0000000000000000000000000000000000000000000000000000
0 6 31375023.0000000000000000000000000000000000000000000000000000
1 6 661146110.0000000000000000000000000000000000000000000000000000
10 6 878694395.0000000000000000000000000000000000000000000000000000
20 6 1147864489.0000000000000000000000000000000000000000000000000000
30 6 1453409258.0000000000000000000000000000000000000000000000000000
40 6 1810932172.0000000000000000000000000000000000000000000000000000
50 6 2126706606.0000000000000000000000000000000000000000000000000000
0 60 30747927.0000000000000000000000000000000000000000000000000000
1 60 61518123.0000000000000000000000000000000000000000000000000000
10 60 337014854.0000000000000000000000000000000000000000000000000000
20 60 640803962.0000000000000000000000000000000000000000000000000000
30 60 945459411.0000000000000000000000000000000000000000000000000000
40 60 1204351959.0000000000000000000000000000000000000000000000000000
50 60 1982368438.0000000000000000000000000000000000000000000000000000
0 61 30762375.0000000000000000000000000000000000000000000000000000
1 61 61527537.0000000000000000000000000000000000000000000000000000
10 61 336989360.0000000000000000000000000000000000000000000000000000
20 61 640964492.0000000000000000000000000000000000000000000000000000
30 61 945452663.0000000000000000000000000000000000000000000000000000
40 61 1603672929.0000000000000000000000000000000000000000000000000000
50 61 1997803219.0000000000000000000000000000000000000000000000000000
0 62 30736622.0000000000000000000000000000000000000000000000000000
1 62 61519298.0000000000000000000000000000000000000000000000000000
10 62 336890858.0000000000000000000000000000000000000000000000000000
20 62 641113509.0000000000000000000000000000000000000000000000000000
30 62 945217086.0000000000000000000000000000000000000000000000000000
40 62 1616448717.0000000000000000000000000000000000000000000000000000
50 62 2014053840.0000000000000000000000000000000000000000000000000000
0 63 30831892.0000000000000000000000000000000000000000000000000000
1 63 61652084.0000000000000000000000000000000000000000000000000000
10 63 336973046.0000000000000000000000000000000000000000000000000000
20 63 641342693.0000000000000000000000000000000000000000000000000000
30 63 945286604.0000000000000000000000000000000000000000000000000000
40 63 1633938582.0000000000000000000000000000000000000000000000000000
50 63 2030273622.0000000000000000000000000000000000000000000000000000
0 64 30851427.0000000000000000000000000000000000000000000000000000
1 64 61650785.0000000000000000000000000000000000000000000000000000
10 64 337116013.0000000000000000000000000000000000000000000000000000
20 64 641476244.0000000000000000000000000000000000000000000000000000
30 64 945286814.0000000000000000000000000000000000000000000000000000
40 64 1648318650.0000000000000000000000000000000000000000000000000000
50 64 2049751047.0000000000000000000000000000000000000000000000000000
0 65 30864067.0000000000000000000000000000000000000000000000000000
1 65 61670086.0000000000000000000000000000000000000000000000000000
10 65 337286593.0000000000000000000000000000000000000000000000000000
20 65 641802267.0000000000000000000000000000000000000000000000000000
30 65 945538223.0000000000000000000000000000000000000000000000000000
40 65 1662952270.0000000000000000000000000000000000000000000000000000
50 65 2059088276.0000000000000000000000000000000000000000000000000000
0 66 30878466.0000000000000000000000000000000000000000000000000000
1 66 61682612.0000000000000000000000000000000000000000000000000000
10 66 337301695.0000000000000000000000000000000000000000000000000000
20 66 641817697.0000000000000000000000000000000000000000000000000000
30 66 945548900.0000000000000000000000000000000000000000000000000000
40 66 1678021149.0000000000000000000000000000000000000000000000000000
50 66 2062090422.0000000000000000000000000000000000000000000000000000
0 67 30852234.0000000000000000000000000000000000000000000000000000
1 67 61663410.0000000000000000000000000000000000000000000000000000
10 67 337263942.0000000000000000000000000000000000000000000000000000
20 67 641783962.0000000000000000000000000000000000000000000000000000
30 67 945507903.0000000000000000000000000000000000000000000000000000
40 67 1694088498.0000000000000000000000000000000000000000000000000000
50 67 2075432354.0000000000000000000000000000000000000000000000000000
0 68 30707049.0000000000000000000000000000000000000000000000000000
1 68 61431211.0000000000000000000000000000000000000000000000000000
10 68 337000547.0000000000000000000000000000000000000000000000000000
20 68 641459227.0000000000000000000000000000000000000000000000000000
30 68 945234068.0000000000000000000000000000000000000000000000000000
40 68 1709170669.0000000000000000000000000000000000000000000000000000
50 68 2082402719.0000000000000000000000000000000000000000000000000000
0 69 30722779.0000000000000000000000000000000000000000000000000000
1 69 61439035.0000000000000000000000000000000000000000000000000000
10 69 336910133.0000000000000000000000000000000000000000000000000000
20 69 641272985.0000000000000000000000000000000000000000000000000000
30 69 945181403.0000000000000000000000000000000000000000000000000000
40 69 1734875041.0000000000000000000000000000000000000000000000000000
50 69 2087197267.0000000000000000000000000000000000000000000000000000
0 7 31308047.0000000000000000000000000000000000000000000000000000
1 7 61987586.0000000000000000000000000000000000000000000000000000
10 7 878703044.0000000000000000000000000000000000000000000000000000
20 7 1146813946.0000000000000000000000000000000000000000000000000000
30 7 1453116560.0000000000000000000000000000000000000000000000000000
40 7 1790256430.0000000000000000000000000000000000000000000000000000
50 7 2122572489.0000000000000000000000000000000000000000000000000000
0 70 30831345.0000000000000000000000000000000000000000000000000000
1 70 61574426.0000000000000000000000000000000000000000000000000000
10 70 336871625.0000000000000000000000000000000000000000000000000000
20 70 641066108.0000000000000000000000000000000000000000000000000000
30 70 944936228.0000000000000000000000000000000000000000000000000000
40 70 1740539519.0000000000000000000000000000000000000000000000000000
50 70 2091047635.0000000000000000000000000000000000000000000000000000
0 71 30929590.0000000000000000000000000000000000000000000000000000
1 71 61570833.0000000000000000000000000000000000000000000000000000
10 71 336666291.0000000000000000000000000000000000000000000000000000
20 71 641034414.0000000000000000000000000000000000000000000000000000
30 71 1362903425.0000000000000000000000000000000000000000000000000000
40 71 1756089850.0000000000000000000000000000000000000000000000000000
50 71 2099937968.0000000000000000000000000000000000000000000000000000
0 72 30945524.0000000000000000000000000000000000000000000000000000
1 72 61579809.0000000000000000000000000000000000000000000000000000
10 72 336646947.0000000000000000000000000000000000000000000000000000
20 72 640990766.0000000000000000000000000000000000000000000000000000
30 72 1375528259.0000000000000000000000000000000000000000000000000000
40 72 1770925954.0000000000000000000000000000000000000000000000000000
50 72 2104078817.0000000000000000000000000000000000000000000000000000
0 73 30906306.0000000000000000000000000000000000000000000000000000
1 73 61561019.0000000000000000000000000000000000000000000000000000
10 73 331350638.0000000000000000000000000000000000000000000000000000
20 73 634708221.0000000000000000000000000000000000000000000000000000
30 73 1392746343.0000000000000000000000000000000000000000000000000000
40 73 1785355172.0000000000000000000000000000000000000000000000000000
50 73 2112143057.0000000000000000000000000000000000000000000000000000
0 74 30757484.0000000000000000000000000000000000000000000000000000
1 74 61434749.0000000000000000000000000000000000000000000000000000
10 74 327061513.0000000000000000000000000000000000000000000000000000
20 74 628270795.0000000000000000000000000000000000000000000000000000
30 74 1406844935.0000000000000000000000000000000000000000000000000000
40 74 1799637562.0000000000000000000000000000000000000000000000000000
50 74 2116480092.0000000000000000000000000000000000000000000000000000
0 75 30776118.0000000000000000000000000000000000000000000000000000
1 75 61338919.0000000000000000000000000000000000000000000000000000
10 75 324410069.0000000000000000000000000000000000000000000000000000
20 75 621818098.0000000000000000000000000000000000000000000000000000
30 75 1421271879.0000000000000000000000000000000000000000000000000000
40 75 1810871339.0000000000000000000000000000000000000000000000000000
50 75 2121249608.0000000000000000000000000000000000000000000000000000
0 76 30789047.0000000000000000000000000000000000000000000000000000
1 76 61341582.0000000000000000000000000000000000000000000000000000
10 76 322760967.0000000000000000000000000000000000000000000000000000
20 76 615423946.0000000000000000000000000000000000000000000000000000
30 76 1436107821.0000000000000000000000000000000000000000000000000000
40 76 1811048161.0000000000000000000000000000000000000000000000000000
50 76 2124362824.0000000000000000000000000000000000000000000000000000
0 77 30819827.0000000000000000000000000000000000000000000000000000
1 77 61450837.0000000000000000000000000000000000000000000000000000
10 77 322782584.0000000000000000000000000000000000000000000000000000
20 77 609361874.0000000000000000000000000000000000000000000000000000
30 77 1451115352.0000000000000000000000000000000000000000000000000000
40 77 1821709502.0000000000000000000000000000000000000000000000000000
50 77 2125578590.0000000000000000000000000000000000000000000000000000
0 78 30830661.0000000000000000000000000000000000000000000000000000
1 78 61464603.0000000000000000000000000000000000000000000000000000
10 78 322931594.0000000000000000000000000000000000000000000000000000
20 78 603261742.0000000000000000000000000000000000000000000000000000
30 78 1466169417.0000000000000000000000000000000000000000000000000000
40 78 1823664532.0000000000000000000000000000000000000000000000000000
50 78 2127138149.0000000000000000000000000000000000000000000000000000
0 79 30807449.0000000000000000000000000000000000000000000000000000
1 79 61461285.0000000000000000000000000000000000000000000000000000
10 79 323030988.0000000000000000000000000000000000000000000000000000
20 79 597097733.0000000000000000000000000000000000000000000000000000
30 79 1481408653.0000000000000000000000000000000000000000000000000000
40 79 1824155239.0000000000000000000000000000000000000000000000000000
50 79 2130449792.0000000000000000000000000000000000000000000000000000
0 8 31261025.0000000000000000000000000000000000000000000000000000
1 8 61979220.0000000000000000000000000000000000000000000000000000
10 8 878642250.0000000000000000000000000000000000000000000000000000
20 8 1146628437.0000000000000000000000000000000000000000000000000000
30 8 1452812472.0000000000000000000000000000000000000000000000000000
40 8 1778233866.0000000000000000000000000000000000000000000000000000
50 8 2119448901.0000000000000000000000000000000000000000000000000000
0 80 30723313.0000000000000000000000000000000000000000000000000000
1 80 61437807.0000000000000000000000000000000000000000000000000000
10 80 324010907.0000000000000000000000000000000000000000000000000000
20 80 590912114.0000000000000000000000000000000000000000000000000000
30 80 1495232556.0000000000000000000000000000000000000000000000000000
40 80 1824137409.0000000000000000000000000000000000000000000000000000
50 80 2136812950.0000000000000000000000000000000000000000000000000000
0 81 30663877.0000000000000000000000000000000000000000000000000000
1 81 61309351.0000000000000000000000000000000000000000000000000000
10 81 324392761.0000000000000000000000000000000000000000000000000000
20 81 1121308050.0000000000000000000000000000000000000000000000000000
30 81 1509164911.0000000000000000000000000000000000000000000000000000
40 81 1832463511.0000000000000000000000000000000000000000000000000000
50 81 2148580376.0000000000000000000000000000000000000000000000000000
0 82 30723252.0000000000000000000000000000000000000000000000000000
1 82 61470148.0000000000000000000000000000000000000000000000000000
10 82 324638288.0000000000000000000000000000000000000000000000000000
20 82 1133902680.0000000000000000000000000000000000000000000000000000
30 82 1523115131.0000000000000000000000000000000000000000000000000000
40 82 1836578068.0000000000000000000000000000000000000000000000000000
50 82 2149068407.0000000000000000000000000000000000000000000000000000
0 83 30740052.0000000000000000000000000000000000000000000000000000
1 83 61486658.0000000000000000000000000000000000000000000000000000
10 83 325132070.0000000000000000000000000000000000000000000000000000
20 83 1150998153.0000000000000000000000000000000000000000000000000000
30 83 1536900990.0000000000000000000000000000000000000000000000000000
40 83 1843877794.0000000000000000000000000000000000000000000000000000
50 83 2149163524.0000000000000000000000000000000000000000000000000000
0 84 30880166.0000000000000000000000000000000000000000000000000000
1 84 61680709.0000000000000000000000000000000000000000000000000000
10 84 325679846.0000000000000000000000000000000000000000000000000000
20 84 1164943498.0000000000000000000000000000000000000000000000000000
30 84 1550699945.0000000000000000000000000000000000000000000000000000
40 84 1847651735.0000000000000000000000000000000000000000000000000000
50 84 2150143562.0000000000000000000000000000000000000000000000000000
0 85 30896801.0000000000000000000000000000000000000000000000000000
1 85 61708000.0000000000000000000000000000000000000000000000000000
10 85 326351753.0000000000000000000000000000000000000000000000000000
20 85 1179199180.0000000000000000000000000000000000000000000000000000
30 85 1561205078.0000000000000000000000000000000000000000000000000000
40 85 1852317944.0000000000000000000000000000000000000000000000000000
50 85 2150971858.0000000000000000000000000000000000000000000000000000
0 86 30868957.0000000000000000000000000000000000000000000000000000
1 86 61674852.0000000000000000000000000000000000000000000000000000
10 86 326672118.0000000000000000000000000000000000000000000000000000
20 86 1193866864.0000000000000000000000000000000000000000000000000000
30 86 1561295457.0000000000000000000000000000000000000000000000000000
40 86 1855548768.0000000000000000000000000000000000000000000000000000
50 86 2151542382.0000000000000000000000000000000000000000000000000000
0 87 31106388.0000000000000000000000000000000000000000000000000000
1 87 62178960.0000000000000000000000000000000000000000000000000000
10 87 327039076.0000000000000000000000000000000000000000000000000000
20 87 1208770444.0000000000000000000000000000000000000000000000000000
30 87 1571583027.0000000000000000000000000000000000000000000000000000
40 87 1857278992.0000000000000000000000000000000000000000000000000000
50 87 2151651806.0000000000000000000000000000000000000000000000000000
0 88 31128785.0000000000000000000000000000000000000000000000000000
1 88 62206676.0000000000000000000000000000000000000000000000000000
10 88 327042090.0000000000000000000000000000000000000000000000000000
20 88 1208775858.0000000000000000000000000000000000000000000000000000
30 88 1571607747.0000000000000000000000000000000000000000000000000000
40 88 1857265817.0000000000000000000000000000000000000000000000000000
50 88 2151689210.0000000000000000000000000000000000000000000000000000
0 89 31077814.0000000000000000000000000000000000000000000000000000
1 89 62162542.0000000000000000000000000000000000000000000000000000
10 89 327028793.0000000000000000000000000000000000000000000000000000
20 89 1208754818.0000000000000000000000000000000000000000000000000000
30 89 1571631621.0000000000000000000000000000000000000000000000000000
40 89 1858528390.0000000000000000000000000000000000000000000000000000
50 89 2151711596.0000000000000000000000000000000000000000000000000000
0 9 31289211.0000000000000000000000000000000000000000000000000000
1 9 61971898.0000000000000000000000000000000000000000000000000000
10 9 878629121.0000000000000000000000000000000000000000000000000000
20 9 1146083182.0000000000000000000000000000000000000000000000000000
30 9 1452136911.0000000000000000000000000000000000000000000000000000
40 9 1768245154.0000000000000000000000000000000000000000000000000000
50 9 2116627689.0000000000000000000000000000000000000000000000000000
0 90 30829354.0000000000000000000000000000000000000000000000000000
1 90 61509444.0000000000000000000000000000000000000000000000000000
10 90 326864702.0000000000000000000000000000000000000000000000000000
20 90 1194078641.0000000000000000000000000000000000000000000000000000
30 90 1571631122.0000000000000000000000000000000000000000000000000000
40 90 1864603242.0000000000000000000000000000000000000000000000000000
50 90 2151723143.0000000000000000000000000000000000000000000000000000
0 91 30843075.0000000000000000000000000000000000000000000000000000
1 91 61522246.0000000000000000000000000000000000000000000000000000
10 91 878108377.0000000000000000000000000000000000000000000000000000
20 91 1179335483.0000000000000000000000000000000000000000000000000000
30 91 1571431822.0000000000000000000000000000000000000000000000000000
40 91 1869831730.0000000000000000000000000000000000000000000000000000
50 91 2150879922.0000000000000000000000000000000000000000000000000000
0 92 30819662.0000000000000000000000000000000000000000000000000000
1 92 61504568.0000000000000000000000000000000000000000000000000000
10 92 878270593.0000000000000000000000000000000000000000000000000000
20 92 1165186753.0000000000000000000000000000000000000000000000000000
30 92 1550935435.0000000000000000000000000000000000000000000000000000
40 92 1869904467.0000000000000000000000000000000000000000000000000000
50 92 2150337227.0000000000000000000000000000000000000000000000000000
0 93 30814937.0000000000000000000000000000000000000000000000000000
1 93 61473264.0000000000000000000000000000000000000000000000000000
10 93 878511015.0000000000000000000000000000000000000000000000000000
20 93 1151176915.0000000000000000000000000000000000000000000000000000
30 93 1536906379.0000000000000000000000000000000000000000000000000000
40 93 1869938722.0000000000000000000000000000000000000000000000000000
50 93 2149838989.0000000000000000000000000000000000000000000000000000
0 94 30825691.0000000000000000000000000000000000000000000000000000
1 94 61835282.0000000000000000000000000000000000000000000000000000
10 94 878900199.0000000000000000000000000000000000000000000000000000
20 94 1149255260.0000000000000000000000000000000000000000000000000000
30 94 1523061261.0000000000000000000000000000000000000000000000000000
40 94 1869902131.0000000000000000000000000000000000000000000000000000
50 94 2149001938.0000000000000000000000000000000000000000000000000000
0 95 31488550.0000000000000000000000000000000000000000000000000000
1 95 63933173.0000000000000000000000000000000000000000000000000000
10 95 879228403.0000000000000000000000000000000000000000000000000000
20 95 1155302699.0000000000000000000000000000000000000000000000000000
30 95 1508995544.0000000000000000000000000000000000000000000000000000
40 95 1869799189.0000000000000000000000000000000000000000000000000000
50 95 2148607266.0000000000000000000000000000000000000000000000000000
0 0 25141434.0000000000000000000000000000000000000000000000000000
1 0 50259828.0000000000000000000000000000000000000000000000000000
10 0 754185229.0000000000000000000000000000000000000000000000000000
20 0 961217971.0000000000000000000000000000000000000000000000000000
30 0 1209012530.0000000000000000000000000000000000000000000000000000
40 0 1456487945.0000000000000000000000000000000000000000000000000000
50 0 1704130010.0000000000000000000000000000000000000000000000000000
0 1 25067908.0000000000000000000000000000000000000000000000000000
1 1 50186825.0000000000000000000000000000000000000000000000000000
10 1 754217035.0000000000000000000000000000000000000000000000000000
20 1 961163283.0000000000000000000000000000000000000000000000000000
30 1 1208947831.0000000000000000000000000000000000000000000000000000
40 1 1456432376.0000000000000000000000000000000000000000000000000000
50 1 1704122540.0000000000000000000000000000000000000000000000000000
0 10 25014103.0000000000000000000000000000000000000000000000000000
1 10 50085149.0000000000000000000000000000000000000000000000000000
10 10 754911477.0000000000000000000000000000000000000000000000000000
20 10 963434301.0000000000000000000000000000000000000000000000000000
30 10 1210023146.0000000000000000000000000000000000000000000000000000
40 10 1456005259.0000000000000000000000000000000000000000000000000000
50 10 1703280602.0000000000000000000000000000000000000000000000000000
0 11 25027415.0000000000000000000000000000000000000000000000000000
1 11 50088384.0000000000000000000000000000000000000000000000000000
10 11 754912504.0000000000000000000000000000000000000000000000000000
20 11 963438132.0000000000000000000000000000000000000000000000000000
30 11 1209944104.0000000000000000000000000000000000000000000000000000
40 11 1455961541.0000000000000000000000000000000000000000000000000000
50 11 1703317257.0000000000000000000000000000000000000000000000000000
0 12 25024277.0000000000000000000000000000000000000000000000000000
1 12 50057589.0000000000000000000000000000000000000000000000000000
10 12 754903353.0000000000000000000000000000000000000000000000000000
20 12 963399275.0000000000000000000000000000000000000000000000000000
30 12 1209730739.0000000000000000000000000000000000000000000000000000
40 12 1455831477.0000000000000000000000000000000000000000000000000000
50 12 1703381219.0000000000000000000000000000000000000000000000000000
0 13 25041276.0000000000000000000000000000000000000000000000000000
1 13 50047687.0000000000000000000000000000000000000000000000000000
10 13 754532425.0000000000000000000000000000000000000000000000000000
20 13 963271595.0000000000000000000000000000000000000000000000000000
30 13 1209461479.0000000000000000000000000000000000000000000000000000
40 13 1455652783.0000000000000000000000000000000000000000000000000000
50 13 1703445328.0000000000000000000000000000000000000000000000000000
0 14 25057716.0000000000000000000000000000000000000000000000000000
1 14 50059361.0000000000000000000000000000000000000000000000000000
10 14 754219532.0000000000000000000000000000000000000000000000000000
20 14 963148563.0000000000000000000000000000000000000000000000000000
30 14 1208956527.0000000000000000000000000000000000000000000000000000
40 14 1455708386.0000000000000000000000000000000000000000000000000000
50 14 1703617432.0000000000000000000000000000000000000000000000000000
0 15 25058528.0000000000000000000000000000000000000000000000000000
1 15 50062418.0000000000000000000000000000000000000000000000000000
10 15 754050094.0000000000000000000000000000000000000000000000000000
20 15 963115541.0000000000000000000000000000000000000000000000000000
30 15 1208898124.0000000000000000000000000000000000000000000000000000
40 15 1456533858.0000000000000000000000000000000000000000000000000000
50 15 1703738662.0000000000000000000000000000000000000000000000000000
0 16 25071409.0000000000000000000000000000000000000000000000000000
1 16 50104880.0000000000000000000000000000000000000000000000000000
10 16 183217751.0000000000000000000000000000000000000000000000000000
20 16 962558275.0000000000000000000000000000000000000000000000000000
30 16 1208804813.0000000000000000000000000000000000000000000000000000
40 16 1457427798.0000000000000000000000000000000000000000000000000000
50 16 1704039189.0000000000000000000000000000000000000000000000000000
0 17 25083360.0000000000000000000000000000000000000000000000000000
1 17 50111278.0000000000000000000000000000000000000000000000000000
10 17 187845032.0000000000000000000000000000000000000000000000000000
20 17 961324064.0000000000000000000000000000000000000000000000000000
30 17 1208739594.0000000000000000000000000000000000000000000000000000
40 17 1457498515.0000000000000000000000000000000000000000000000000000
50 17 1704052970.0000000000000000000000000000000000000000000000000000
0 18 25053309.0000000000000000000000000000000000000000000000000000
1 18 50089389.0000000000000000000000000000000000000000000000000000
10 18 195718017.0000000000000000000000000000000000000000000000000000
20 18 961058797.0000000000000000000000000000000000000000000000000000
30 18 1208723998.0000000000000000000000000000000000000000000000000000
40 18 1457863420.0000000000000000000000000000000000000000000000000000
50 18 1704060373.0000000000000000000000000000000000000000000000000000
0 19 25017457.0000000000000000000000000000000000000000000000000000
1 19 50065977.0000000000000000000000000000000000000000000000000000
10 19 207545253.0000000000000000000000000000000000000000000000000000
20 19 960641746.0000000000000000000000000000000000000000000000000000
30 19 1208592355.0000000000000000000000000000000000000000000000000000
40 19 1457979691.0000000000000000000000000000000000000000000000000000
50 19 1704367112.0000000000000000000000000000000000000000000000000000
0 2 24967157.0000000000000000000000000000000000000000000000000000
1 2 49963098.0000000000000000000000000000000000000000000000000000
10 2 754212229.0000000000000000000000000000000000000000000000000000
20 2 960716073.0000000000000000000000000000000000000000000000000000
30 2 1208833291.0000000000000000000000000000000000000000000000000000
40 2 1456034393.0000000000000000000000000000000000000000000000000000
50 2 1704023287.0000000000000000000000000000000000000000000000000000
0 20 24971347.0000000000000000000000000000000000000000000000000000
1 20 49930254.0000000000000000000000000000000000000000000000000000
10 20 223127815.0000000000000000000000000000000000000000000000000000
20 20 959897481.0000000000000000000000000000000000000000000000000000
30 20 1208252112.0000000000000000000000000000000000000000000000000000
40 20 1458063383.0000000000000000000000000000000000000000000000000000
50 20 1704353079.0000000000000000000000000000000000000000000000000000
0 21 24999727.0000000000000000000000000000000000000000000000000000
1 21 49808645.0000000000000000000000000000000000000000000000000000
10 21 239113087.0000000000000000000000000000000000000000000000000000
20 21 959221157.0000000000000000000000000000000000000000000000000000
30 21 1207966962.0000000000000000000000000000000000000000000000000000
40 21 1458163195.0000000000000000000000000000000000000000000000000000
50 21 1704356476.0000000000000000000000000000000000000000000000000000
0 22 24968879.0000000000000000000000000000000000000000000000000000
1 22 49849945.0000000000000000000000000000000000000000000000000000
10 22 255283577.0000000000000000000000000000000000000000000000000000
20 22 958720703.0000000000000000000000000000000000000000000000000000
30 22 1207877144.0000000000000000000000000000000000000000000000000000
40 22 1458221249.0000000000000000000000000000000000000000000000000000
50 22 1704392186.0000000000000000000000000000000000000000000000000000
0 23 24984074.0000000000000000000000000000000000000000000000000000
1 23 49902676.0000000000000000000000000000000000000000000000000000
10 23 271215176.0000000000000000000000000000000000000000000000000000
20 23 958177049.0000000000000000000000000000000000000000000000000000
30 23 1207173222.0000000000000000000000000000000000000000000000000000
40 23 1458157801.0000000000000000000000000000000000000000000000000000
50 23 1704378104.0000000000000000000000000000000000000000000000000000
0 24 24939009.0000000000000000000000000000000000000000000000000000
1 24 49800259.0000000000000000000000000000000000000000000000000000
10 24 271251287.0000000000000000000000000000000000000000000000000000
20 24 957487745.0000000000000000000000000000000000000000000000000000
30 24 1206785143.0000000000000000000000000000000000000000000000000000
40 24 1457804768.0000000000000000000000000000000000000000000000000000
50 24 1704304402.0000000000000000000000000000000000000000000000000000
0 25 24837658.0000000000000000000000000000000000000000000000000000
1 25 49668541.0000000000000000000000000000000000000000000000000000
10 25 271560900.0000000000000000000000000000000000000000000000000000
20 25 941268981.0000000000000000000000000000000000000000000000000000
30 25 1191996546.0000000000000000000000000000000000000000000000000000
40 25 1442597351.0000000000000000000000000000000000000000000000000000
50 25 1689045655.0000000000000000000000000000000000000000000000000000
0 26 24781243.0000000000000000000000000000000000000000000000000000
1 26 49467050.0000000000000000000000000000000000000000000000000000
10 26 271698955.0000000000000000000000000000000000000000000000000000
20 26 515640966.0000000000000000000000000000000000000000000000000000
30 26 1176189600.0000000000000000000000000000000000000000000000000000
40 26 1427569970.0000000000000000000000000000000000000000000000000000
50 26 1671702197.0000000000000000000000000000000000000000000000000000
0 27 24861738.0000000000000000000000000000000000000000000000000000
1 27 49575586.0000000000000000000000000000000000000000000000000000
10 27 271936554.0000000000000000000000000000000000000000000000000000
20 27 515929342.0000000000000000000000000000000000000000000000000000
30 27 1160651743.0000000000000000000000000000000000000000000000000000
40 27 1412927877.0000000000000000000000000000000000000000000000000000
50 27 1655341929.0000000000000000000000000000000000000000000000000000
0 28 24883206.0000000000000000000000000000000000000000000000000000
1 28 49584873.0000000000000000000000000000000000000000000000000000
10 28 271949429.0000000000000000000000000000000000000000000000000000
20 28 515940224.0000000000000000000000000000000000000000000000000000
30 28 1144486025.0000000000000000000000000000000000000000000000000000
40 28 1398608272.0000000000000000000000000000000000000000000000000000
50 28 1639041110.0000000000000000000000000000000000000000000000000000
0 29 24864748.0000000000000000000000000000000000000000000000000000
1 29 49682634.0000000000000000000000000000000000000000000000000000
10 29 271915903.0000000000000000000000000000000000000000000000000000
20 29 515969594.0000000000000000000000000000000000000000000000000000
30 29 1126950876.0000000000000000000000000000000000000000000000000000
40 29 1383618266.0000000000000000000000000000000000000000000000000000
50 29 1622845196.0000000000000000000000000000000000000000000000000000
0 3 25046538.0000000000000000000000000000000000000000000000000000
1 3 50199887.0000000000000000000000000000000000000000000000000000
10 3 754103724.0000000000000000000000000000000000000000000000000000
20 3 960798914.0000000000000000000000000000000000000000000000000000
30 3 1208628568.0000000000000000000000000000000000000000000000000000
40 3 1455999046.0000000000000000000000000000000000000000000000000000
50 3 1703780740.0000000000000000000000000000000000000000000000000000
0 30 24899735.0000000000000000000000000000000000000000000000000000
1 30 49743759.0000000000000000000000000000000000000000000000000000
10 30 271922196.0000000000000000000000000000000000000000000000000000
20 30 515943090.0000000000000000000000000000000000000000000000000000
30 30 1109065710.0000000000000000000000000000000000000000000000000000
40 30 1370425324.0000000000000000000000000000000000000000000000000000
50 30 1606292719.0000000000000000000000000000000000000000000000000000
0 31 24921755.0000000000000000000000000000000000000000000000000000
1 31 49767116.0000000000000000000000000000000000000000000000000000
10 31 271936559.0000000000000000000000000000000000000000000000000000
20 31 515901914.0000000000000000000000000000000000000000000000000000
30 31 1091967447.0000000000000000000000000000000000000000000000000000
40 31 1354829205.0000000000000000000000000000000000000000000000000000
50 31 1590034161.0000000000000000000000000000000000000000000000000000
0 32 24880663.0000000000000000000000000000000000000000000000000000
1 32 49759720.0000000000000000000000000000000000000000000000000000
10 32 271921538.0000000000000000000000000000000000000000000000000000
20 32 515816630.0000000000000000000000000000000000000000000000000000
30 32 1074878298.0000000000000000000000000000000000000000000000000000
40 32 1339435565.0000000000000000000000000000000000000000000000000000
50 32 1574342605.0000000000000000000000000000000000000000000000000000
0 33 24849334.0000000000000000000000000000000000000000000000000000
1 33 49664187.0000000000000000000000000000000000000000000000000000
10 33 271862959.0000000000000000000000000000000000000000000000000000
20 33 515863822.0000000000000000000000000000000000000000000000000000
30 33 1057669501.0000000000000000000000000000000000000000000000000000
40 33 1323952511.0000000000000000000000000000000000000000000000000000
50 33 1558130092.0000000000000000000000000000000000000000000000000000
0 34 24824796.0000000000000000000000000000000000000000000000000000
1 34 49630835.0000000000000000000000000000000000000000000000000000
10 34 271579839.0000000000000000000000000000000000000000000000000000
20 34 515808110.0000000000000000000000000000000000000000000000000000
30 34 1040788781.0000000000000000000000000000000000000000000000000000
40 34 1308481929.0000000000000000000000000000000000000000000000000000
50 34 1542569902.0000000000000000000000000000000000000000000000000000
0 35 24840775.0000000000000000000000000000000000000000000000000000
1 35 49623869.0000000000000000000000000000000000000000000000000000
10 35 271363134.0000000000000000000000000000000000000000000000000000
20 35 515669206.0000000000000000000000000000000000000000000000000000
30 35 1024060304.0000000000000000000000000000000000000000000000000000
40 35 1292730383.0000000000000000000000000000000000000000000000000000
50 35 1527875781.0000000000000000000000000000000000000000000000000000
0 36 24855353.0000000000000000000000000000000000000000000000000000
1 36 49633117.0000000000000000000000000000000000000000000000000000
10 36 271374863.0000000000000000000000000000000000000000000000000000
20 36 515326574.0000000000000000000000000000000000000000000000000000
30 36 679870806.0000000000000000000000000000000000000000000000000000
40 36 1276069064.0000000000000000000000000000000000000000000000000000
50 36 1514149145.0000000000000000000000000000000000000000000000000000
0 37 24850598.0000000000000000000000000000000000000000000000000000
1 37 49604571.0000000000000000000000000000000000000000000000000000
10 37 271341387.0000000000000000000000000000000000000000000000000000
20 37 515067614.0000000000000000000000000000000000000000000000000000
30 37 680526713.0000000000000000000000000000000000000000000000000000
40 37 1262107738.0000000000000000000000000000000000000000000000000000
50 37 1500784177.0000000000000000000000000000000000000000000000000000
0 38 24855529.0000000000000000000000000000000000000000000000000000
1 38 49569140.0000000000000000000000000000000000000000000000000000
10 38 271175203.0000000000000000000000000000000000000000000000000000
20 38 515371879.0000000000000000000000000000000000000000000000000000
30 38 681835517.0000000000000000000000000000000000000000000000000000
40 38 1243246816.0000000000000000000000000000000000000000000000000000
50 38 1488307074.0000000000000000000000000000000000000000000000000000
0 39 24812135.0000000000000000000000000000000000000000000000000000
1 39 49518255.0000000000000000000000000000000000000000000000000000
10 39 270951177.0000000000000000000000000000000000000000000000000000
20 39 515661927.0000000000000000000000000000000000000000000000000000
30 39 684273219.0000000000000000000000000000000000000000000000000000
40 39 1225601600.0000000000000000000000000000000000000000000000000000
50 39 1475583360.0000000000000000000000000000000000000000000000000000
0 4 25064549.0000000000000000000000000000000000000000000000000000
1 4 651598218.0000000000000000000000000000000000000000000000000000
10 4 753761870.0000000000000000000000000000000000000000000000000000
20 4 961331564.0000000000000000000000000000000000000000000000000000
30 4 1208595350.0000000000000000000000000000000000000000000000000000
40 4 1456013103.0000000000000000000000000000000000000000000000000000
50 4 1703605268.0000000000000000000000000000000000000000000000000000
0 40 24838783.0000000000000000000000000000000000000000000000000000
1 40 49680405.0000000000000000000000000000000000000000000000000000
10 40 270964579.0000000000000000000000000000000000000000000000000000
20 40 516534425.0000000000000000000000000000000000000000000000000000
30 40 687326174.0000000000000000000000000000000000000000000000000000
40 40 1206322668.0000000000000000000000000000000000000000000000000000
50 40 1464193681.0000000000000000000000000000000000000000000000000000
0 41 24851128.0000000000000000000000000000000000000000000000000000
1 41 49698979.0000000000000000000000000000000000000000000000000000
10 41 271123309.0000000000000000000000000000000000000000000000000000
20 41 516742944.0000000000000000000000000000000000000000000000000000
30 41 691656378.0000000000000000000000000000000000000000000000000000
40 41 1187231394.0000000000000000000000000000000000000000000000000000
50 41 1451063105.0000000000000000000000000000000000000000000000000000
0 42 24825258.0000000000000000000000000000000000000000000000000000
1 42 49662097.0000000000000000000000000000000000000000000000000000
10 42 271144969.0000000000000000000000000000000000000000000000000000
20 42 516886380.0000000000000000000000000000000000000000000000000000
30 42 697257447.0000000000000000000000000000000000000000000000000000
40 42 1168276582.0000000000000000000000000000000000000000000000000000
50 42 1437975925.0000000000000000000000000000000000000000000000000000
0 43 24824546.0000000000000000000000000000000000000000000000000000
1 43 49525069.0000000000000000000000000000000000000000000000000000
10 43 271266635.0000000000000000000000000000000000000000000000000000
20 43 517269326.0000000000000000000000000000000000000000000000000000
30 43 705529999.0000000000000000000000000000000000000000000000000000
40 43 1149033414.0000000000000000000000000000000000000000000000000000
50 43 1424807190.0000000000000000000000000000000000000000000000000000
0 44 24870957.0000000000000000000000000000000000000000000000000000
1 44 49714020.0000000000000000000000000000000000000000000000000000
10 44 271356741.0000000000000000000000000000000000000000000000000000
20 44 517679880.0000000000000000000000000000000000000000000000000000
30 44 717972969.0000000000000000000000000000000000000000000000000000
40 44 1129741983.0000000000000000000000000000000000000000000000000000
50 44 1410895362.0000000000000000000000000000000000000000000000000000
0 45 24883700.0000000000000000000000000000000000000000000000000000
1 45 49731479.0000000000000000000000000000000000000000000000000000
10 45 271735196.0000000000000000000000000000000000000000000000000000
20 45 518008742.0000000000000000000000000000000000000000000000000000
30 45 733648050.0000000000000000000000000000000000000000000000000000
40 45 1110958671.0000000000000000000000000000000000000000000000000000
50 45 1396445727.0000000000000000000000000000000000000000000000000000
0 46 24872662.0000000000000000000000000000000000000000000000000000
1 46 49698586.0000000000000000000000000000000000000000000000000000
10 46 272140289.0000000000000000000000000000000000000000000000000000
20 46 518458787.0000000000000000000000000000000000000000000000000000
30 46 749858791.0000000000000000000000000000000000000000000000000000
40 46 946358415.0000000000000000000000000000000000000000000000000000
50 46 1380339309.0000000000000000000000000000000000000000000000000000
0 47 24886115.0000000000000000000000000000000000000000000000000000
1 47 49653024.0000000000000000000000000000000000000000000000000000
10 47 272583319.0000000000000000000000000000000000000000000000000000
20 47 519986477.0000000000000000000000000000000000000000000000000000
30 47 766091775.0000000000000000000000000000000000000000000000000000
40 47 953187012.0000000000000000000000000000000000000000000000000000
50 47 1366440752.0000000000000000000000000000000000000000000000000000
0 48 24884725.0000000000000000000000000000000000000000000000000000
1 48 49616123.0000000000000000000000000000000000000000000000000000
10 48 272551540.0000000000000000000000000000000000000000000000000000
20 48 519958857.0000000000000000000000000000000000000000000000000000
30 48 766055032.0000000000000000000000000000000000000000000000000000
40 48 953116774.0000000000000000000000000000000000000000000000000000
50 48 1346635807.0000000000000000000000000000000000000000000000000000
0 49 24893645.0000000000000000000000000000000000000000000000000000
1 49 49583167.0000000000000000000000000000000000000000000000000000
10 49 272469701.0000000000000000000000000000000000000000000000000000
20 49 519875323.0000000000000000000000000000000000000000000000000000
30 49 765999192.0000000000000000000000000000000000000000000000000000
40 49 953088439.0000000000000000000000000000000000000000000000000000
50 49 1326559142.0000000000000000000000000000000000000000000000000000
0 5 25034147.0000000000000000000000000000000000000000000000000000
1 5 651611007.0000000000000000000000000000000000000000000000000000
10 5 753740538.0000000000000000000000000000000000000000000000000000
20 5 961701917.0000000000000000000000000000000000000000000000000000
30 5 1208758643.0000000000000000000000000000000000000000000000000000
40 5 1455970894.0000000000000000000000000000000000000000000000000000
50 5 1703402239.0000000000000000000000000000000000000000000000000000
0 50 24850972.0000000000000000000000000000000000000000000000000000
1 50 49554019.0000000000000000000000000000000000000000000000000000
10 50 272018950.0000000000000000000000000000000000000000000000000000
20 50 519273503.0000000000000000000000000000000000000000000000000000
30 50 765603172.0000000000000000000000000000000000000000000000000000
40 50 952827556.0000000000000000000000000000000000000000000000000000
50 50 1304616748.0000000000000000000000000000000000000000000000000000
0 51 24703701.0000000000000000000000000000000000000000000000000000
1 51 49379752.0000000000000000000000000000000000000000000000000000
10 51 271485325.0000000000000000000000000000000000000000000000000000
20 51 518878665.0000000000000000000000000000000000000000000000000000
30 51 765164511.0000000000000000000000000000000000000000000000000000
40 51 952484547.0000000000000000000000000000000000000000000000000000
50 51 1283077733.0000000000000000000000000000000000000000000000000000
0 52 24797959.0000000000000000000000000000000000000000000000000000
1 52 49444025.0000000000000000000000000000000000000000000000000000
10 52 271048591.0000000000000000000000000000000000000000000000000000
20 52 518657805.0000000000000000000000000000000000000000000000000000
30 52 765128400.0000000000000000000000000000000000000000000000000000
40 52 952486962.0000000000000000000000000000000000000000000000000000
50 52 1262226450.0000000000000000000000000000000000000000000000000000
0 53 24813325.0000000000000000000000000000000000000000000000000000
1 53 49453551.0000000000000000000000000000000000000000000000000000
10 53 270787908.0000000000000000000000000000000000000000000000000000
20 53 518346444.0000000000000000000000000000000000000000000000000000
30 53 764623578.0000000000000000000000000000000000000000000000000000
40 53 952313475.0000000000000000000000000000000000000000000000000000
50 53 1242667793.0000000000000000000000000000000000000000000000000000
0 54 24795302.0000000000000000000000000000000000000000000000000000
1 54 49453462.0000000000000000000000000000000000000000000000000000
10 54 270701377.0000000000000000000000000000000000000000000000000000
20 54 518084724.0000000000000000000000000000000000000000000000000000
30 54 764284725.0000000000000000000000000000000000000000000000000000
40 54 952341965.0000000000000000000000000000000000000000000000000000
50 54 1223218425.0000000000000000000000000000000000000000000000000000
0 55 24799114.0000000000000000000000000000000000000000000000000000
1 55 49437962.0000000000000000000000000000000000000000000000000000
10 55 270643345.0000000000000000000000000000000000000000000000000000
20 55 517507319.0000000000000000000000000000000000000000000000000000
30 55 764193993.0000000000000000000000000000000000000000000000000000
40 55 952276945.0000000000000000000000000000000000000000000000000000
50 55 1204994139.0000000000000000000000000000000000000000000000000000
0 56 24756708.0000000000000000000000000000000000000000000000000000
1 56 49431749.0000000000000000000000000000000000000000000000000000
10 56 270662442.0000000000000000000000000000000000000000000000000000
20 56 517175386.0000000000000000000000000000000000000000000000000000
30 56 764029554.0000000000000000000000000000000000000000000000000000
40 56 952004372.0000000000000000000000000000000000000000000000000000
50 56 1182520993.0000000000000000000000000000000000000000000000000000
0 57 24777444.0000000000000000000000000000000000000000000000000000
1 57 49500857.0000000000000000000000000000000000000000000000000000
10 57 270643045.0000000000000000000000000000000000000000000000000000
20 57 516987160.0000000000000000000000000000000000000000000000000000
30 57 763651076.0000000000000000000000000000000000000000000000000000
40 57 951936170.0000000000000000000000000000000000000000000000000000
50 57 1199691441.0000000000000000000000000000000000000000000000000000
0 58 24795062.0000000000000000000000000000000000000000000000000000
1 58 49517411.0000000000000000000000000000000000000000000000000000
10 58 270724131.0000000000000000000000000000000000000000000000000000
20 58 516908120.0000000000000000000000000000000000000000000000000000
30 58 763306656.0000000000000000000000000000000000000000000000000000
40 58 951573983.0000000000000000000000000000000000000000000000000000
50 58 1218236620.0000000000000000000000000000000000000000000000000000
0 59 24803766.0000000000000000000000000000000000000000000000000000
1 59 49492983.0000000000000000000000000000000000000000000000000000
10 59 270741614.0000000000000000000000000000000000000000000000000000
20 59 516936975.0000000000000000000000000000000000000000000000000000
30 59 763011790.0000000000000000000000000000000000000000000000000000
40 59 951582151.0000000000000000000000000000000000000000000000000000
50 59 1232590451.0000000000000000000000000000000000000000000000000000
0 6 24972657.0000000000000000000000000000000000000000000000000000
1 6 651584026.0000000000000000000000000000000000000000000000000000
10 6 753916837.0000000000000000000000000000000000000000000000000000
20 6 962512108.0000000000000000000000000000000000000000000000000000
30 6 1209039184.0000000000000000000000000000000000000000000000000000
40 6 1455927640.0000000000000000000000000000000000000000000000000000
50 6 1703236586.0000000000000000000000000000000000000000000000000000
0 60 24830307.0000000000000000000000000000000000000000000000000000
1 60 49520798.0000000000000000000000000000000000000000000000000000
10 60 270823617.0000000000000000000000000000000000000000000000000000
20 60 516944761.0000000000000000000000000000000000000000000000000000
30 60 762938560.0000000000000000000000000000000000000000000000000000
40 60 951543778.0000000000000000000000000000000000000000000000000000
50 60 1246798499.0000000000000000000000000000000000000000000000000000
0 61 24840981.0000000000000000000000000000000000000000000000000000
1 61 49530308.0000000000000000000000000000000000000000000000000000
10 61 271028927.0000000000000000000000000000000000000000000000000000
20 61 516909977.0000000000000000000000000000000000000000000000000000
30 61 762960828.0000000000000000000000000000000000000000000000000000
40 61 1057129149.0000000000000000000000000000000000000000000000000000
50 61 1262201847.0000000000000000000000000000000000000000000000000000
0 62 24816985.0000000000000000000000000000000000000000000000000000
1 62 49514095.0000000000000000000000000000000000000000000000000000
10 62 271267749.0000000000000000000000000000000000000000000000000000
20 62 516957657.0000000000000000000000000000000000000000000000000000
30 62 763265189.0000000000000000000000000000000000000000000000000000
40 62 1060513009.0000000000000000000000000000000000000000000000000000
50 62 1277204250.0000000000000000000000000000000000000000000000000000
0 63 24764220.0000000000000000000000000000000000000000000000000000
1 63 49525401.0000000000000000000000000000000000000000000000000000
10 63 271581889.0000000000000000000000000000000000000000000000000000
20 63 517215894.0000000000000000000000000000000000000000000000000000
30 63 763545300.0000000000000000000000000000000000000000000000000000
40 63 1064173579.0000000000000000000000000000000000000000000000000000
50 63 1291577315.0000000000000000000000000000000000000000000000000000
0 64 24816342.0000000000000000000000000000000000000000000000000000
1 64 49682540.0000000000000000000000000000000000000000000000000000
10 64 271711922.0000000000000000000000000000000000000000000000000000
20 64 517907783.0000000000000000000000000000000000000000000000000000
30 64 763911720.0000000000000000000000000000000000000000000000000000
40 64 1068344454.0000000000000000000000000000000000000000000000000000
50 64 1306306592.0000000000000000000000000000000000000000000000000000
0 65 24830287.0000000000000000000000000000000000000000000000000000
1 65 49696723.0000000000000000000000000000000000000000000000000000
10 65 271724891.0000000000000000000000000000000000000000000000000000
20 65 518035804.0000000000000000000000000000000000000000000000000000
30 65 763965322.0000000000000000000000000000000000000000000000000000
40 65 1076400614.0000000000000000000000000000000000000000000000000000
50 65 1320101726.0000000000000000000000000000000000000000000000000000
0 66 24806997.0000000000000000000000000000000000000000000000000000
1 66 49652966.0000000000000000000000000000000000000000000000000000
10 66 271675198.0000000000000000000000000000000000000000000000000000
20 66 518060775.0000000000000000000000000000000000000000000000000000
30 66 764130947.0000000000000000000000000000000000000000000000000000
40 66 1088969156.0000000000000000000000000000000000000000000000000000
50 66 1335915346.0000000000000000000000000000000000000000000000000000
0 67 24798939.0000000000000000000000000000000000000000000000000000
1 67 49493914.0000000000000000000000000000000000000000000000000000
10 67 271956189.0000000000000000000000000000000000000000000000000000
20 67 518339135.0000000000000000000000000000000000000000000000000000
30 67 764345439.0000000000000000000000000000000000000000000000000000
40 67 1106348374.0000000000000000000000000000000000000000000000000000
50 67 1352937692.0000000000000000000000000000000000000000000000000000
0 68 24751132.0000000000000000000000000000000000000000000000000000
1 68 49521520.0000000000000000000000000000000000000000000000000000
10 68 272148991.0000000000000000000000000000000000000000000000000000
20 68 518372469.0000000000000000000000000000000000000000000000000000
30 68 764525366.0000000000000000000000000000000000000000000000000000
40 68 1126120398.0000000000000000000000000000000000000000000000000000
50 68 1369824113.0000000000000000000000000000000000000000000000000000
0 69 24865614.0000000000000000000000000000000000000000000000000000
1 69 49546538.0000000000000000000000000000000000000000000000000000
10 69 272172829.0000000000000000000000000000000000000000000000000000
20 69 518549017.0000000000000000000000000000000000000000000000000000
30 69 764735552.0000000000000000000000000000000000000000000000000000
40 69 1142538338.0000000000000000000000000000000000000000000000000000
50 69 1386032321.0000000000000000000000000000000000000000000000000000
0 7 25012503.0000000000000000000000000000000000000000000000000000
1 7 50057822.0000000000000000000000000000000000000000000000000000
10 7 754241180.0000000000000000000000000000000000000000000000000000
20 7 962746929.0000000000000000000000000000000000000000000000000000
30 7 1209395167.0000000000000000000000000000000000000000000000000000
40 7 1456114734.0000000000000000000000000000000000000000000000000000
50 7 1702822400.0000000000000000000000000000000000000000000000000000
0 70 24892952.0000000000000000000000000000000000000000000000000000
1 70 49554556.0000000000000000000000000000000000000000000000000000
10 70 272173347.0000000000000000000000000000000000000000000000000000
20 70 518538725.0000000000000000000000000000000000000000000000000000
30 70 764761219.0000000000000000000000000000000000000000000000000000
40 70 1157907586.0000000000000000000000000000000000000000000000000000
50 70 1402945629.0000000000000000000000000000000000000000000000000000
0 71 24848967.0000000000000000000000000000000000000000000000000000
1 71 49640981.0000000000000000000000000000000000000000000000000000
10 71 272135650.0000000000000000000000000000000000000000000000000000
20 71 518496879.0000000000000000000000000000000000000000000000000000
30 71 936508469.0000000000000000000000000000000000000000000000000000
40 71 1174129158.0000000000000000000000000000000000000000000000000000
50 71 1419565609.0000000000000000000000000000000000000000000000000000
0 72 24843843.0000000000000000000000000000000000000000000000000000
1 72 49691863.0000000000000000000000000000000000000000000000000000
10 72 271946059.0000000000000000000000000000000000000000000000000000
20 72 518190099.0000000000000000000000000000000000000000000000000000
30 72 943318019.0000000000000000000000000000000000000000000000000000
40 72 1185181821.0000000000000000000000000000000000000000000000000000
50 72 1431061295.0000000000000000000000000000000000000000000000000000
0 73 24861866.0000000000000000000000000000000000000000000000000000
1 73 49665701.0000000000000000000000000000000000000000000000000000
10 73 266989462.0000000000000000000000000000000000000000000000000000
20 73 501948641.0000000000000000000000000000000000000000000000000000
30 73 951608978.0000000000000000000000000000000000000000000000000000
40 73 1196858184.0000000000000000000000000000000000000000000000000000
50 73 1442144584.0000000000000000000000000000000000000000000000000000
0 74 24833145.0000000000000000000000000000000000000000000000000000
1 74 49649901.0000000000000000000000000000000000000000000000000000
10 74 263145428.0000000000000000000000000000000000000000000000000000
20 74 485575767.0000000000000000000000000000000000000000000000000000
30 74 959539128.0000000000000000000000000000000000000000000000000000
40 74 1207491602.0000000000000000000000000000000000000000000000000000
50 74 1453007587.0000000000000000000000000000000000000000000000000000
0 75 24811378.0000000000000000000000000000000000000000000000000000
1 75 49590904.0000000000000000000000000000000000000000000000000000
10 75 261713351.0000000000000000000000000000000000000000000000000000
20 75 469204657.0000000000000000000000000000000000000000000000000000
30 75 970079434.0000000000000000000000000000000000000000000000000000
40 75 1218481614.0000000000000000000000000000000000000000000000000000
50 75 1463689949.0000000000000000000000000000000000000000000000000000
0 76 24822796.0000000000000000000000000000000000000000000000000000
1 76 49597213.0000000000000000000000000000000000000000000000000000
10 76 260572472.0000000000000000000000000000000000000000000000000000
20 76 452920689.0000000000000000000000000000000000000000000000000000
30 76 981360890.0000000000000000000000000000000000000000000000000000
40 76 1230387515.0000000000000000000000000000000000000000000000000000
50 76 1473395538.0000000000000000000000000000000000000000000000000000
0 77 24836615.0000000000000000000000000000000000000000000000000000
1 77 49619890.0000000000000000000000000000000000000000000000000000
10 77 260574307.0000000000000000000000000000000000000000000000000000
20 77 436923515.0000000000000000000000000000000000000000000000000000
30 77 993193824.0000000000000000000000000000000000000000000000000000
40 77 1242437197.0000000000000000000000000000000000000000000000000000
50 77 1482885015.0000000000000000000000000000000000000000000000000000
0 78 24815243.0000000000000000000000000000000000000000000000000000
1 78 49631856.0000000000000000000000000000000000000000000000000000
10 78 260552786.0000000000000000000000000000000000000000000000000000
20 78 421911365.0000000000000000000000000000000000000000000000000000
30 78 1006940076.0000000000000000000000000000000000000000000000000000
40 78 1254933229.0000000000000000000000000000000000000000000000000000
50 78 1492229360.0000000000000000000000000000000000000000000000000000
0 79 24815489.0000000000000000000000000000000000000000000000000000
1 79 49634420.0000000000000000000000000000000000000000000000000000
10 79 260338073.0000000000000000000000000000000000000000000000000000
20 79 411259753.0000000000000000000000000000000000000000000000000000
30 79 1019647843.0000000000000000000000000000000000000000000000000000
40 79 1266802115.0000000000000000000000000000000000000000000000000000
50 79 1500836842.0000000000000000000000000000000000000000000000000000
0 8 25024178.0000000000000000000000000000000000000000000000000000
1 8 50090561.0000000000000000000000000000000000000000000000000000
10 8 754295290.0000000000000000000000000000000000000000000000000000
20 8 963239276.0000000000000000000000000000000000000000000000000000
30 8 1209816908.0000000000000000000000000000000000000000000000000000
40 8 1456125578.0000000000000000000000000000000000000000000000000000
50 8 1702819538.0000000000000000000000000000000000000000000000000000
0 80 24825940.0000000000000000000000000000000000000000000000000000
1 80 49612448.0000000000000000000000000000000000000000000000000000
10 80 260406317.0000000000000000000000000000000000000000000000000000
20 80 403793491.0000000000000000000000000000000000000000000000000000
30 80 1032291483.0000000000000000000000000000000000000000000000000000
40 80 1278878806.0000000000000000000000000000000000000000000000000000
50 80 1509131505.0000000000000000000000000000000000000000000000000000
0 81 24803642.0000000000000000000000000000000000000000000000000000
1 81 49588393.0000000000000000000000000000000000000000000000000000
10 81 260542864.0000000000000000000000000000000000000000000000000000
20 81 819909272.0000000000000000000000000000000000000000000000000000
30 81 1044973895.0000000000000000000000000000000000000000000000000000
40 81 1290718274.0000000000000000000000000000000000000000000000000000
50 81 1517912951.0000000000000000000000000000000000000000000000000000
0 82 24731877.0000000000000000000000000000000000000000000000000000
1 82 49526601.0000000000000000000000000000000000000000000000000000
10 82 260637408.0000000000000000000000000000000000000000000000000000
20 82 824911383.0000000000000000000000000000000000000000000000000000
30 82 1056679619.0000000000000000000000000000000000000000000000000000
40 82 1302229374.0000000000000000000000000000000000000000000000000000
50 82 1525126504.0000000000000000000000000000000000000000000000000000
0 83 24885447.0000000000000000000000000000000000000000000000000000
1 83 49719409.0000000000000000000000000000000000000000000000000000
10 83 260632764.0000000000000000000000000000000000000000000000000000
20 83 831176814.0000000000000000000000000000000000000000000000000000
30 83 1068053534.0000000000000000000000000000000000000000000000000000
40 83 1314031692.0000000000000000000000000000000000000000000000000000
50 83 1533070767.0000000000000000000000000000000000000000000000000000
0 84 24909066.0000000000000000000000000000000000000000000000000000
1 84 49739918.0000000000000000000000000000000000000000000000000000
10 84 260611101.0000000000000000000000000000000000000000000000000000
20 84 837884476.0000000000000000000000000000000000000000000000000000
30 84 1078723347.0000000000000000000000000000000000000000000000000000
40 84 1325985812.0000000000000000000000000000000000000000000000000000
50 84 1540717538.0000000000000000000000000000000000000000000000000000
0 85 24865408.0000000000000000000000000000000000000000000000000000
1 85 49730910.0000000000000000000000000000000000000000000000000000
10 85 260629491.0000000000000000000000000000000000000000000000000000
20 85 845950492.0000000000000000000000000000000000000000000000000000
30 85 1089587498.0000000000000000000000000000000000000000000000000000
40 85 1337622497.0000000000000000000000000000000000000000000000000000
50 85 1550130648.0000000000000000000000000000000000000000000000000000
0 86 24742604.0000000000000000000000000000000000000000000000000000
1 86 49567355.0000000000000000000000000000000000000000000000000000
10 86 260590250.0000000000000000000000000000000000000000000000000000
20 86 855466335.0000000000000000000000000000000000000000000000000000
30 86 1101370597.0000000000000000000000000000000000000000000000000000
40 86 1349920537.0000000000000000000000000000000000000000000000000000
50 86 1560882408.0000000000000000000000000000000000000000000000000000
0 87 24794706.0000000000000000000000000000000000000000000000000000
1 87 49603757.0000000000000000000000000000000000000000000000000000
10 87 260626331.0000000000000000000000000000000000000000000000000000
20 87 865952095.0000000000000000000000000000000000000000000000000000
30 87 1113037243.0000000000000000000000000000000000000000000000000000
40 87 1361018923.0000000000000000000000000000000000000000000000000000
50 87 1574178529.0000000000000000000000000000000000000000000000000000
0 88 24808431.0000000000000000000000000000000000000000000000000000
1 88 49584425.0000000000000000000000000000000000000000000000000000
10 88 261044491.0000000000000000000000000000000000000000000000000000
20 88 878269220.0000000000000000000000000000000000000000000000000000
30 88 1125885006.0000000000000000000000000000000000000000000000000000
40 88 1373375255.0000000000000000000000000000000000000000000000000000
50 88 1589383714.0000000000000000000000000000000000000000000000000000
0 89 24886986.0000000000000000000000000000000000000000000000000000
1 89 49770843.0000000000000000000000000000000000000000000000000000
10 89 261113960.0000000000000000000000000000000000000000000000000000
20 89 889822086.0000000000000000000000000000000000000000000000000000
30 89 1137093678.0000000000000000000000000000000000000000000000000000
40 89 1385351064.0000000000000000000000000000000000000000000000000000
50 89 1605326937.0000000000000000000000000000000000000000000000000000
0 9 25044767.0000000000000000000000000000000000000000000000000000
1 9 50036794.0000000000000000000000000000000000000000000000000000
10 9 754687242.0000000000000000000000000000000000000000000000000000
20 9 963362754.0000000000000000000000000000000000000000000000000000
30 9 1209997662.0000000000000000000000000000000000000000000000000000
40 9 1456069305.0000000000000000000000000000000000000000000000000000
50 9 1703073782.0000000000000000000000000000000000000000000000000000
0 90 24911487.0000000000000000000000000000000000000000000000000000
1 90 49769443.0000000000000000000000000000000000000000000000000000
10 90 261232211.0000000000000000000000000000000000000000000000000000
20 90 901846032.0000000000000000000000000000000000000000000000000000
30 90 1149883871.0000000000000000000000000000000000000000000000000000
40 90 1397192983.0000000000000000000000000000000000000000000000000000
50 90 1621989959.0000000000000000000000000000000000000000000000000000
0 91 24870444.0000000000000000000000000000000000000000000000000000
1 91 49731425.0000000000000000000000000000000000000000000000000000
10 91 732202179.0000000000000000000000000000000000000000000000000000
20 91 913983880.0000000000000000000000000000000000000000000000000000
30 91 1161754991.0000000000000000000000000000000000000000000000000000
40 91 1409052845.0000000000000000000000000000000000000000000000000000
50 91 1638946862.0000000000000000000000000000000000000000000000000000
0 92 24805920.0000000000000000000000000000000000000000000000000000
1 92 49543360.0000000000000000000000000000000000000000000000000000
10 92 736700129.0000000000000000000000000000000000000000000000000000
20 92 926988973.0000000000000000000000000000000000000000000000000000
30 92 1173808491.0000000000000000000000000000000000000000000000000000
40 92 1420897554.0000000000000000000000000000000000000000000000000000
50 92 1655827814.0000000000000000000000000000000000000000000000000000
0 93 24820881.0000000000000000000000000000000000000000000000000000
1 93 49604909.0000000000000000000000000000000000000000000000000000
10 93 741905551.0000000000000000000000000000000000000000000000000000
20 93 938413082.0000000000000000000000000000000000000000000000000000
30 93 1185470330.0000000000000000000000000000000000000000000000000000
40 93 1432640046.0000000000000000000000000000000000000000000000000000
50 93 1672506706.0000000000000000000000000000000000000000000000000000
0 94 24843566.0000000000000000000000000000000000000000000000000000
1 94 49737689.0000000000000000000000000000000000000000000000000000
10 94 747652629.0000000000000000000000000000000000000000000000000000
20 94 950080522.0000000000000000000000000000000000000000000000000000
30 94 1197879829.0000000000000000000000000000000000000000000000000000
40 94 1443921719.0000000000000000000000000000000000000000000000000000
50 94 1688859438.0000000000000000000000000000000000000000000000000000
0 95 25129898.0000000000000000000000000000000000000000000000000000
1 95 50227693.0000000000000000000000000000000000000000000000000000
10 95 754068077.0000000000000000000000000000000000000000000000000000
20 95 961196605.0000000000000000000000000000000000000000000000000000
30 95 1208988647.0000000000000000000000000000000000000000000000000000
40 95 1456484936.0000000000000000000000000000000000000000000000000000
50 95 1704155378.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/Emmy_NonPer_triad_2point2GHz_1500K.txt <==
0 0 60406414.0000000000000000000000000000000000000000000000000000
1 0 119571722.0000000000000000000000000000000000000000000000000000
20 0 1885969857.0000000000000000000000000000000000000000000000000000
40 0 3092582931.0000000000000000000000000000000000000000000000000000
60 0 4290536578.0000000000000000000000000000000000000000000000000000
80 0 5495799415.0000000000000000000000000000000000000000000000000000
100 0 6696696680.0000000000000000000000000000000000000000000000000000
120 0 7894092652.0000000000000000000000000000000000000000000000000000
140 0 9095509329.0000000000000000000000000000000000000000000000000000
160 0 10300397054.0000000000000000000000000000000000000000000000000000
180 0 11501576412.0000000000000000000000000000000000000000000000000000
200 0 12698112374.0000000000000000000000000000000000000000000000000000
0 1 60505665.0000000000000000000000000000000000000000000000000000
1 1 119451208.0000000000000000000000000000000000000000000000000000
20 1 1885862233.0000000000000000000000000000000000000000000000000000
40 1 3092430131.0000000000000000000000000000000000000000000000000000
60 1 4290380197.0000000000000000000000000000000000000000000000000000
80 1 5495683045.0000000000000000000000000000000000000000000000000000
100 1 6696590532.0000000000000000000000000000000000000000000000000000
120 1 7893935150.0000000000000000000000000000000000000000000000000000
140 1 9095391133.0000000000000000000000000000000000000000000000000000
160 1 10300272156.0000000000000000000000000000000000000000000000000000
180 1 11501422441.0000000000000000000000000000000000000000000000000000
200 1 12698706351.0000000000000000000000000000000000000000000000000000
0 10 60485995.0000000000000000000000000000000000000000000000000000
1 10 120945424.0000000000000000000000000000000000000000000000000000
20 10 1883916289.0000000000000000000000000000000000000000000000000000
40 10 3089584799.0000000000000000000000000000000000000000000000000000
60 10 4288438389.0000000000000000000000000000000000000000000000000000
80 10 5491315718.0000000000000000000000000000000000000000000000000000
100 10 6693148083.0000000000000000000000000000000000000000000000000000
120 10 7888202191.0000000000000000000000000000000000000000000000000000
140 10 9091043647.0000000000000000000000000000000000000000000000000000
160 10 10297527499.0000000000000000000000000000000000000000000000000000
180 10 11496758410.0000000000000000000000000000000000000000000000000000
200 10 12697499829.0000000000000000000000000000000000000000000000000000
0 11 60570393.0000000000000000000000000000000000000000000000000000
1 11 121132881.0000000000000000000000000000000000000000000000000000
20 11 1865962473.0000000000000000000000000000000000000000000000000000
40 11 3071603060.0000000000000000000000000000000000000000000000000000
60 11 4272640436.0000000000000000000000000000000000000000000000000000
80 11 5475613749.0000000000000000000000000000000000000000000000000000
100 11 6677225069.0000000000000000000000000000000000000000000000000000
120 11 7874711197.0000000000000000000000000000000000000000000000000000
140 11 9075524263.0000000000000000000000000000000000000000000000000000
160 11 10281252335.0000000000000000000000000000000000000000000000000000
180 11 11482436946.0000000000000000000000000000000000000000000000000000
200 11 12668960028.0000000000000000000000000000000000000000000000000000
0 12 60578742.0000000000000000000000000000000000000000000000000000
1 12 121275839.0000000000000000000000000000000000000000000000000000
20 12 1846942845.0000000000000000000000000000000000000000000000000000
40 12 3054285214.0000000000000000000000000000000000000000000000000000
60 12 4256061469.0000000000000000000000000000000000000000000000000000
80 12 5459678098.0000000000000000000000000000000000000000000000000000
100 12 6661102827.0000000000000000000000000000000000000000000000000000
120 12 7859709939.0000000000000000000000000000000000000000000000000000
140 12 9058800980.0000000000000000000000000000000000000000000000000000
160 12 10264538421.0000000000000000000000000000000000000000000000000000
180 12 11467410658.0000000000000000000000000000000000000000000000000000
200 12 12645822823.0000000000000000000000000000000000000000000000000000
0 13 60513767.0000000000000000000000000000000000000000000000000000
1 13 121264890.0000000000000000000000000000000000000000000000000000
20 13 1825989903.0000000000000000000000000000000000000000000000000000
40 13 3035536579.0000000000000000000000000000000000000000000000000000
60 13 4239501642.0000000000000000000000000000000000000000000000000000
80 13 5440894722.0000000000000000000000000000000000000000000000000000
100 13 6644289943.0000000000000000000000000000000000000000000000000000
120 13 7843550600.0000000000000000000000000000000000000000000000000000
140 13 9042610833.0000000000000000000000000000000000000000000000000000
160 13 10246720617.0000000000000000000000000000000000000000000000000000
180 13 11449655021.0000000000000000000000000000000000000000000000000000
200 13 12632198378.0000000000000000000000000000000000000000000000000000
0 14 60629698.0000000000000000000000000000000000000000000000000000
1 14 121186335.0000000000000000000000000000000000000000000000000000
20 14 1805035101.0000000000000000000000000000000000000000000000000000
40 14 3017978896.0000000000000000000000000000000000000000000000000000
60 14 4223906892.0000000000000000000000000000000000000000000000000000
80 14 5423485184.0000000000000000000000000000000000000000000000000000
100 14 6628530055.0000000000000000000000000000000000000000000000000000
120 14 7828892216.0000000000000000000000000000000000000000000000000000
140 14 9026662953.0000000000000000000000000000000000000000000000000000
160 14 10228726921.0000000000000000000000000000000000000000000000000000
180 14 11432409931.0000000000000000000000000000000000000000000000000000
200 14 12621234091.0000000000000000000000000000000000000000000000000000
0 15 60634176.0000000000000000000000000000000000000000000000000000
1 15 121115059.0000000000000000000000000000000000000000000000000000
20 15 1785082654.0000000000000000000000000000000000000000000000000000
40 15 2999444324.0000000000000000000000000000000000000000000000000000
60 15 4205076582.0000000000000000000000000000000000000000000000000000
80 15 5409361647.0000000000000000000000000000000000000000000000000000
100 15 6611253252.0000000000000000000000000000000000000000000000000000
120 15 7812858042.0000000000000000000000000000000000000000000000000000
140 15 9010540495.0000000000000000000000000000000000000000000000000000
160 15 10212399794.0000000000000000000000000000000000000000000000000000
180 15 11416507556.0000000000000000000000000000000000000000000000000000
200 15 12609536421.0000000000000000000000000000000000000000000000000000
0 16 60516563.0000000000000000000000000000000000000000000000000000
1 16 121015621.0000000000000000000000000000000000000000000000000000
20 16 1762839221.0000000000000000000000000000000000000000000000000000
40 16 2982385545.0000000000000000000000000000000000000000000000000000
60 16 4190993756.0000000000000000000000000000000000000000000000000000
80 16 5403424111.0000000000000000000000000000000000000000000000000000
100 16 6596992574.0000000000000000000000000000000000000000000000000000
120 16 7796416133.0000000000000000000000000000000000000000000000000000
140 16 8994036279.0000000000000000000000000000000000000000000000000000
160 16 10195763071.0000000000000000000000000000000000000000000000000000
180 16 11399370737.0000000000000000000000000000000000000000000000000000
200 16 12596644865.0000000000000000000000000000000000000000000000000000
0 17 60584729.0000000000000000000000000000000000000000000000000000
1 17 121115427.0000000000000000000000000000000000000000000000000000
20 17 1741685115.0000000000000000000000000000000000000000000000000000
40 17 2962679174.0000000000000000000000000000000000000000000000000000
60 17 4170347712.0000000000000000000000000000000000000000000000000000
80 17 5377661656.0000000000000000000000000000000000000000000000000000
100 17 6579271202.0000000000000000000000000000000000000000000000000000
120 17 7783503331.0000000000000000000000000000000000000000000000000000
140 17 8976722550.0000000000000000000000000000000000000000000000000000
160 17 10177809200.0000000000000000000000000000000000000000000000000000
180 17 11383916035.0000000000000000000000000000000000000000000000000000
200 17 12583334000.0000000000000000000000000000000000000000000000000000
0 18 60410806.0000000000000000000000000000000000000000000000000000
1 18 120935644.0000000000000000000000000000000000000000000000000000
20 18 1717437536.0000000000000000000000000000000000000000000000000000
40 18 2945668147.0000000000000000000000000000000000000000000000000000
60 18 4154445415.0000000000000000000000000000000000000000000000000000
80 18 5360332975.0000000000000000000000000000000000000000000000000000
100 18 6563088969.0000000000000000000000000000000000000000000000000000
120 18 7765381726.0000000000000000000000000000000000000000000000000000
140 18 8960873243.0000000000000000000000000000000000000000000000000000
160 18 10161633185.0000000000000000000000000000000000000000000000000000
180 18 11365918500.0000000000000000000000000000000000000000000000000000
200 18 12570030428.0000000000000000000000000000000000000000000000000000
0 19 60517767.0000000000000000000000000000000000000000000000000000
1 19 121025554.0000000000000000000000000000000000000000000000000000
20 19 1691478533.0000000000000000000000000000000000000000000000000000
40 19 2928733980.0000000000000000000000000000000000000000000000000000
60 19 4137320861.0000000000000000000000000000000000000000000000000000
80 19 5342333509.0000000000000000000000000000000000000000000000000000
100 19 6547749062.0000000000000000000000000000000000000000000000000000
120 19 7749785716.0000000000000000000000000000000000000000000000000000
140 19 8945974098.0000000000000000000000000000000000000000000000000000
160 19 10143913844.0000000000000000000000000000000000000000000000000000
180 19 11349952830.0000000000000000000000000000000000000000000000000000
200 19 12556858864.0000000000000000000000000000000000000000000000000000
0 2 60623671.0000000000000000000000000000000000000000000000000000
1 2 120351379.0000000000000000000000000000000000000000000000000000
20 2 1885967422.0000000000000000000000000000000000000000000000000000
40 2 3091558195.0000000000000000000000000000000000000000000000000000
60 2 4290452040.0000000000000000000000000000000000000000000000000000
80 2 5495882450.0000000000000000000000000000000000000000000000000000
100 2 6696717307.0000000000000000000000000000000000000000000000000000
120 2 7893215338.0000000000000000000000000000000000000000000000000000
140 2 9095521472.0000000000000000000000000000000000000000000000000000
160 2 10300416776.0000000000000000000000000000000000000000000000000000
180 2 11501402181.0000000000000000000000000000000000000000000000000000
200 2 12699083486.0000000000000000000000000000000000000000000000000000
0 20 59913969.0000000000000000000000000000000000000000000000000000
1 20 120563664.0000000000000000000000000000000000000000000000000000
20 20 1667416075.0000000000000000000000000000000000000000000000000000
40 20 2908849708.0000000000000000000000000000000000000000000000000000
60 20 4119626883.0000000000000000000000000000000000000000000000000000
80 20 5326626302.0000000000000000000000000000000000000000000000000000
100 20 6532520108.0000000000000000000000000000000000000000000000000000
120 20 7735937329.0000000000000000000000000000000000000000000000000000
140 20 8929947071.0000000000000000000000000000000000000000000000000000
160 20 10126369070.0000000000000000000000000000000000000000000000000000
180 20 11334079658.0000000000000000000000000000000000000000000000000000
200 20 12540498371.0000000000000000000000000000000000000000000000000000
0 21 60245231.0000000000000000000000000000000000000000000000000000
1 21 119260082.0000000000000000000000000000000000000000000000000000
20 21 1637190003.0000000000000000000000000000000000000000000000000000
40 21 2890530152.0000000000000000000000000000000000000000000000000000
60 21 4102261858.0000000000000000000000000000000000000000000000000000
80 21 5309700790.0000000000000000000000000000000000000000000000000000
100 21 6515192688.0000000000000000000000000000000000000000000000000000
120 21 7716343372.0000000000000000000000000000000000000000000000000000
140 21 8915805669.0000000000000000000000000000000000000000000000000000
160 21 10114164807.0000000000000000000000000000000000000000000000000000
180 21 11318043197.0000000000000000000000000000000000000000000000000000
200 21 12512293770.0000000000000000000000000000000000000000000000000000
0 22 60351009.0000000000000000000000000000000000000000000000000000
1 22 120089448.0000000000000000000000000000000000000000000000000000
20 22 1596920730.0000000000000000000000000000000000000000000000000000
40 22 2869451182.0000000000000000000000000000000000000000000000000000
60 22 4083859907.0000000000000000000000000000000000000000000000000000
80 22 5291057882.0000000000000000000000000000000000000000000000000000
100 22 6499518494.0000000000000000000000000000000000000000000000000000
120 22 7701841369.0000000000000000000000000000000000000000000000000000
140 22 8901725632.0000000000000000000000000000000000000000000000000000
160 22 10099394191.0000000000000000000000000000000000000000000000000000
180 22 11302051177.0000000000000000000000000000000000000000000000000000
200 22 12485952737.0000000000000000000000000000000000000000000000000000
0 23 60384671.0000000000000000000000000000000000000000000000000000
1 23 120115728.0000000000000000000000000000000000000000000000000000
20 23 1558727901.0000000000000000000000000000000000000000000000000000
40 23 2850203118.0000000000000000000000000000000000000000000000000000
60 23 4064986419.0000000000000000000000000000000000000000000000000000
80 23 5275008745.0000000000000000000000000000000000000000000000000000
100 23 6482306000.0000000000000000000000000000000000000000000000000000
120 23 7685702506.0000000000000000000000000000000000000000000000000000
140 23 8884834081.0000000000000000000000000000000000000000000000000000
160 23 10083074248.0000000000000000000000000000000000000000000000000000
180 23 11286351433.0000000000000000000000000000000000000000000000000000
200 23 12469686870.0000000000000000000000000000000000000000000000000000
0 24 60444672.0000000000000000000000000000000000000000000000000000
1 24 120220826.0000000000000000000000000000000000000000000000000000
20 24 1517308343.0000000000000000000000000000000000000000000000000000
40 24 2830351424.0000000000000000000000000000000000000000000000000000
60 24 4049372511.0000000000000000000000000000000000000000000000000000
80 24 5259606411.0000000000000000000000000000000000000000000000000000
100 24 6464475015.0000000000000000000000000000000000000000000000000000
120 24 7667285508.0000000000000000000000000000000000000000000000000000
140 24 8869578679.0000000000000000000000000000000000000000000000000000
160 24 10066895829.0000000000000000000000000000000000000000000000000000
180 24 11269771598.0000000000000000000000000000000000000000000000000000
200 24 12458271202.0000000000000000000000000000000000000000000000000000
0 25 60446425.0000000000000000000000000000000000000000000000000000
1 25 120237637.0000000000000000000000000000000000000000000000000000
20 25 1475007991.0000000000000000000000000000000000000000000000000000
40 25 2810224399.0000000000000000000000000000000000000000000000000000
60 25 4030381679.0000000000000000000000000000000000000000000000000000
80 25 5241295982.0000000000000000000000000000000000000000000000000000
100 25 6449025567.0000000000000000000000000000000000000000000000000000
120 25 7651974099.0000000000000000000000000000000000000000000000000000
140 25 8854870076.0000000000000000000000000000000000000000000000000000
160 25 10051328027.0000000000000000000000000000000000000000000000000000
180 25 11253310278.0000000000000000000000000000000000000000000000000000
200 25 12445571290.0000000000000000000000000000000000000000000000000000
0 26 60299264.0000000000000000000000000000000000000000000000000000
1 26 120087563.0000000000000000000000000000000000000000000000000000
20 26 1170524653.0000000000000000000000000000000000000000000000000000
40 26 2787464232.0000000000000000000000000000000000000000000000000000
60 26 4013954359.0000000000000000000000000000000000000000000000000000
80 26 5223269423.0000000000000000000000000000000000000000000000000000
100 26 6430831084.0000000000000000000000000000000000000000000000000000
120 26 7634441184.0000000000000000000000000000000000000000000000000000
140 26 8840557402.0000000000000000000000000000000000000000000000000000
160 26 10039300586.0000000000000000000000000000000000000000000000000000
180 26 11237663668.0000000000000000000000000000000000000000000000000000
200 26 12430753351.0000000000000000000000000000000000000000000000000000
0 27 60350736.0000000000000000000000000000000000000000000000000000
1 27 119952385.0000000000000000000000000000000000000000000000000000
20 27 1188281892.0000000000000000000000000000000000000000000000000000
40 27 2766465598.0000000000000000000000000000000000000000000000000000
60 27 3993172772.0000000000000000000000000000000000000000000000000000
80 27 5205281072.0000000000000000000000000000000000000000000000000000
100 27 6414048880.0000000000000000000000000000000000000000000000000000
120 27 7617677381.0000000000000000000000000000000000000000000000000000
140 27 8826524644.0000000000000000000000000000000000000000000000000000
160 27 10022353617.0000000000000000000000000000000000000000000000000000
180 27 11217844936.0000000000000000000000000000000000000000000000000000
200 27 12416644337.0000000000000000000000000000000000000000000000000000
0 28 60132833.0000000000000000000000000000000000000000000000000000
1 28 119721697.0000000000000000000000000000000000000000000000000000
20 28 1213495676.0000000000000000000000000000000000000000000000000000
40 28 2742925239.0000000000000000000000000000000000000000000000000000
60 28 3975205686.0000000000000000000000000000000000000000000000000000
80 28 5186448033.0000000000000000000000000000000000000000000000000000
100 28 6393310472.0000000000000000000000000000000000000000000000000000
120 28 7600857657.0000000000000000000000000000000000000000000000000000
140 28 8807558790.0000000000000000000000000000000000000000000000000000
160 28 10007629445.0000000000000000000000000000000000000000000000000000
180 28 11203923964.0000000000000000000000000000000000000000000000000000
200 28 12402678980.0000000000000000000000000000000000000000000000000000
0 29 59828929.0000000000000000000000000000000000000000000000000000
1 29 118959710.0000000000000000000000000000000000000000000000000000
20 29 1240165567.0000000000000000000000000000000000000000000000000000
40 29 2719615742.0000000000000000000000000000000000000000000000000000
60 29 3955564633.0000000000000000000000000000000000000000000000000000
80 29 5170454052.0000000000000000000000000000000000000000000000000000
100 29 6379736921.0000000000000000000000000000000000000000000000000000
120 29 7585267264.0000000000000000000000000000000000000000000000000000
140 29 8790385404.0000000000000000000000000000000000000000000000000000
160 29 9993508802.0000000000000000000000000000000000000000000000000000
180 29 11188833568.0000000000000000000000000000000000000000000000000000
200 29 12386683762.0000000000000000000000000000000000000000000000000000
0 3 60628973.0000000000000000000000000000000000000000000000000000
1 3 120383403.0000000000000000000000000000000000000000000000000000
20 3 1885858323.0000000000000000000000000000000000000000000000000000
40 3 3090928595.0000000000000000000000000000000000000000000000000000
60 3 4290420896.0000000000000000000000000000000000000000000000000000
80 3 5495902240.0000000000000000000000000000000000000000000000000000
100 3 6696588579.0000000000000000000000000000000000000000000000000000
120 3 7892835471.0000000000000000000000000000000000000000000000000000
140 3 9095290300.0000000000000000000000000000000000000000000000000000
160 3 10300292321.0000000000000000000000000000000000000000000000000000
180 3 11501153529.0000000000000000000000000000000000000000000000000000
200 3 12699241142.0000000000000000000000000000000000000000000000000000
0 30 59707855.0000000000000000000000000000000000000000000000000000
1 30 118933714.0000000000000000000000000000000000000000000000000000
20 30 1240259078.0000000000000000000000000000000000000000000000000000
40 30 2698101740.0000000000000000000000000000000000000000000000000000
60 30 3936284348.0000000000000000000000000000000000000000000000000000
80 30 5152635203.0000000000000000000000000000000000000000000000000000
100 30 6364279778.0000000000000000000000000000000000000000000000000000
120 30 7570845969.0000000000000000000000000000000000000000000000000000
140 30 8776085699.0000000000000000000000000000000000000000000000000000
160 30 9978658286.0000000000000000000000000000000000000000000000000000
180 30 11174563284.0000000000000000000000000000000000000000000000000000
200 30 12370942470.0000000000000000000000000000000000000000000000000000
0 31 60008772.0000000000000000000000000000000000000000000000000000
1 31 119268136.0000000000000000000000000000000000000000000000000000
20 31 1240885106.0000000000000000000000000000000000000000000000000000
40 31 2673096122.0000000000000000000000000000000000000000000000000000
60 31 3917208779.0000000000000000000000000000000000000000000000000000
80 31 5133896290.0000000000000000000000000000000000000000000000000000
100 31 6347852484.0000000000000000000000000000000000000000000000000000
120 31 7552471915.0000000000000000000000000000000000000000000000000000
140 31 8759975224.0000000000000000000000000000000000000000000000000000
160 31 9962259762.0000000000000000000000000000000000000000000000000000
180 31 11158267767.0000000000000000000000000000000000000000000000000000
200 31 12346509393.0000000000000000000000000000000000000000000000000000
0 32 60071463.0000000000000000000000000000000000000000000000000000
1 32 119187317.0000000000000000000000000000000000000000000000000000
20 32 1241924087.0000000000000000000000000000000000000000000000000000
40 32 2644841817.0000000000000000000000000000000000000000000000000000
60 32 3897904555.0000000000000000000000000000000000000000000000000000
80 32 5112978113.0000000000000000000000000000000000000000000000000000
100 32 6328082629.0000000000000000000000000000000000000000000000000000
120 32 7535501106.0000000000000000000000000000000000000000000000000000
140 32 8740925657.0000000000000000000000000000000000000000000000000000
160 32 9944770830.0000000000000000000000000000000000000000000000000000
180 32 11142920814.0000000000000000000000000000000000000000000000000000
200 32 12321787016.0000000000000000000000000000000000000000000000000000
0 33 60175656.0000000000000000000000000000000000000000000000000000
1 33 119232097.0000000000000000000000000000000000000000000000000000
20 33 1242421595.0000000000000000000000000000000000000000000000000000
40 33 2618866865.0000000000000000000000000000000000000000000000000000
60 33 3874794667.0000000000000000000000000000000000000000000000000000
80 33 5094016004.0000000000000000000000000000000000000000000000000000
100 33 6308148126.0000000000000000000000000000000000000000000000000000
120 33 7517688023.0000000000000000000000000000000000000000000000000000
140 33 8722389315.0000000000000000000000000000000000000000000000000000
160 33 9928992720.0000000000000000000000000000000000000000000000000000
180 33 11126269146.0000000000000000000000000000000000000000000000000000
200 33 12307268170.0000000000000000000000000000000000000000000000000000
0 34 60058840.0000000000000000000000000000000000000000000000000000
1 34 119442172.0000000000000000000000000000000000000000000000000000
20 34 1242977508.0000000000000000000000000000000000000000000000000000
40 34 2587957362.0000000000000000000000000000000000000000000000000000
60 34 3855838307.0000000000000000000000000000000000000000000000000000
80 34 5077839276.0000000000000000000000000000000000000000000000000000
100 34 6291022800.0000000000000000000000000000000000000000000000000000
120 34 7502323859.0000000000000000000000000000000000000000000000000000
140 34 8706688104.0000000000000000000000000000000000000000000000000000
160 34 9913344110.0000000000000000000000000000000000000000000000000000
180 34 11110123526.0000000000000000000000000000000000000000000000000000
200 34 12297368802.0000000000000000000000000000000000000000000000000000
0 35 60093872.0000000000000000000000000000000000000000000000000000
1 35 119577938.0000000000000000000000000000000000000000000000000000
20 35 1243088336.0000000000000000000000000000000000000000000000000000
40 35 2558553057.0000000000000000000000000000000000000000000000000000
60 35 3832471918.0000000000000000000000000000000000000000000000000000
80 35 5055532058.0000000000000000000000000000000000000000000000000000
100 35 6270622318.0000000000000000000000000000000000000000000000000000
120 35 7482924129.0000000000000000000000000000000000000000000000000000
140 35 8688692270.0000000000000000000000000000000000000000000000000000
160 35 9897167265.0000000000000000000000000000000000000000000000000000
180 35 11097287692.0000000000000000000000000000000000000000000000000000
200 35 12286035268.0000000000000000000000000000000000000000000000000000
0 36 60001827.0000000000000000000000000000000000000000000000000000
1 36 119466323.0000000000000000000000000000000000000000000000000000
20 36 1243013913.0000000000000000000000000000000000000000000000000000
40 36 2528738479.0000000000000000000000000000000000000000000000000000
60 36 3814304977.0000000000000000000000000000000000000000000000000000
80 36 5040317830.0000000000000000000000000000000000000000000000000000
100 36 6263433761.0000000000000000000000000000000000000000000000000000
120 36 7465818704.0000000000000000000000000000000000000000000000000000
140 36 8672584957.0000000000000000000000000000000000000000000000000000
160 36 9878417401.0000000000000000000000000000000000000000000000000000
180 36 11081871366.0000000000000000000000000000000000000000000000000000
200 36 12272960314.0000000000000000000000000000000000000000000000000000
0 37 60006231.0000000000000000000000000000000000000000000000000000
1 37 118752132.0000000000000000000000000000000000000000000000000000
20 37 1242556272.0000000000000000000000000000000000000000000000000000
40 37 2495950548.0000000000000000000000000000000000000000000000000000
60 37 3793269350.0000000000000000000000000000000000000000000000000000
80 37 5017385077.0000000000000000000000000000000000000000000000000000
100 37 6233499960.0000000000000000000000000000000000000000000000000000
120 37 7447760814.0000000000000000000000000000000000000000000000000000
140 37 8655533883.0000000000000000000000000000000000000000000000000000
160 37 9862309066.0000000000000000000000000000000000000000000000000000
180 37 11065036833.0000000000000000000000000000000000000000000000000000
200 37 12260385630.0000000000000000000000000000000000000000000000000000
0 38 59878463.0000000000000000000000000000000000000000000000000000
1 38 118736729.0000000000000000000000000000000000000000000000000000
20 38 1242254593.0000000000000000000000000000000000000000000000000000
40 38 2461750953.0000000000000000000000000000000000000000000000000000
60 38 3770431056.0000000000000000000000000000000000000000000000000000
80 38 4999942216.0000000000000000000000000000000000000000000000000000
100 38 6215269262.0000000000000000000000000000000000000000000000000000
120 38 7432742118.0000000000000000000000000000000000000000000000000000
140 38 8637146093.0000000000000000000000000000000000000000000000000000
160 38 9846903221.0000000000000000000000000000000000000000000000000000
180 38 11049684764.0000000000000000000000000000000000000000000000000000
200 38 12246757089.0000000000000000000000000000000000000000000000000000
0 39 59592446.0000000000000000000000000000000000000000000000000000
1 39 118374832.0000000000000000000000000000000000000000000000000000
20 39 1241871213.0000000000000000000000000000000000000000000000000000
40 39 2423948946.0000000000000000000000000000000000000000000000000000
60 39 3749663581.0000000000000000000000000000000000000000000000000000
80 39 4980928594.0000000000000000000000000000000000000000000000000000
100 39 6196360794.0000000000000000000000000000000000000000000000000000
120 39 7413778451.0000000000000000000000000000000000000000000000000000
140 39 8619380881.0000000000000000000000000000000000000000000000000000
160 39 9829705987.0000000000000000000000000000000000000000000000000000
180 39 11033819757.0000000000000000000000000000000000000000000000000000
200 39 12233172621.0000000000000000000000000000000000000000000000000000
0 4 60792017.0000000000000000000000000000000000000000000000000000
1 4 820527291.0000000000000000000000000000000000000000000000000000
20 4 1886005266.0000000000000000000000000000000000000000000000000000
40 4 3091286218.0000000000000000000000000000000000000000000000000000
60 4 4290395355.0000000000000000000000000000000000000000000000000000
80 4 5495918826.0000000000000000000000000000000000000000000000000000
100 4 6695528597.0000000000000000000000000000000000000000000000000000
120 4 7892470349.0000000000000000000000000000000000000000000000000000
140 4 9094220743.0000000000000000000000000000000000000000000000000000
160 4 10300533048.0000000000000000000000000000000000000000000000000000
180 4 11501235209.0000000000000000000000000000000000000000000000000000
200 4 12699785261.0000000000000000000000000000000000000000000000000000
0 5 60857189.0000000000000000000000000000000000000000000000000000
1 5 820566492.0000000000000000000000000000000000000000000000000000
20 5 1886054187.0000000000000000000000000000000000000000000000000000
40 5 3091334573.0000000000000000000000000000000000000000000000000000
60 5 4290442782.0000000000000000000000000000000000000000000000000000
80 5 5494720044.0000000000000000000000000000000000000000000000000000
100 5 6695567928.0000000000000000000000000000000000000000000000000000
120 5 7892085297.0000000000000000000000000000000000000000000000000000
140 5 9094260683.0000000000000000000000000000000000000000000000000000
160 5 10300551665.0000000000000000000000000000000000000000000000000000
180 5 11501252639.0000000000000000000000000000000000000000000000000000
200 5 12699804935.0000000000000000000000000000000000000000000000000000
0 6 61159909.0000000000000000000000000000000000000000000000000000
1 6 820503244.0000000000000000000000000000000000000000000000000000
20 6 1885969923.0000000000000000000000000000000000000000000000000000
40 6 3091240164.0000000000000000000000000000000000000000000000000000
60 6 4290348020.0000000000000000000000000000000000000000000000000000
80 6 5494629771.0000000000000000000000000000000000000000000000000000
100 6 6695476278.0000000000000000000000000000000000000000000000000000
120 6 7891461180.0000000000000000000000000000000000000000000000000000
140 6 9094167987.0000000000000000000000000000000000000000000000000000
160 6 10300483285.0000000000000000000000000000000000000000000000000000
180 6 11501181793.0000000000000000000000000000000000000000000000000000
200 6 12699743373.0000000000000000000000000000000000000000000000000000
0 7 61112414.0000000000000000000000000000000000000000000000000000
1 7 120279093.0000000000000000000000000000000000000000000000000000
20 7 1885662065.0000000000000000000000000000000000000000000000000000
40 7 3090860252.0000000000000000000000000000000000000000000000000000
60 7 4289954098.0000000000000000000000000000000000000000000000000000
80 7 5494246007.0000000000000000000000000000000000000000000000000000
100 7 6695160642.0000000000000000000000000000000000000000000000000000
120 7 7890829280.0000000000000000000000000000000000000000000000000000
140 7 9093741437.0000000000000000000000000000000000000000000000000000
160 7 10300228029.0000000000000000000000000000000000000000000000000000
180 7 11500990483.0000000000000000000000000000000000000000000000000000
200 7 12699336576.0000000000000000000000000000000000000000000000000000
0 8 61057589.0000000000000000000000000000000000000000000000000000
1 8 120212708.0000000000000000000000000000000000000000000000000000
20 8 1885695867.0000000000000000000000000000000000000000000000000000
40 8 3090862934.0000000000000000000000000000000000000000000000000000
60 8 4289930858.0000000000000000000000000000000000000000000000000000
80 8 5492914303.0000000000000000000000000000000000000000000000000000
100 8 6694958276.0000000000000000000000000000000000000000000000000000
120 8 7889983648.0000000000000000000000000000000000000000000000000000
140 8 9093727765.0000000000000000000000000000000000000000000000000000
160 8 10300229469.0000000000000000000000000000000000000000000000000000
180 8 11500986421.0000000000000000000000000000000000000000000000000000
200 8 12698842886.0000000000000000000000000000000000000000000000000000
0 9 60611240.0000000000000000000000000000000000000000000000000000
1 9 120433582.0000000000000000000000000000000000000000000000000000
20 9 1885601770.0000000000000000000000000000000000000000000000000000
40 9 3089996155.0000000000000000000000000000000000000000000000000000
60 9 4288870041.0000000000000000000000000000000000000000000000000000
80 9 5491510184.0000000000000000000000000000000000000000000000000000
100 9 6693710517.0000000000000000000000000000000000000000000000000000
120 9 7889481736.0000000000000000000000000000000000000000000000000000
140 9 9092329610.0000000000000000000000000000000000000000000000000000
160 9 10298667275.0000000000000000000000000000000000000000000000000000
180 9 11498968403.0000000000000000000000000000000000000000000000000000
200 9 12698252520.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/Emmy_NonPer_triad_2point2GHz_150M.txt <==
0 0 60913871.0000000000000000000000000000000000000000000000000000
1 0 121963142.0000000000000000000000000000000000000000000000000000
20 0 1885905627.0000000000000000000000000000000000000000000000000000
40 0 3084414021.0000000000000000000000000000000000000000000000000000
60 0 4293558512.0000000000000000000000000000000000000000000000000000
80 0 5497676859.0000000000000000000000000000000000000000000000000000
100 0 7281375559.0000000000000000000000000000000000000000000000000000
120 0 8511461655.0000000000000000000000000000000000000000000000000000
140 0 9719211789.0000000000000000000000000000000000000000000000000000
160 0 10917865474.0000000000000000000000000000000000000000000000000000
180 0 12111984223.0000000000000000000000000000000000000000000000000000
200 0 13304957207.0000000000000000000000000000000000000000000000000000
0 1 60905619.0000000000000000000000000000000000000000000000000000
1 1 122100066.0000000000000000000000000000000000000000000000000000
20 1 1885872277.0000000000000000000000000000000000000000000000000000
40 1 3084751801.0000000000000000000000000000000000000000000000000000
60 1 4294316471.0000000000000000000000000000000000000000000000000000
80 1 5497751629.0000000000000000000000000000000000000000000000000000
100 1 7305396325.0000000000000000000000000000000000000000000000000000
120 1 8527395638.0000000000000000000000000000000000000000000000000000
140 1 9733448752.0000000000000000000000000000000000000000000000000000
160 1 10931812806.0000000000000000000000000000000000000000000000000000
180 1 12126139254.0000000000000000000000000000000000000000000000000000
200 1 13318683507.0000000000000000000000000000000000000000000000000000
0 10 60117750.0000000000000000000000000000000000000000000000000000
1 10 121054450.0000000000000000000000000000000000000000000000000000
20 10 1881504262.0000000000000000000000000000000000000000000000000000
40 10 3083052875.0000000000000000000000000000000000000000000000000000
60 10 4293194964.0000000000000000000000000000000000000000000000000000
80 10 5496269692.0000000000000000000000000000000000000000000000000000
100 10 7465834221.0000000000000000000000000000000000000000000000000000
120 10 8662730418.0000000000000000000000000000000000000000000000000000
140 10 9854514450.0000000000000000000000000000000000000000000000000000
160 10 11048877729.0000000000000000000000000000000000000000000000000000
180 10 12243403224.0000000000000000000000000000000000000000000000000000
200 10 13445883455.0000000000000000000000000000000000000000000000000000
0 11 60049742.0000000000000000000000000000000000000000000000000000
1 11 120338656.0000000000000000000000000000000000000000000000000000
20 11 1855781086.0000000000000000000000000000000000000000000000000000
40 11 3065967836.0000000000000000000000000000000000000000000000000000
60 11 4274318671.0000000000000000000000000000000000000000000000000000
80 11 5471574727.0000000000000000000000000000000000000000000000000000
100 11 7466601540.0000000000000000000000000000000000000000000000000000
120 11 8663549171.0000000000000000000000000000000000000000000000000000
140 11 9855396038.0000000000000000000000000000000000000000000000000000
160 11 11049927862.0000000000000000000000000000000000000000000000000000
180 11 12243493640.0000000000000000000000000000000000000000000000000000
200 11 13446700908.0000000000000000000000000000000000000000000000000000
0 12 60001391.0000000000000000000000000000000000000000000000000000
1 12 120352799.0000000000000000000000000000000000000000000000000000
20 12 1837437875.0000000000000000000000000000000000000000000000000000
40 12 3050190463.0000000000000000000000000000000000000000000000000000
60 12 4257549987.0000000000000000000000000000000000000000000000000000
80 12 5450041727.0000000000000000000000000000000000000000000000000000
100 12 7467014561.0000000000000000000000000000000000000000000000000000
120 12 8663800703.0000000000000000000000000000000000000000000000000000
140 12 9855717598.0000000000000000000000000000000000000000000000000000
160 12 11050204453.0000000000000000000000000000000000000000000000000000
180 12 12243568979.0000000000000000000000000000000000000000000000000000
200 12 13446847490.0000000000000000000000000000000000000000000000000000
0 13 60042280.0000000000000000000000000000000000000000000000000000
1 13 120347501.0000000000000000000000000000000000000000000000000000
20 13 1819212643.0000000000000000000000000000000000000000000000000000
40 13 3034324712.0000000000000000000000000000000000000000000000000000
60 13 4240320427.0000000000000000000000000000000000000000000000000000
80 13 5437291277.0000000000000000000000000000000000000000000000000000
100 13 7467169186.0000000000000000000000000000000000000000000000000000
120 13 8663835235.0000000000000000000000000000000000000000000000000000
140 13 9855747074.0000000000000000000000000000000000000000000000000000
160 13 11050235420.0000000000000000000000000000000000000000000000000000
180 13 12244572285.0000000000000000000000000000000000000000000000000000
200 13 13446850409.0000000000000000000000000000000000000000000000000000
0 14 60153252.0000000000000000000000000000000000000000000000000000
1 14 120023679.0000000000000000000000000000000000000000000000000000
20 14 1803498864.0000000000000000000000000000000000000000000000000000
40 14 3016316916.0000000000000000000000000000000000000000000000000000
60 14 4221869263.0000000000000000000000000000000000000000000000000000
80 14 6351170148.0000000000000000000000000000000000000000000000000000
100 14 7468030546.0000000000000000000000000000000000000000000000000000
120 14 8663812153.0000000000000000000000000000000000000000000000000000
140 14 9855726192.0000000000000000000000000000000000000000000000000000
160 14 11050209626.0000000000000000000000000000000000000000000000000000
180 14 12244715903.0000000000000000000000000000000000000000000000000000
200 14 13446940885.0000000000000000000000000000000000000000000000000000
0 15 60214254.0000000000000000000000000000000000000000000000000000
1 15 120090995.0000000000000000000000000000000000000000000000000000
20 15 1783295298.0000000000000000000000000000000000000000000000000000
40 15 2997229933.0000000000000000000000000000000000000000000000000000
60 15 4204814196.0000000000000000000000000000000000000000000000000000
80 15 6351213300.0000000000000000000000000000000000000000000000000000
100 15 7468083477.0000000000000000000000000000000000000000000000000000
120 15 8663805963.0000000000000000000000000000000000000000000000000000
140 15 9854567234.0000000000000000000000000000000000000000000000000000
160 15 11049307126.0000000000000000000000000000000000000000000000000000
180 15 12244787423.0000000000000000000000000000000000000000000000000000
200 15 13447010947.0000000000000000000000000000000000000000000000000000
0 16 60244010.0000000000000000000000000000000000000000000000000000
1 16 120108724.0000000000000000000000000000000000000000000000000000
20 16 1763707531.0000000000000000000000000000000000000000000000000000
40 16 2980988231.0000000000000000000000000000000000000000000000000000
60 16 4188955805.0000000000000000000000000000000000000000000000000000
80 16 6351258827.0000000000000000000000000000000000000000000000000000
100 16 7468099666.0000000000000000000000000000000000000000000000000000
120 16 8663818201.0000000000000000000000000000000000000000000000000000
140 16 9854519444.0000000000000000000000000000000000000000000000000000
160 16 11048996587.0000000000000000000000000000000000000000000000000000
180 16 12244791334.0000000000000000000000000000000000000000000000000000
200 16 13447031263.0000000000000000000000000000000000000000000000000000
0 17 59951079.0000000000000000000000000000000000000000000000000000
1 17 119939465.0000000000000000000000000000000000000000000000000000
20 17 1743962453.0000000000000000000000000000000000000000000000000000
40 17 2962653963.0000000000000000000000000000000000000000000000000000
60 17 4169030316.0000000000000000000000000000000000000000000000000000
80 17 5374187752.0000000000000000000000000000000000000000000000000000
100 17 7467221543.0000000000000000000000000000000000000000000000000000
120 17 8663252171.0000000000000000000000000000000000000000000000000000
140 17 9853468547.0000000000000000000000000000000000000000000000000000
160 17 11048912282.0000000000000000000000000000000000000000000000000000
180 17 12244609325.0000000000000000000000000000000000000000000000000000
200 17 13446702838.0000000000000000000000000000000000000000000000000000
0 18 59951903.0000000000000000000000000000000000000000000000000000
1 18 119312218.0000000000000000000000000000000000000000000000000000
20 18 1719360871.0000000000000000000000000000000000000000000000000000
40 18 2944227483.0000000000000000000000000000000000000000000000000000
60 18 4152064840.0000000000000000000000000000000000000000000000000000
80 18 5358129566.0000000000000000000000000000000000000000000000000000
100 18 7466782660.0000000000000000000000000000000000000000000000000000
120 18 8662406543.0000000000000000000000000000000000000000000000000000
140 18 9852957839.0000000000000000000000000000000000000000000000000000
160 18 11048829410.0000000000000000000000000000000000000000000000000000
180 18 12243517161.0000000000000000000000000000000000000000000000000000
200 18 13446632500.0000000000000000000000000000000000000000000000000000
0 19 59824134.0000000000000000000000000000000000000000000000000000
1 19 119225855.0000000000000000000000000000000000000000000000000000
20 19 1694497414.0000000000000000000000000000000000000000000000000000
40 19 2924775707.0000000000000000000000000000000000000000000000000000
60 19 4134858520.0000000000000000000000000000000000000000000000000000
80 19 5342383950.0000000000000000000000000000000000000000000000000000
100 19 7465458712.0000000000000000000000000000000000000000000000000000
120 19 8661891423.0000000000000000000000000000000000000000000000000000
140 19 9852426999.0000000000000000000000000000000000000000000000000000
160 19 11047738298.0000000000000000000000000000000000000000000000000000
180 19 12243286724.0000000000000000000000000000000000000000000000000000
200 19 13446051959.0000000000000000000000000000000000000000000000000000
0 2 61006194.0000000000000000000000000000000000000000000000000000
1 2 122123356.0000000000000000000000000000000000000000000000000000
20 2 1885937419.0000000000000000000000000000000000000000000000000000
40 2 3085539189.0000000000000000000000000000000000000000000000000000
60 2 4294697207.0000000000000000000000000000000000000000000000000000
80 2 5497776644.0000000000000000000000000000000000000000000000000000
100 2 7328374794.0000000000000000000000000000000000000000000000000000
120 2 8543426685.0000000000000000000000000000000000000000000000000000
140 2 9749923060.0000000000000000000000000000000000000000000000000000
160 2 10945940254.0000000000000000000000000000000000000000000000000000
180 2 12140361072.0000000000000000000000000000000000000000000000000000
200 2 13332725684.0000000000000000000000000000000000000000000000000000
0 20 59631493.0000000000000000000000000000000000000000000000000000
1 20 119057443.0000000000000000000000000000000000000000000000000000
20 20 1669407816.0000000000000000000000000000000000000000000000000000
40 20 2907889129.0000000000000000000000000000000000000000000000000000
60 20 4117287150.0000000000000000000000000000000000000000000000000000
80 20 5323209915.0000000000000000000000000000000000000000000000000000
100 20 7464925792.0000000000000000000000000000000000000000000000000000
120 20 8661439779.0000000000000000000000000000000000000000000000000000
140 20 9851576043.0000000000000000000000000000000000000000000000000000
160 20 11046752897.0000000000000000000000000000000000000000000000000000
180 20 12242008896.0000000000000000000000000000000000000000000000000000
200 20 13445492181.0000000000000000000000000000000000000000000000000000
0 21 59968306.0000000000000000000000000000000000000000000000000000
1 21 119743837.0000000000000000000000000000000000000000000000000000
20 21 1639983066.0000000000000000000000000000000000000000000000000000
40 21 2887496366.0000000000000000000000000000000000000000000000000000
60 21 4098920587.0000000000000000000000000000000000000000000000000000
80 21 5306479705.0000000000000000000000000000000000000000000000000000
100 21 7447973797.0000000000000000000000000000000000000000000000000000
120 21 8645560126.0000000000000000000000000000000000000000000000000000
140 21 9838505097.0000000000000000000000000000000000000000000000000000
160 21 11033266481.0000000000000000000000000000000000000000000000000000
180 21 12227537481.0000000000000000000000000000000000000000000000000000
200 21 13414833433.0000000000000000000000000000000000000000000000000000
0 22 59942250.0000000000000000000000000000000000000000000000000000
1 22 119719985.0000000000000000000000000000000000000000000000000000
20 22 1603051889.0000000000000000000000000000000000000000000000000000
40 22 2866946401.0000000000000000000000000000000000000000000000000000
60 22 4082653784.0000000000000000000000000000000000000000000000000000
80 22 5289845059.0000000000000000000000000000000000000000000000000000
100 22 7429521139.0000000000000000000000000000000000000000000000000000
120 22 8630867175.0000000000000000000000000000000000000000000000000000
140 22 9825243433.0000000000000000000000000000000000000000000000000000
160 22 11019603171.0000000000000000000000000000000000000000000000000000
180 22 12215808403.0000000000000000000000000000000000000000000000000000
200 22 13391105664.0000000000000000000000000000000000000000000000000000
0 23 60029493.0000000000000000000000000000000000000000000000000000
1 23 119808083.0000000000000000000000000000000000000000000000000000
20 23 1560622976.0000000000000000000000000000000000000000000000000000
40 23 2845014668.0000000000000000000000000000000000000000000000000000
60 23 4063968584.0000000000000000000000000000000000000000000000000000
80 23 5274591506.0000000000000000000000000000000000000000000000000000
100 23 7412052188.0000000000000000000000000000000000000000000000000000
120 23 8612985803.0000000000000000000000000000000000000000000000000000
140 23 9809716358.0000000000000000000000000000000000000000000000000000
160 23 11004293006.0000000000000000000000000000000000000000000000000000
180 23 12201448524.0000000000000000000000000000000000000000000000000000
200 23 13378671631.0000000000000000000000000000000000000000000000000000
0 24 59915705.0000000000000000000000000000000000000000000000000000
1 24 119591130.0000000000000000000000000000000000000000000000000000
20 24 1518144196.0000000000000000000000000000000000000000000000000000
40 24 2827294919.0000000000000000000000000000000000000000000000000000
60 24 4045319197.0000000000000000000000000000000000000000000000000000
80 24 5258800936.0000000000000000000000000000000000000000000000000000
100 24 7393360193.0000000000000000000000000000000000000000000000000000
120 24 8595904206.0000000000000000000000000000000000000000000000000000
140 24 9794286122.0000000000000000000000000000000000000000000000000000
160 24 10989802331.0000000000000000000000000000000000000000000000000000
180 24 12184255047.0000000000000000000000000000000000000000000000000000
200 24 13368753343.0000000000000000000000000000000000000000000000000000
0 25 59952770.0000000000000000000000000000000000000000000000000000
1 25 119616231.0000000000000000000000000000000000000000000000000000
20 25 1476241357.0000000000000000000000000000000000000000000000000000
40 25 2803901585.0000000000000000000000000000000000000000000000000000
60 25 4028042053.0000000000000000000000000000000000000000000000000000
80 25 5239425680.0000000000000000000000000000000000000000000000000000
100 25 7374848340.0000000000000000000000000000000000000000000000000000
120 25 8580790068.0000000000000000000000000000000000000000000000000000
140 25 9781345407.0000000000000000000000000000000000000000000000000000
160 25 10976488192.0000000000000000000000000000000000000000000000000000
180 25 12170100743.0000000000000000000000000000000000000000000000000000
200 25 13355746723.0000000000000000000000000000000000000000000000000000
0 26 60019660.0000000000000000000000000000000000000000000000000000
1 26 119803905.0000000000000000000000000000000000000000000000000000
20 26 1172421743.0000000000000000000000000000000000000000000000000000
40 26 2782357539.0000000000000000000000000000000000000000000000000000
60 26 4010725487.0000000000000000000000000000000000000000000000000000
80 26 5221761752.0000000000000000000000000000000000000000000000000000
100 26 7354560800.0000000000000000000000000000000000000000000000000000
120 26 8565560081.0000000000000000000000000000000000000000000000000000
140 26 9765921167.0000000000000000000000000000000000000000000000000000
160 26 10964069894.0000000000000000000000000000000000000000000000000000
180 26 12156891768.0000000000000000000000000000000000000000000000000000
200 26 13344483330.0000000000000000000000000000000000000000000000000000
0 27 60044828.0000000000000000000000000000000000000000000000000000
1 27 119832091.0000000000000000000000000000000000000000000000000000
20 27 1189879437.0000000000000000000000000000000000000000000000000000
40 27 2762780485.0000000000000000000000000000000000000000000000000000
60 27 3992320462.0000000000000000000000000000000000000000000000000000
80 27 5201862107.0000000000000000000000000000000000000000000000000000
100 27 7332129999.0000000000000000000000000000000000000000000000000000
120 27 8550121875.0000000000000000000000000000000000000000000000000000
140 27 9749733135.0000000000000000000000000000000000000000000000000000
160 27 10945546910.0000000000000000000000000000000000000000000000000000
180 27 12142195066.0000000000000000000000000000000000000000000000000000
200 27 13332000690.0000000000000000000000000000000000000000000000000000
0 28 59974853.0000000000000000000000000000000000000000000000000000
1 28 119762169.0000000000000000000000000000000000000000000000000000
20 28 1214908107.0000000000000000000000000000000000000000000000000000
40 28 2740982338.0000000000000000000000000000000000000000000000000000
60 28 3974199856.0000000000000000000000000000000000000000000000000000
80 28 5185450688.0000000000000000000000000000000000000000000000000000
100 28 7312024022.0000000000000000000000000000000000000000000000000000
120 28 8532259246.0000000000000000000000000000000000000000000000000000
140 28 9735452159.0000000000000000000000000000000000000000000000000000
160 28 10930373757.0000000000000000000000000000000000000000000000000000
180 28 12127458791.0000000000000000000000000000000000000000000000000000
200 28 13319910067.0000000000000000000000000000000000000000000000000000
0 29 59742160.0000000000000000000000000000000000000000000000000000
1 29 119380040.0000000000000000000000000000000000000000000000000000
20 29 1241850202.0000000000000000000000000000000000000000000000000000
40 29 2717518403.0000000000000000000000000000000000000000000000000000
60 29 3953324758.0000000000000000000000000000000000000000000000000000
80 29 5170720001.0000000000000000000000000000000000000000000000000000
100 29 7289395144.0000000000000000000000000000000000000000000000000000
120 29 8515084665.0000000000000000000000000000000000000000000000000000
140 29 9720201885.0000000000000000000000000000000000000000000000000000
160 29 10917762420.0000000000000000000000000000000000000000000000000000
180 29 12113349079.0000000000000000000000000000000000000000000000000000
200 29 13307535173.0000000000000000000000000000000000000000000000000000
0 3 61012341.0000000000000000000000000000000000000000000000000000
1 3 122051265.0000000000000000000000000000000000000000000000000000
20 3 1885936656.0000000000000000000000000000000000000000000000000000
40 3 3085521049.0000000000000000000000000000000000000000000000000000
60 3 4294681669.0000000000000000000000000000000000000000000000000000
80 3 5497772415.0000000000000000000000000000000000000000000000000000
100 3 7349302299.0000000000000000000000000000000000000000000000000000
120 3 8562121899.0000000000000000000000000000000000000000000000000000
140 3 9765362444.0000000000000000000000000000000000000000000000000000
160 3 10964174606.0000000000000000000000000000000000000000000000000000
180 3 12156199520.0000000000000000000000000000000000000000000000000000
200 3 13344136549.0000000000000000000000000000000000000000000000000000
0 30 59656011.0000000000000000000000000000000000000000000000000000
1 30 118733291.0000000000000000000000000000000000000000000000000000
20 30 1243215771.0000000000000000000000000000000000000000000000000000
40 30 2696726195.0000000000000000000000000000000000000000000000000000
60 30 3938014004.0000000000000000000000000000000000000000000000000000
80 30 5151376724.0000000000000000000000000000000000000000000000000000
100 30 7266269220.0000000000000000000000000000000000000000000000000000
120 30 8498178493.0000000000000000000000000000000000000000000000000000
140 30 9706179094.0000000000000000000000000000000000000000000000000000
160 30 10904228573.0000000000000000000000000000000000000000000000000000
180 30 12099951331.0000000000000000000000000000000000000000000000000000
200 30 13292302178.0000000000000000000000000000000000000000000000000000
0 31 59693590.0000000000000000000000000000000000000000000000000000
1 31 118730589.0000000000000000000000000000000000000000000000000000
20 31 1243277437.0000000000000000000000000000000000000000000000000000
40 31 2669744045.0000000000000000000000000000000000000000000000000000
60 31 3917174394.0000000000000000000000000000000000000000000000000000
80 31 5127865168.0000000000000000000000000000000000000000000000000000
100 31 7238164395.0000000000000000000000000000000000000000000000000000
120 31 8481034918.0000000000000000000000000000000000000000000000000000
140 31 9686398835.0000000000000000000000000000000000000000000000000000
160 31 10883339734.0000000000000000000000000000000000000000000000000000
180 31 12085315759.0000000000000000000000000000000000000000000000000000
200 31 13261108563.0000000000000000000000000000000000000000000000000000
0 32 59617848.0000000000000000000000000000000000000000000000000000
1 32 118619848.0000000000000000000000000000000000000000000000000000
20 32 1243461936.0000000000000000000000000000000000000000000000000000
40 32 2644979802.0000000000000000000000000000000000000000000000000000
60 32 3896441292.0000000000000000000000000000000000000000000000000000
80 32 5111909096.0000000000000000000000000000000000000000000000000000
100 32 7204031137.0000000000000000000000000000000000000000000000000000
120 32 8462093678.0000000000000000000000000000000000000000000000000000
140 32 9673198391.0000000000000000000000000000000000000000000000000000
160 32 10870729251.0000000000000000000000000000000000000000000000000000
180 32 12071625963.0000000000000000000000000000000000000000000000000000
200 32 13240417818.0000000000000000000000000000000000000000000000000000
0 33 59538415.0000000000000000000000000000000000000000000000000000
1 33 119235152.0000000000000000000000000000000000000000000000000000
20 33 1243660674.0000000000000000000000000000000000000000000000000000
40 33 2620307087.0000000000000000000000000000000000000000000000000000
60 33 3874654227.0000000000000000000000000000000000000000000000000000
80 33 5091426213.0000000000000000000000000000000000000000000000000000
100 33 7169897355.0000000000000000000000000000000000000000000000000000
120 33 8438789707.0000000000000000000000000000000000000000000000000000
140 33 9653517780.0000000000000000000000000000000000000000000000000000
160 33 10857182613.0000000000000000000000000000000000000000000000000000
180 33 12056535632.0000000000000000000000000000000000000000000000000000
200 33 13229567452.0000000000000000000000000000000000000000000000000000
0 34 59951039.0000000000000000000000000000000000000000000000000000
1 34 119905142.0000000000000000000000000000000000000000000000000000
20 34 1244594749.0000000000000000000000000000000000000000000000000000
40 34 2598518063.0000000000000000000000000000000000000000000000000000
60 34 3856598710.0000000000000000000000000000000000000000000000000000
80 34 5074263254.0000000000000000000000000000000000000000000000000000
100 34 7125594691.0000000000000000000000000000000000000000000000000000
120 34 8420443202.0000000000000000000000000000000000000000000000000000
140 34 9633416946.0000000000000000000000000000000000000000000000000000
160 34 10837818845.0000000000000000000000000000000000000000000000000000
180 34 12039221575.0000000000000000000000000000000000000000000000000000
200 34 13219134028.0000000000000000000000000000000000000000000000000000
0 35 60013492.0000000000000000000000000000000000000000000000000000
1 35 119916330.0000000000000000000000000000000000000000000000000000
20 35 1244587853.0000000000000000000000000000000000000000000000000000
40 35 2563796624.0000000000000000000000000000000000000000000000000000
60 35 3830662819.0000000000000000000000000000000000000000000000000000
80 35 5057095229.0000000000000000000000000000000000000000000000000000
120 35 8398612592.0000000000000000000000000000000000000000000000000000
140 35 9615407183.0000000000000000000000000000000000000000000000000000
160 35 10823130044.0000000000000000000000000000000000000000000000000000
180 35 12024957291.0000000000000000000000000000000000000000000000000000
200 35 13209522494.0000000000000000000000000000000000000000000000000000
0 36 59969663.0000000000000000000000000000000000000000000000000000
1 36 119802668.0000000000000000000000000000000000000000000000000000
20 36 1244486181.0000000000000000000000000000000000000000000000000000
40 36 2537376913.0000000000000000000000000000000000000000000000000000
60 36 3809050329.0000000000000000000000000000000000000000000000000000
80 36 5039483673.0000000000000000000000000000000000000000000000000000
120 36 8378229901.0000000000000000000000000000000000000000000000000000
140 36 9599155295.0000000000000000000000000000000000000000000000000000
160 36 10808717584.0000000000000000000000000000000000000000000000000000
180 36 12009969110.0000000000000000000000000000000000000000000000000000
200 36 13198987208.0000000000000000000000000000000000000000000000000000
0 37 60005593.0000000000000000000000000000000000000000000000000000
1 37 119519727.0000000000000000000000000000000000000000000000000000
20 37 1244321339.0000000000000000000000000000000000000000000000000000
40 37 2504004661.0000000000000000000000000000000000000000000000000000
60 37 3787314874.0000000000000000000000000000000000000000000000000000
80 37 5018986037.0000000000000000000000000000000000000000000000000000
120 37 8358161830.0000000000000000000000000000000000000000000000000000
140 37 9580293433.0000000000000000000000000000000000000000000000000000
160 37 10793211572.0000000000000000000000000000000000000000000000000000
180 37 11992615063.0000000000000000000000000000000000000000000000000000
200 37 13188456602.0000000000000000000000000000000000000000000000000000
0 38 59725731.0000000000000000000000000000000000000000000000000000
1 38 119263970.0000000000000000000000000000000000000000000000000000
20 38 1244199043.0000000000000000000000000000000000000000000000000000
40 38 2466863368.0000000000000000000000000000000000000000000000000000
60 38 3764532747.0000000000000000000000000000000000000000000000000000
80 38 5003113916.0000000000000000000000000000000000000000000000000000
120 38 8336270897.0000000000000000000000000000000000000000000000000000
140 38 9562352892.0000000000000000000000000000000000000000000000000000
160 38 10774666644.0000000000000000000000000000000000000000000000000000
180 38 11977093611.0000000000000000000000000000000000000000000000000000
200 38 13174318998.0000000000000000000000000000000000000000000000000000
0 39 59716638.0000000000000000000000000000000000000000000000000000
1 39 119249281.0000000000000000000000000000000000000000000000000000
20 39 1243715707.0000000000000000000000000000000000000000000000000000
40 39 2426779248.0000000000000000000000000000000000000000000000000000
60 39 3741206120.0000000000000000000000000000000000000000000000000000
80 39 4985206312.0000000000000000000000000000000000000000000000000000
120 39 8316515052.0000000000000000000000000000000000000000000000000000
140 39 9544266334.0000000000000000000000000000000000000000000000000000
160 39 10759042763.0000000000000000000000000000000000000000000000000000
180 39 11962223433.0000000000000000000000000000000000000000000000000000
200 39 13161625677.0000000000000000000000000000000000000000000000000000
0 4 60984540.0000000000000000000000000000000000000000000000000000
1 4 822182266.0000000000000000000000000000000000000000000000000000
20 4 1885904852.0000000000000000000000000000000000000000000000000000
40 4 3085505496.0000000000000000000000000000000000000000000000000000
60 4 4294656868.0000000000000000000000000000000000000000000000000000
80 4 5497741155.0000000000000000000000000000000000000000000000000000
100 4 7371590857.0000000000000000000000000000000000000000000000000000
120 4 8579196942.0000000000000000000000000000000000000000000000000000
140 4 9779053787.0000000000000000000000000000000000000000000000000000
160 4 10975959763.0000000000000000000000000000000000000000000000000000
180 4 12171044143.0000000000000000000000000000000000000000000000000000
200 4 13355904378.0000000000000000000000000000000000000000000000000000
0 5 60960087.0000000000000000000000000000000000000000000000000000
1 5 822232103.0000000000000000000000000000000000000000000000000000
20 5 1885917301.0000000000000000000000000000000000000000000000000000
40 5 3085474728.0000000000000000000000000000000000000000000000000000
60 5 4294656333.0000000000000000000000000000000000000000000000000000
80 5 5497691259.0000000000000000000000000000000000000000000000000000
100 5 7390883347.0000000000000000000000000000000000000000000000000000
120 5 8595152948.0000000000000000000000000000000000000000000000000000
140 5 9793877950.0000000000000000000000000000000000000000000000000000
160 5 10989849184.0000000000000000000000000000000000000000000000000000
180 5 12184709356.0000000000000000000000000000000000000000000000000000
200 5 13367781806.0000000000000000000000000000000000000000000000000000
0 6 60943348.0000000000000000000000000000000000000000000000000000
1 6 822160188.0000000000000000000000000000000000000000000000000000
20 6 1885864643.0000000000000000000000000000000000000000000000000000
40 6 3085513136.0000000000000000000000000000000000000000000000000000
60 6 4294610195.0000000000000000000000000000000000000000000000000000
80 6 5497611062.0000000000000000000000000000000000000000000000000000
100 6 7408914054.0000000000000000000000000000000000000000000000000000
120 6 8612968436.0000000000000000000000000000000000000000000000000000
140 6 9808206465.0000000000000000000000000000000000000000000000000000
160 6 11005246843.0000000000000000000000000000000000000000000000000000
180 6 12201239381.0000000000000000000000000000000000000000000000000000
200 6 13379380872.0000000000000000000000000000000000000000000000000000
0 7 60977719.0000000000000000000000000000000000000000000000000000
1 7 122016877.0000000000000000000000000000000000000000000000000000
20 7 1885879953.0000000000000000000000000000000000000000000000000000
40 7 3085565262.0000000000000000000000000000000000000000000000000000
60 7 4294632045.0000000000000000000000000000000000000000000000000000
80 7 5497445260.0000000000000000000000000000000000000000000000000000
100 7 7428894821.0000000000000000000000000000000000000000000000000000
120 7 8630410889.0000000000000000000000000000000000000000000000000000
140 7 9826219050.0000000000000000000000000000000000000000000000000000
160 7 11020479668.0000000000000000000000000000000000000000000000000000
180 7 12215464842.0000000000000000000000000000000000000000000000000000
200 7 13392163493.0000000000000000000000000000000000000000000000000000
0 8 60987658.0000000000000000000000000000000000000000000000000000
1 8 122055467.0000000000000000000000000000000000000000000000000000
20 8 1885663070.0000000000000000000000000000000000000000000000000000
40 8 3085534381.0000000000000000000000000000000000000000000000000000
60 8 4294607277.0000000000000000000000000000000000000000000000000000
80 8 5497346734.0000000000000000000000000000000000000000000000000000
100 8 7448424431.0000000000000000000000000000000000000000000000000000
120 8 8645632525.0000000000000000000000000000000000000000000000000000
140 8 9840330966.0000000000000000000000000000000000000000000000000000
160 8 11034973226.0000000000000000000000000000000000000000000000000000
180 8 12228164078.0000000000000000000000000000000000000000000000000000
200 8 13416324875.0000000000000000000000000000000000000000000000000000
0 9 60903066.0000000000000000000000000000000000000000000000000000
1 9 121924216.0000000000000000000000000000000000000000000000000000
20 9 1884557441.0000000000000000000000000000000000000000000000000000
40 9 3084100063.0000000000000000000000000000000000000000000000000000
60 9 4294403202.0000000000000000000000000000000000000000000000000000
80 9 5496450487.0000000000000000000000000000000000000000000000000000
100 9 7465192523.0000000000000000000000000000000000000000000000000000
120 9 8661499062.0000000000000000000000000000000000000000000000000000
140 9 9853371662.0000000000000000000000000000000000000000000000000000
160 9 11048580328.0000000000000000000000000000000000000000000000000000
180 9 12243094613.0000000000000000000000000000000000000000000000000000
200 9 13444248934.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/Emmy_NonPer_triad_2point2GHz_150M_2.txt <==
0 0 60913871.0000000000000000000000000000000000000000000000000000
1 0 121963142.0000000000000000000000000000000000000000000000000000
20 0 1885905627.0000000000000000000000000000000000000000000000000000
40 0 3084414021.0000000000000000000000000000000000000000000000000000
60 0 4293558512.0000000000000000000000000000000000000000000000000000
100 0 7281375559.0000000000000000000000000000000000000000000000000000
120 0 8511461655.0000000000000000000000000000000000000000000000000000
140 0 9719211789.0000000000000000000000000000000000000000000000000000
160 0 10917865474.0000000000000000000000000000000000000000000000000000
180 0 12111984223.0000000000000000000000000000000000000000000000000000
200 0 13304957207.0000000000000000000000000000000000000000000000000000
0 1 60905619.0000000000000000000000000000000000000000000000000000
1 1 122100066.0000000000000000000000000000000000000000000000000000
20 1 1885872277.0000000000000000000000000000000000000000000000000000
40 1 3084751801.0000000000000000000000000000000000000000000000000000
60 1 4294316471.0000000000000000000000000000000000000000000000000000
100 1 7305396325.0000000000000000000000000000000000000000000000000000
120 1 8527395638.0000000000000000000000000000000000000000000000000000
140 1 9733448752.0000000000000000000000000000000000000000000000000000
160 1 10931812806.0000000000000000000000000000000000000000000000000000
180 1 12126139254.0000000000000000000000000000000000000000000000000000
200 1 13318683507.0000000000000000000000000000000000000000000000000000
0 10 60117750.0000000000000000000000000000000000000000000000000000
1 10 121054450.0000000000000000000000000000000000000000000000000000
20 10 1881504262.0000000000000000000000000000000000000000000000000000
40 10 3083052875.0000000000000000000000000000000000000000000000000000
60 10 4293194964.0000000000000000000000000000000000000000000000000000
100 10 7465834221.0000000000000000000000000000000000000000000000000000
120 10 8662730418.0000000000000000000000000000000000000000000000000000
140 10 9854514450.0000000000000000000000000000000000000000000000000000
160 10 11048877729.0000000000000000000000000000000000000000000000000000
180 10 12243403224.0000000000000000000000000000000000000000000000000000
200 10 13445883455.0000000000000000000000000000000000000000000000000000
0 11 60049742.0000000000000000000000000000000000000000000000000000
1 11 120338656.0000000000000000000000000000000000000000000000000000
20 11 1855781086.0000000000000000000000000000000000000000000000000000
40 11 3065967836.0000000000000000000000000000000000000000000000000000
60 11 4274318671.0000000000000000000000000000000000000000000000000000
100 11 7466601540.0000000000000000000000000000000000000000000000000000
120 11 8663549171.0000000000000000000000000000000000000000000000000000
140 11 9855396038.0000000000000000000000000000000000000000000000000000
160 11 11049927862.0000000000000000000000000000000000000000000000000000
180 11 12243493640.0000000000000000000000000000000000000000000000000000
200 11 13446700908.0000000000000000000000000000000000000000000000000000
0 12 60001391.0000000000000000000000000000000000000000000000000000
1 12 120352799.0000000000000000000000000000000000000000000000000000
20 12 1837437875.0000000000000000000000000000000000000000000000000000
40 12 3050190463.0000000000000000000000000000000000000000000000000000
60 12 4257549987.0000000000000000000000000000000000000000000000000000
100 12 7467014561.0000000000000000000000000000000000000000000000000000
120 12 8663800703.0000000000000000000000000000000000000000000000000000
140 12 9855717598.0000000000000000000000000000000000000000000000000000
160 12 11050204453.0000000000000000000000000000000000000000000000000000
180 12 12243568979.0000000000000000000000000000000000000000000000000000
200 12 13446847490.0000000000000000000000000000000000000000000000000000
0 13 60042280.0000000000000000000000000000000000000000000000000000
1 13 120347501.0000000000000000000000000000000000000000000000000000
20 13 1819212643.0000000000000000000000000000000000000000000000000000
40 13 3034324712.0000000000000000000000000000000000000000000000000000
60 13 4240320427.0000000000000000000000000000000000000000000000000000
100 13 7467169186.0000000000000000000000000000000000000000000000000000
120 13 8663835235.0000000000000000000000000000000000000000000000000000
140 13 9855747074.0000000000000000000000000000000000000000000000000000
160 13 11050235420.0000000000000000000000000000000000000000000000000000
180 13 12244572285.0000000000000000000000000000000000000000000000000000
200 13 13446850409.0000000000000000000000000000000000000000000000000000
0 14 60153252.0000000000000000000000000000000000000000000000000000
1 14 120023679.0000000000000000000000000000000000000000000000000000
20 14 1803498864.0000000000000000000000000000000000000000000000000000
40 14 3016316916.0000000000000000000000000000000000000000000000000000
60 14 4221869263.0000000000000000000000000000000000000000000000000000
100 14 7468030546.0000000000000000000000000000000000000000000000000000
120 14 8663812153.0000000000000000000000000000000000000000000000000000
140 14 9855726192.0000000000000000000000000000000000000000000000000000
160 14 11050209626.0000000000000000000000000000000000000000000000000000
180 14 12244715903.0000000000000000000000000000000000000000000000000000
200 14 13446940885.0000000000000000000000000000000000000000000000000000
0 15 60214254.0000000000000000000000000000000000000000000000000000
1 15 120090995.0000000000000000000000000000000000000000000000000000
20 15 1783295298.0000000000000000000000000000000000000000000000000000
40 15 2997229933.0000000000000000000000000000000000000000000000000000
60 15 4204814196.0000000000000000000000000000000000000000000000000000
100 15 7468083477.0000000000000000000000000000000000000000000000000000
120 15 8663805963.0000000000000000000000000000000000000000000000000000
140 15 9854567234.0000000000000000000000000000000000000000000000000000
160 15 11049307126.0000000000000000000000000000000000000000000000000000
180 15 12244787423.0000000000000000000000000000000000000000000000000000
200 15 13447010947.0000000000000000000000000000000000000000000000000000
0 16 60244010.0000000000000000000000000000000000000000000000000000
1 16 120108724.0000000000000000000000000000000000000000000000000000
20 16 1763707531.0000000000000000000000000000000000000000000000000000
40 16 2980988231.0000000000000000000000000000000000000000000000000000
60 16 4188955805.0000000000000000000000000000000000000000000000000000
100 16 7468099666.0000000000000000000000000000000000000000000000000000
120 16 8663818201.0000000000000000000000000000000000000000000000000000
140 16 9854519444.0000000000000000000000000000000000000000000000000000
160 16 11048996587.0000000000000000000000000000000000000000000000000000
180 16 12244791334.0000000000000000000000000000000000000000000000000000
200 16 13447031263.0000000000000000000000000000000000000000000000000000
0 17 59951079.0000000000000000000000000000000000000000000000000000
1 17 119939465.0000000000000000000000000000000000000000000000000000
20 17 1743962453.0000000000000000000000000000000000000000000000000000
40 17 2962653963.0000000000000000000000000000000000000000000000000000
60 17 4169030316.0000000000000000000000000000000000000000000000000000
100 17 7467221543.0000000000000000000000000000000000000000000000000000
120 17 8663252171.0000000000000000000000000000000000000000000000000000
140 17 9853468547.0000000000000000000000000000000000000000000000000000
160 17 11048912282.0000000000000000000000000000000000000000000000000000
180 17 12244609325.0000000000000000000000000000000000000000000000000000
200 17 13446702838.0000000000000000000000000000000000000000000000000000
0 18 59951903.0000000000000000000000000000000000000000000000000000
1 18 119312218.0000000000000000000000000000000000000000000000000000
20 18 1719360871.0000000000000000000000000000000000000000000000000000
40 18 2944227483.0000000000000000000000000000000000000000000000000000
60 18 4152064840.0000000000000000000000000000000000000000000000000000
100 18 7466782660.0000000000000000000000000000000000000000000000000000
120 18 8662406543.0000000000000000000000000000000000000000000000000000
140 18 9852957839.0000000000000000000000000000000000000000000000000000
160 18 11048829410.0000000000000000000000000000000000000000000000000000
180 18 12243517161.0000000000000000000000000000000000000000000000000000
200 18 13446632500.0000000000000000000000000000000000000000000000000000
0 19 59824134.0000000000000000000000000000000000000000000000000000
1 19 119225855.0000000000000000000000000000000000000000000000000000
20 19 1694497414.0000000000000000000000000000000000000000000000000000
40 19 2924775707.0000000000000000000000000000000000000000000000000000
60 19 4134858520.0000000000000000000000000000000000000000000000000000
100 19 7465458712.0000000000000000000000000000000000000000000000000000
120 19 8661891423.0000000000000000000000000000000000000000000000000000
140 19 9852426999.0000000000000000000000000000000000000000000000000000
160 19 11047738298.0000000000000000000000000000000000000000000000000000
180 19 12243286724.0000000000000000000000000000000000000000000000000000
200 19 13446051959.0000000000000000000000000000000000000000000000000000
0 2 61006194.0000000000000000000000000000000000000000000000000000
1 2 122123356.0000000000000000000000000000000000000000000000000000
20 2 1885937419.0000000000000000000000000000000000000000000000000000
40 2 3085539189.0000000000000000000000000000000000000000000000000000
60 2 4294697207.0000000000000000000000000000000000000000000000000000
100 2 7328374794.0000000000000000000000000000000000000000000000000000
120 2 8543426685.0000000000000000000000000000000000000000000000000000
140 2 9749923060.0000000000000000000000000000000000000000000000000000
160 2 10945940254.0000000000000000000000000000000000000000000000000000
180 2 12140361072.0000000000000000000000000000000000000000000000000000
200 2 13332725684.0000000000000000000000000000000000000000000000000000
0 20 59631493.0000000000000000000000000000000000000000000000000000
1 20 119057443.0000000000000000000000000000000000000000000000000000
20 20 1669407816.0000000000000000000000000000000000000000000000000000
40 20 2907889129.0000000000000000000000000000000000000000000000000000
60 20 4117287150.0000000000000000000000000000000000000000000000000000
100 20 7464925792.0000000000000000000000000000000000000000000000000000
120 20 8661439779.0000000000000000000000000000000000000000000000000000
140 20 9851576043.0000000000000000000000000000000000000000000000000000
160 20 11046752897.0000000000000000000000000000000000000000000000000000
180 20 12242008896.0000000000000000000000000000000000000000000000000000
200 20 13445492181.0000000000000000000000000000000000000000000000000000
0 21 59968306.0000000000000000000000000000000000000000000000000000
1 21 119743837.0000000000000000000000000000000000000000000000000000
20 21 1639983066.0000000000000000000000000000000000000000000000000000
40 21 2887496366.0000000000000000000000000000000000000000000000000000
60 21 4098920587.0000000000000000000000000000000000000000000000000000
100 21 7447973797.0000000000000000000000000000000000000000000000000000
120 21 8645560126.0000000000000000000000000000000000000000000000000000
140 21 9838505097.0000000000000000000000000000000000000000000000000000
160 21 11033266481.0000000000000000000000000000000000000000000000000000
180 21 12227537481.0000000000000000000000000000000000000000000000000000
200 21 13414833433.0000000000000000000000000000000000000000000000000000
0 22 59942250.0000000000000000000000000000000000000000000000000000
1 22 119719985.0000000000000000000000000000000000000000000000000000
20 22 1603051889.0000000000000000000000000000000000000000000000000000
40 22 2866946401.0000000000000000000000000000000000000000000000000000
60 22 4082653784.0000000000000000000000000000000000000000000000000000
100 22 7429521139.0000000000000000000000000000000000000000000000000000
120 22 8630867175.0000000000000000000000000000000000000000000000000000
140 22 9825243433.0000000000000000000000000000000000000000000000000000
160 22 11019603171.0000000000000000000000000000000000000000000000000000
180 22 12215808403.0000000000000000000000000000000000000000000000000000
200 22 13391105664.0000000000000000000000000000000000000000000000000000
0 23 60029493.0000000000000000000000000000000000000000000000000000
1 23 119808083.0000000000000000000000000000000000000000000000000000
20 23 1560622976.0000000000000000000000000000000000000000000000000000
40 23 2845014668.0000000000000000000000000000000000000000000000000000
60 23 4063968584.0000000000000000000000000000000000000000000000000000
100 23 7412052188.0000000000000000000000000000000000000000000000000000
120 23 8612985803.0000000000000000000000000000000000000000000000000000
140 23 9809716358.0000000000000000000000000000000000000000000000000000
160 23 11004293006.0000000000000000000000000000000000000000000000000000
180 23 12201448524.0000000000000000000000000000000000000000000000000000
200 23 13378671631.0000000000000000000000000000000000000000000000000000
0 24 59915705.0000000000000000000000000000000000000000000000000000
1 24 119591130.0000000000000000000000000000000000000000000000000000
20 24 1518144196.0000000000000000000000000000000000000000000000000000
40 24 2827294919.0000000000000000000000000000000000000000000000000000
60 24 4045319197.0000000000000000000000000000000000000000000000000000
100 24 7393360193.0000000000000000000000000000000000000000000000000000
120 24 8595904206.0000000000000000000000000000000000000000000000000000
140 24 9794286122.0000000000000000000000000000000000000000000000000000
160 24 10989802331.0000000000000000000000000000000000000000000000000000
180 24 12184255047.0000000000000000000000000000000000000000000000000000
200 24 13368753343.0000000000000000000000000000000000000000000000000000
0 25 59952770.0000000000000000000000000000000000000000000000000000
1 25 119616231.0000000000000000000000000000000000000000000000000000
20 25 1476241357.0000000000000000000000000000000000000000000000000000
40 25 2803901585.0000000000000000000000000000000000000000000000000000
60 25 4028042053.0000000000000000000000000000000000000000000000000000
100 25 7374848340.0000000000000000000000000000000000000000000000000000
120 25 8580790068.0000000000000000000000000000000000000000000000000000
140 25 9781345407.0000000000000000000000000000000000000000000000000000
160 25 10976488192.0000000000000000000000000000000000000000000000000000
180 25 12170100743.0000000000000000000000000000000000000000000000000000
200 25 13355746723.0000000000000000000000000000000000000000000000000000
0 26 60019660.0000000000000000000000000000000000000000000000000000
1 26 119803905.0000000000000000000000000000000000000000000000000000
20 26 1172421743.0000000000000000000000000000000000000000000000000000
40 26 2782357539.0000000000000000000000000000000000000000000000000000
60 26 4010725487.0000000000000000000000000000000000000000000000000000
100 26 7354560800.0000000000000000000000000000000000000000000000000000
120 26 8565560081.0000000000000000000000000000000000000000000000000000
140 26 9765921167.0000000000000000000000000000000000000000000000000000
160 26 10964069894.0000000000000000000000000000000000000000000000000000
180 26 12156891768.0000000000000000000000000000000000000000000000000000
200 26 13344483330.0000000000000000000000000000000000000000000000000000
0 27 60044828.0000000000000000000000000000000000000000000000000000
1 27 119832091.0000000000000000000000000000000000000000000000000000
20 27 1189879437.0000000000000000000000000000000000000000000000000000
40 27 2762780485.0000000000000000000000000000000000000000000000000000
60 27 3992320462.0000000000000000000000000000000000000000000000000000
100 27 7332129999.0000000000000000000000000000000000000000000000000000
120 27 8550121875.0000000000000000000000000000000000000000000000000000
140 27 9749733135.0000000000000000000000000000000000000000000000000000
160 27 10945546910.0000000000000000000000000000000000000000000000000000
180 27 12142195066.0000000000000000000000000000000000000000000000000000
200 27 13332000690.0000000000000000000000000000000000000000000000000000
0 28 59974853.0000000000000000000000000000000000000000000000000000
1 28 119762169.0000000000000000000000000000000000000000000000000000
20 28 1214908107.0000000000000000000000000000000000000000000000000000
40 28 2740982338.0000000000000000000000000000000000000000000000000000
60 28 3974199856.0000000000000000000000000000000000000000000000000000
100 28 7312024022.0000000000000000000000000000000000000000000000000000
120 28 8532259246.0000000000000000000000000000000000000000000000000000
140 28 9735452159.0000000000000000000000000000000000000000000000000000
160 28 10930373757.0000000000000000000000000000000000000000000000000000
180 28 12127458791.0000000000000000000000000000000000000000000000000000
200 28 13319910067.0000000000000000000000000000000000000000000000000000
0 29 59742160.0000000000000000000000000000000000000000000000000000
1 29 119380040.0000000000000000000000000000000000000000000000000000
20 29 1241850202.0000000000000000000000000000000000000000000000000000
40 29 2717518403.0000000000000000000000000000000000000000000000000000
60 29 3953324758.0000000000000000000000000000000000000000000000000000
100 29 7289395144.0000000000000000000000000000000000000000000000000000
120 29 8515084665.0000000000000000000000000000000000000000000000000000
140 29 9720201885.0000000000000000000000000000000000000000000000000000
160 29 10917762420.0000000000000000000000000000000000000000000000000000
180 29 12113349079.0000000000000000000000000000000000000000000000000000
200 29 13307535173.0000000000000000000000000000000000000000000000000000
0 3 61012341.0000000000000000000000000000000000000000000000000000
1 3 122051265.0000000000000000000000000000000000000000000000000000
20 3 1885936656.0000000000000000000000000000000000000000000000000000
40 3 3085521049.0000000000000000000000000000000000000000000000000000
60 3 4294681669.0000000000000000000000000000000000000000000000000000
100 3 7349302299.0000000000000000000000000000000000000000000000000000
120 3 8562121899.0000000000000000000000000000000000000000000000000000
140 3 9765362444.0000000000000000000000000000000000000000000000000000
160 3 10964174606.0000000000000000000000000000000000000000000000000000
180 3 12156199520.0000000000000000000000000000000000000000000000000000
200 3 13344136549.0000000000000000000000000000000000000000000000000000
0 30 59656011.0000000000000000000000000000000000000000000000000000
1 30 118733291.0000000000000000000000000000000000000000000000000000
20 30 1243215771.0000000000000000000000000000000000000000000000000000
40 30 2696726195.0000000000000000000000000000000000000000000000000000
60 30 3938014004.0000000000000000000000000000000000000000000000000000
100 30 7266269220.0000000000000000000000000000000000000000000000000000
120 30 8498178493.0000000000000000000000000000000000000000000000000000
140 30 9706179094.0000000000000000000000000000000000000000000000000000
160 30 10904228573.0000000000000000000000000000000000000000000000000000
180 30 12099951331.0000000000000000000000000000000000000000000000000000
200 30 13292302178.0000000000000000000000000000000000000000000000000000
0 31 59693590.0000000000000000000000000000000000000000000000000000
1 31 118730589.0000000000000000000000000000000000000000000000000000
20 31 1243277437.0000000000000000000000000000000000000000000000000000
40 31 2669744045.0000000000000000000000000000000000000000000000000000
60 31 3917174394.0000000000000000000000000000000000000000000000000000
100 31 7238164395.0000000000000000000000000000000000000000000000000000
120 31 8481034918.0000000000000000000000000000000000000000000000000000
140 31 9686398835.0000000000000000000000000000000000000000000000000000
160 31 10883339734.0000000000000000000000000000000000000000000000000000
180 31 12085315759.0000000000000000000000000000000000000000000000000000
200 31 13261108563.0000000000000000000000000000000000000000000000000000
0 32 59617848.0000000000000000000000000000000000000000000000000000
1 32 118619848.0000000000000000000000000000000000000000000000000000
20 32 1243461936.0000000000000000000000000000000000000000000000000000
40 32 2644979802.0000000000000000000000000000000000000000000000000000
60 32 3896441292.0000000000000000000000000000000000000000000000000000
100 32 7204031137.0000000000000000000000000000000000000000000000000000
120 32 8462093678.0000000000000000000000000000000000000000000000000000
140 32 9673198391.0000000000000000000000000000000000000000000000000000
160 32 10870729251.0000000000000000000000000000000000000000000000000000
180 32 12071625963.0000000000000000000000000000000000000000000000000000
200 32 13240417818.0000000000000000000000000000000000000000000000000000
0 33 59538415.0000000000000000000000000000000000000000000000000000
1 33 119235152.0000000000000000000000000000000000000000000000000000
20 33 1243660674.0000000000000000000000000000000000000000000000000000
40 33 2620307087.0000000000000000000000000000000000000000000000000000
60 33 3874654227.0000000000000000000000000000000000000000000000000000
100 33 7169897355.0000000000000000000000000000000000000000000000000000
120 33 8438789707.0000000000000000000000000000000000000000000000000000
140 33 9653517780.0000000000000000000000000000000000000000000000000000
160 33 10857182613.0000000000000000000000000000000000000000000000000000
180 33 12056535632.0000000000000000000000000000000000000000000000000000
200 33 13229567452.0000000000000000000000000000000000000000000000000000
0 34 59951039.0000000000000000000000000000000000000000000000000000
1 34 119905142.0000000000000000000000000000000000000000000000000000
20 34 1244594749.0000000000000000000000000000000000000000000000000000
40 34 2598518063.0000000000000000000000000000000000000000000000000000
60 34 3856598710.0000000000000000000000000000000000000000000000000000
100 34 7125594691.0000000000000000000000000000000000000000000000000000
120 34 8420443202.0000000000000000000000000000000000000000000000000000
140 34 9633416946.0000000000000000000000000000000000000000000000000000
160 34 10837818845.0000000000000000000000000000000000000000000000000000
180 34 12039221575.0000000000000000000000000000000000000000000000000000
200 34 13219134028.0000000000000000000000000000000000000000000000000000
0 35 60013492.0000000000000000000000000000000000000000000000000000
1 35 119916330.0000000000000000000000000000000000000000000000000000
20 35 1244587853.0000000000000000000000000000000000000000000000000000
40 35 2563796624.0000000000000000000000000000000000000000000000000000
60 35 3830662819.0000000000000000000000000000000000000000000000000000
100 35 7081576603.0000000000000000000000000000000000000000000000000000
120 35 8398612592.0000000000000000000000000000000000000000000000000000
140 35 9615407183.0000000000000000000000000000000000000000000000000000
160 35 10823130044.0000000000000000000000000000000000000000000000000000
180 35 12024957291.0000000000000000000000000000000000000000000000000000
200 35 13209522494.0000000000000000000000000000000000000000000000000000
0 36 59969663.0000000000000000000000000000000000000000000000000000
1 36 119802668.0000000000000000000000000000000000000000000000000000
20 36 1244486181.0000000000000000000000000000000000000000000000000000
40 36 2537376913.0000000000000000000000000000000000000000000000000000
60 36 3809050329.0000000000000000000000000000000000000000000000000000
100 36 7036572111.0000000000000000000000000000000000000000000000000000
120 36 8378229901.0000000000000000000000000000000000000000000000000000
140 36 9599155295.0000000000000000000000000000000000000000000000000000
160 36 10808717584.0000000000000000000000000000000000000000000000000000
180 36 12009969110.0000000000000000000000000000000000000000000000000000
200 36 13198987208.0000000000000000000000000000000000000000000000000000
0 37 60005593.0000000000000000000000000000000000000000000000000000
1 37 119519727.0000000000000000000000000000000000000000000000000000
20 37 1244321339.0000000000000000000000000000000000000000000000000000
40 37 2504004661.0000000000000000000000000000000000000000000000000000
60 37 3787314874.0000000000000000000000000000000000000000000000000000
100 37 6158454829.0000000000000000000000000000000000000000000000000000
120 37 8358161830.0000000000000000000000000000000000000000000000000000
140 37 9580293433.0000000000000000000000000000000000000000000000000000
160 37 10793211572.0000000000000000000000000000000000000000000000000000
180 37 11992615063.0000000000000000000000000000000000000000000000000000
200 37 13188456602.0000000000000000000000000000000000000000000000000000
0 38 59725731.0000000000000000000000000000000000000000000000000000
1 38 119263970.0000000000000000000000000000000000000000000000000000
20 38 1244199043.0000000000000000000000000000000000000000000000000000
40 38 2466863368.0000000000000000000000000000000000000000000000000000
60 38 3764532747.0000000000000000000000000000000000000000000000000000
100 38 6158282878.0000000000000000000000000000000000000000000000000000
120 38 8336270897.0000000000000000000000000000000000000000000000000000
140 38 9562352892.0000000000000000000000000000000000000000000000000000
160 38 10774666644.0000000000000000000000000000000000000000000000000000
180 38 11977093611.0000000000000000000000000000000000000000000000000000
200 38 13174318998.0000000000000000000000000000000000000000000000000000
0 39 59716638.0000000000000000000000000000000000000000000000000000
1 39 119249281.0000000000000000000000000000000000000000000000000000
20 39 1243715707.0000000000000000000000000000000000000000000000000000
40 39 2426779248.0000000000000000000000000000000000000000000000000000
60 39 3741206120.0000000000000000000000000000000000000000000000000000
100 39 6157439420.0000000000000000000000000000000000000000000000000000
120 39 8316515052.0000000000000000000000000000000000000000000000000000
140 39 9544266334.0000000000000000000000000000000000000000000000000000
160 39 10759042763.0000000000000000000000000000000000000000000000000000
180 39 11962223433.0000000000000000000000000000000000000000000000000000
200 39 13161625677.0000000000000000000000000000000000000000000000000000
0 4 60984540.0000000000000000000000000000000000000000000000000000
1 4 822182266.0000000000000000000000000000000000000000000000000000
20 4 1885904852.0000000000000000000000000000000000000000000000000000
40 4 3085505496.0000000000000000000000000000000000000000000000000000
60 4 4294656868.0000000000000000000000000000000000000000000000000000
100 4 7371590857.0000000000000000000000000000000000000000000000000000
120 4 8579196942.0000000000000000000000000000000000000000000000000000
140 4 9779053787.0000000000000000000000000000000000000000000000000000
160 4 10975959763.0000000000000000000000000000000000000000000000000000
180 4 12171044143.0000000000000000000000000000000000000000000000000000
200 4 13355904378.0000000000000000000000000000000000000000000000000000
0 5 60960087.0000000000000000000000000000000000000000000000000000
1 5 822232103.0000000000000000000000000000000000000000000000000000
20 5 1885917301.0000000000000000000000000000000000000000000000000000
40 5 3085474728.0000000000000000000000000000000000000000000000000000
60 5 4294656333.0000000000000000000000000000000000000000000000000000
100 5 7390883347.0000000000000000000000000000000000000000000000000000
120 5 8595152948.0000000000000000000000000000000000000000000000000000
140 5 9793877950.0000000000000000000000000000000000000000000000000000
160 5 10989849184.0000000000000000000000000000000000000000000000000000
180 5 12184709356.0000000000000000000000000000000000000000000000000000
200 5 13367781806.0000000000000000000000000000000000000000000000000000
0 6 60943348.0000000000000000000000000000000000000000000000000000
1 6 822160188.0000000000000000000000000000000000000000000000000000
20 6 1885864643.0000000000000000000000000000000000000000000000000000
40 6 3085513136.0000000000000000000000000000000000000000000000000000
60 6 4294610195.0000000000000000000000000000000000000000000000000000
100 6 7408914054.0000000000000000000000000000000000000000000000000000
120 6 8612968436.0000000000000000000000000000000000000000000000000000
140 6 9808206465.0000000000000000000000000000000000000000000000000000
160 6 11005246843.0000000000000000000000000000000000000000000000000000
180 6 12201239381.0000000000000000000000000000000000000000000000000000
200 6 13379380872.0000000000000000000000000000000000000000000000000000
0 7 60977719.0000000000000000000000000000000000000000000000000000
1 7 122016877.0000000000000000000000000000000000000000000000000000
20 7 1885879953.0000000000000000000000000000000000000000000000000000
40 7 3085565262.0000000000000000000000000000000000000000000000000000
60 7 4294632045.0000000000000000000000000000000000000000000000000000
100 7 7428894821.0000000000000000000000000000000000000000000000000000
120 7 8630410889.0000000000000000000000000000000000000000000000000000
140 7 9826219050.0000000000000000000000000000000000000000000000000000
160 7 11020479668.0000000000000000000000000000000000000000000000000000
180 7 12215464842.0000000000000000000000000000000000000000000000000000
200 7 13392163493.0000000000000000000000000000000000000000000000000000
0 8 60987658.0000000000000000000000000000000000000000000000000000
1 8 122055467.0000000000000000000000000000000000000000000000000000
20 8 1885663070.0000000000000000000000000000000000000000000000000000
40 8 3085534381.0000000000000000000000000000000000000000000000000000
60 8 4294607277.0000000000000000000000000000000000000000000000000000
100 8 7448424431.0000000000000000000000000000000000000000000000000000
120 8 8645632525.0000000000000000000000000000000000000000000000000000
140 8 9840330966.0000000000000000000000000000000000000000000000000000
160 8 11034973226.0000000000000000000000000000000000000000000000000000
180 8 12228164078.0000000000000000000000000000000000000000000000000000
200 8 13416324875.0000000000000000000000000000000000000000000000000000
0 9 60903066.0000000000000000000000000000000000000000000000000000
1 9 121924216.0000000000000000000000000000000000000000000000000000
20 9 1884557441.0000000000000000000000000000000000000000000000000000
40 9 3084100063.0000000000000000000000000000000000000000000000000000
60 9 4294403202.0000000000000000000000000000000000000000000000000000
100 9 7465192523.0000000000000000000000000000000000000000000000000000
120 9 8661499062.0000000000000000000000000000000000000000000000000000
140 9 9853371662.0000000000000000000000000000000000000000000000000000
160 9 11048580328.0000000000000000000000000000000000000000000000000000
180 9 12243094613.0000000000000000000000000000000000000000000000000000
200 9 13444248934.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps.txt <==
0 0 60497525.0000000000000000000000000000000000000000000000000000
1 0 121012255.0000000000000000000000000000000000000000000000000000
20 0 1886962191.0000000000000000000000000000000000000000000000000000
40 0 3084419019.0000000000000000000000000000000000000000000000000000
60 0 4291150878.0000000000000000000000000000000000000000000000000000
80 0 5490974471.0000000000000000000000000000000000000000000000000000
100 0 6691791760.0000000000000000000000000000000000000000000000000000
200 0 12699316673.0000000000000000000000000000000000000000000000000000
0 1 60617860.0000000000000000000000000000000000000000000000000000
1 1 121162018.0000000000000000000000000000000000000000000000000000
20 1 1887027476.0000000000000000000000000000000000000000000000000000
40 1 3084455689.0000000000000000000000000000000000000000000000000000
60 1 4291205975.0000000000000000000000000000000000000000000000000000
80 1 5492560402.0000000000000000000000000000000000000000000000000000
100 1 6692009813.0000000000000000000000000000000000000000000000000000
200 1 12699458892.0000000000000000000000000000000000000000000000000000
0 10 60783714.0000000000000000000000000000000000000000000000000000
1 10 121491597.0000000000000000000000000000000000000000000000000000
20 10 1884781333.0000000000000000000000000000000000000000000000000000
40 10 3083149465.0000000000000000000000000000000000000000000000000000
60 10 4289950607.0000000000000000000000000000000000000000000000000000
80 10 5491020396.0000000000000000000000000000000000000000000000000000
100 10 6691731370.0000000000000000000000000000000000000000000000000000
200 10 12696568260.0000000000000000000000000000000000000000000000000000
0 11 60692078.0000000000000000000000000000000000000000000000000000
1 11 121361490.0000000000000000000000000000000000000000000000000000
20 11 1866784707.0000000000000000000000000000000000000000000000000000
40 11 3065981310.0000000000000000000000000000000000000000000000000000
60 11 4272750257.0000000000000000000000000000000000000000000000000000
80 11 5475457469.0000000000000000000000000000000000000000000000000000
100 11 6676042216.0000000000000000000000000000000000000000000000000000
200 11 12668281889.0000000000000000000000000000000000000000000000000000
0 12 60743126.0000000000000000000000000000000000000000000000000000
1 12 121350339.0000000000000000000000000000000000000000000000000000
20 12 1846060798.0000000000000000000000000000000000000000000000000000
40 12 3049696279.0000000000000000000000000000000000000000000000000000
60 12 4257495345.0000000000000000000000000000000000000000000000000000
80 12 5459804147.0000000000000000000000000000000000000000000000000000
100 12 6662406969.0000000000000000000000000000000000000000000000000000
200 12 12644398220.0000000000000000000000000000000000000000000000000000
0 13 60797197.0000000000000000000000000000000000000000000000000000
1 13 121437580.0000000000000000000000000000000000000000000000000000
20 13 1825109332.0000000000000000000000000000000000000000000000000000
40 13 3035786067.0000000000000000000000000000000000000000000000000000
60 13 4239173230.0000000000000000000000000000000000000000000000000000
80 13 5444090065.0000000000000000000000000000000000000000000000000000
100 13 6646689310.0000000000000000000000000000000000000000000000000000
200 13 12631980322.0000000000000000000000000000000000000000000000000000
0 14 60658724.0000000000000000000000000000000000000000000000000000
1 14 121380365.0000000000000000000000000000000000000000000000000000
20 14 1806564062.0000000000000000000000000000000000000000000000000000
40 14 3017007811.0000000000000000000000000000000000000000000000000000
60 14 4221647598.0000000000000000000000000000000000000000000000000000
80 14 5427417165.0000000000000000000000000000000000000000000000000000
100 14 6629715988.0000000000000000000000000000000000000000000000000000
200 14 12619980608.0000000000000000000000000000000000000000000000000000
0 15 60657095.0000000000000000000000000000000000000000000000000000
1 15 121307530.0000000000000000000000000000000000000000000000000000
20 15 1785861625.0000000000000000000000000000000000000000000000000000
40 15 3000452472.0000000000000000000000000000000000000000000000000000
60 15 4204769665.0000000000000000000000000000000000000000000000000000
80 15 5411399256.0000000000000000000000000000000000000000000000000000
100 15 6613557429.0000000000000000000000000000000000000000000000000000
200 15 12610233028.0000000000000000000000000000000000000000000000000000
0 16 60624154.0000000000000000000000000000000000000000000000000000
1 16 121215301.0000000000000000000000000000000000000000000000000000
20 16 1763383927.0000000000000000000000000000000000000000000000000000
40 16 2984168252.0000000000000000000000000000000000000000000000000000
60 16 4187280004.0000000000000000000000000000000000000000000000000000
80 16 5394116199.0000000000000000000000000000000000000000000000000000
100 16 6599446169.0000000000000000000000000000000000000000000000000000
200 16 12598077468.0000000000000000000000000000000000000000000000000000
0 17 60659764.0000000000000000000000000000000000000000000000000000
1 17 121197077.0000000000000000000000000000000000000000000000000000
20 17 1744899815.0000000000000000000000000000000000000000000000000000
40 17 2963696693.0000000000000000000000000000000000000000000000000000
60 17 4170362867.0000000000000000000000000000000000000000000000000000
80 17 5377953273.0000000000000000000000000000000000000000000000000000
100 17 6581582438.0000000000000000000000000000000000000000000000000000
200 17 12583788913.0000000000000000000000000000000000000000000000000000
0 18 60742818.0000000000000000000000000000000000000000000000000000
1 18 120724623.0000000000000000000000000000000000000000000000000000
20 18 1719615490.0000000000000000000000000000000000000000000000000000
40 18 2948037028.0000000000000000000000000000000000000000000000000000
60 18 4151967288.0000000000000000000000000000000000000000000000000000
80 18 5360830768.0000000000000000000000000000000000000000000000000000
100 18 6563465235.0000000000000000000000000000000000000000000000000000
200 18 12571556107.0000000000000000000000000000000000000000000000000000
0 19 59886595.0000000000000000000000000000000000000000000000000000
1 19 120324812.0000000000000000000000000000000000000000000000000000
20 19 1695111846.0000000000000000000000000000000000000000000000000000
40 19 2929241393.0000000000000000000000000000000000000000000000000000
60 19 4136457498.0000000000000000000000000000000000000000000000000000
80 19 5343708433.0000000000000000000000000000000000000000000000000000
100 19 6548349867.0000000000000000000000000000000000000000000000000000
200 19 12557781409.0000000000000000000000000000000000000000000000000000
0 2 60617681.0000000000000000000000000000000000000000000000000000
1 2 121149474.0000000000000000000000000000000000000000000000000000
20 2 1886966607.0000000000000000000000000000000000000000000000000000
40 2 3084422257.0000000000000000000000000000000000000000000000000000
60 2 4291249515.0000000000000000000000000000000000000000000000000000
80 2 5492574596.0000000000000000000000000000000000000000000000000000
100 2 6693305436.0000000000000000000000000000000000000000000000000000
200 2 12699031314.0000000000000000000000000000000000000000000000000000
0 20 60254523.0000000000000000000000000000000000000000000000000000
1 20 120029760.0000000000000000000000000000000000000000000000000000
20 20 1668854756.0000000000000000000000000000000000000000000000000000
40 20 2911570259.0000000000000000000000000000000000000000000000000000
60 20 4120259805.0000000000000000000000000000000000000000000000000000
80 20 5327164687.0000000000000000000000000000000000000000000000000000
100 20 6533945712.0000000000000000000000000000000000000000000000000000
200 20 12542794177.0000000000000000000000000000000000000000000000000000
0 21 60244346.0000000000000000000000000000000000000000000000000000
1 21 120010740.0000000000000000000000000000000000000000000000000000
20 21 1638792679.0000000000000000000000000000000000000000000000000000
40 21 2891480783.0000000000000000000000000000000000000000000000000000
60 21 4102547599.0000000000000000000000000000000000000000000000000000
80 21 5309173943.0000000000000000000000000000000000000000000000000000
100 21 6515615187.0000000000000000000000000000000000000000000000000000
200 21 12512771132.0000000000000000000000000000000000000000000000000000
0 22 60240096.0000000000000000000000000000000000000000000000000000
1 22 120140347.0000000000000000000000000000000000000000000000000000
20 22 1598587404.0000000000000000000000000000000000000000000000000000
40 22 2872381042.0000000000000000000000000000000000000000000000000000
60 22 4084156528.0000000000000000000000000000000000000000000000000000
80 22 5292183056.0000000000000000000000000000000000000000000000000000
100 22 6500741003.0000000000000000000000000000000000000000000000000000
200 22 12490120295.0000000000000000000000000000000000000000000000000000
0 23 60235910.0000000000000000000000000000000000000000000000000000
1 23 120146339.0000000000000000000000000000000000000000000000000000
20 23 1560043212.0000000000000000000000000000000000000000000000000000
40 23 2849212697.0000000000000000000000000000000000000000000000000000
60 23 4066466599.0000000000000000000000000000000000000000000000000000
80 23 5274672850.0000000000000000000000000000000000000000000000000000
100 23 6483303034.0000000000000000000000000000000000000000000000000000
200 23 12471853464.0000000000000000000000000000000000000000000000000000
0 24 60213690.0000000000000000000000000000000000000000000000000000
1 24 120105848.0000000000000000000000000000000000000000000000000000
20 24 1516331720.0000000000000000000000000000000000000000000000000000
40 24 2829778901.0000000000000000000000000000000000000000000000000000
60 24 4047953774.0000000000000000000000000000000000000000000000000000
80 24 5256438783.0000000000000000000000000000000000000000000000000000
100 24 6465818719.0000000000000000000000000000000000000000000000000000
200 24 12461065543.0000000000000000000000000000000000000000000000000000
0 25 60025397.0000000000000000000000000000000000000000000000000000
1 25 119774137.0000000000000000000000000000000000000000000000000000
20 25 1474461664.0000000000000000000000000000000000000000000000000000
40 25 2810516173.0000000000000000000000000000000000000000000000000000
60 25 4029142611.0000000000000000000000000000000000000000000000000000
80 25 5240834187.0000000000000000000000000000000000000000000000000000
100 25 6447295987.0000000000000000000000000000000000000000000000000000
200 25 12450132669.0000000000000000000000000000000000000000000000000000
0 26 60214007.0000000000000000000000000000000000000000000000000000
1 26 119929366.0000000000000000000000000000000000000000000000000000
20 26 1170736630.0000000000000000000000000000000000000000000000000000
40 26 2788685642.0000000000000000000000000000000000000000000000000000
60 26 4012244124.0000000000000000000000000000000000000000000000000000
80 26 5224346333.0000000000000000000000000000000000000000000000000000
100 26 6430678915.0000000000000000000000000000000000000000000000000000
200 26 12437566984.0000000000000000000000000000000000000000000000000000
0 27 60227585.0000000000000000000000000000000000000000000000000000
1 27 119932626.0000000000000000000000000000000000000000000000000000
20 27 1187614596.0000000000000000000000000000000000000000000000000000
40 27 2766409257.0000000000000000000000000000000000000000000000000000
60 27 3993135648.0000000000000000000000000000000000000000000000000000
80 27 5202675104.0000000000000000000000000000000000000000000000000000
100 27 6412334569.0000000000000000000000000000000000000000000000000000
200 27 12424573780.0000000000000000000000000000000000000000000000000000
0 28 60228125.0000000000000000000000000000000000000000000000000000
1 28 119947473.0000000000000000000000000000000000000000000000000000
20 28 1213614006.0000000000000000000000000000000000000000000000000000
40 28 2744114768.0000000000000000000000000000000000000000000000000000
60 28 3974724978.0000000000000000000000000000000000000000000000000000
80 28 5187149729.0000000000000000000000000000000000000000000000000000
100 28 6398475960.0000000000000000000000000000000000000000000000000000
200 28 12410366692.0000000000000000000000000000000000000000000000000000
0 29 59505462.0000000000000000000000000000000000000000000000000000
1 29 119376679.0000000000000000000000000000000000000000000000000000
20 29 1239589953.0000000000000000000000000000000000000000000000000000
40 29 2721085298.0000000000000000000000000000000000000000000000000000
60 29 3958242708.0000000000000000000000000000000000000000000000000000
80 29 5169490425.0000000000000000000000000000000000000000000000000000
100 29 6381031181.0000000000000000000000000000000000000000000000000000
200 29 12394556669.0000000000000000000000000000000000000000000000000000
0 3 60560743.0000000000000000000000000000000000000000000000000000
1 3 121112775.0000000000000000000000000000000000000000000000000000
20 3 1886278809.0000000000000000000000000000000000000000000000000000
40 3 3084610850.0000000000000000000000000000000000000000000000000000
60 3 4291244062.0000000000000000000000000000000000000000000000000000
80 3 5493031454.0000000000000000000000000000000000000000000000000000
100 3 6694331327.0000000000000000000000000000000000000000000000000000
200 3 12698324752.0000000000000000000000000000000000000000000000000000
0 30 59458680.0000000000000000000000000000000000000000000000000000
1 30 118570159.0000000000000000000000000000000000000000000000000000
20 30 1240727324.0000000000000000000000000000000000000000000000000000
40 30 2700726274.0000000000000000000000000000000000000000000000000000
60 30 3940665502.0000000000000000000000000000000000000000000000000000
80 30 5153212107.0000000000000000000000000000000000000000000000000000
100 30 6365635899.0000000000000000000000000000000000000000000000000000
200 30 12379776707.0000000000000000000000000000000000000000000000000000
0 31 59259589.0000000000000000000000000000000000000000000000000000
1 31 118035508.0000000000000000000000000000000000000000000000000000
20 31 1241655557.0000000000000000000000000000000000000000000000000000
40 31 2674635416.0000000000000000000000000000000000000000000000000000
60 31 3919539209.0000000000000000000000000000000000000000000000000000
80 31 5133227020.0000000000000000000000000000000000000000000000000000
100 31 6346983848.0000000000000000000000000000000000000000000000000000
200 31 12350276504.0000000000000000000000000000000000000000000000000000
0 32 59688943.0000000000000000000000000000000000000000000000000000
1 32 118442903.0000000000000000000000000000000000000000000000000000
20 32 1242812843.0000000000000000000000000000000000000000000000000000
40 32 2646529071.0000000000000000000000000000000000000000000000000000
60 32 3899338109.0000000000000000000000000000000000000000000000000000
80 32 5118197872.0000000000000000000000000000000000000000000000000000
100 32 6328093372.0000000000000000000000000000000000000000000000000000
200 32 12325605042.0000000000000000000000000000000000000000000000000000
0 33 59658882.0000000000000000000000000000000000000000000000000000
1 33 118523155.0000000000000000000000000000000000000000000000000000
20 33 1243344340.0000000000000000000000000000000000000000000000000000
40 33 2620069829.0000000000000000000000000000000000000000000000000000
60 33 3879711825.0000000000000000000000000000000000000000000000000000
80 33 5097163257.0000000000000000000000000000000000000000000000000000
100 33 6307404409.0000000000000000000000000000000000000000000000000000
200 33 12311651035.0000000000000000000000000000000000000000000000000000
0 34 59932921.0000000000000000000000000000000000000000000000000000
1 34 119226906.0000000000000000000000000000000000000000000000000000
20 34 1244578475.0000000000000000000000000000000000000000000000000000
40 34 2595118817.0000000000000000000000000000000000000000000000000000
60 34 3857789543.0000000000000000000000000000000000000000000000000000
80 34 5079000782.0000000000000000000000000000000000000000000000000000
100 34 6291394180.0000000000000000000000000000000000000000000000000000
200 34 12300763330.0000000000000000000000000000000000000000000000000000
0 35 60002299.0000000000000000000000000000000000000000000000000000
1 35 119291747.0000000000000000000000000000000000000000000000000000
20 35 1244641649.0000000000000000000000000000000000000000000000000000
40 35 2563838363.0000000000000000000000000000000000000000000000000000
60 35 3834316327.0000000000000000000000000000000000000000000000000000
80 35 5060476642.0000000000000000000000000000000000000000000000000000
100 35 6274145241.0000000000000000000000000000000000000000000000000000
200 35 12288946306.0000000000000000000000000000000000000000000000000000
0 36 59919981.0000000000000000000000000000000000000000000000000000
1 36 119227804.0000000000000000000000000000000000000000000000000000
20 36 1244577325.0000000000000000000000000000000000000000000000000000
40 36 2534865504.0000000000000000000000000000000000000000000000000000
60 36 3813778420.0000000000000000000000000000000000000000000000000000
80 36 5040922594.0000000000000000000000000000000000000000000000000000
100 36 6251465280.0000000000000000000000000000000000000000000000000000
200 36 12277273888.0000000000000000000000000000000000000000000000000000
0 37 59868140.0000000000000000000000000000000000000000000000000000
1 37 118736590.0000000000000000000000000000000000000000000000000000
20 37 1243395531.0000000000000000000000000000000000000000000000000000
40 37 2501097464.0000000000000000000000000000000000000000000000000000
60 37 3789852448.0000000000000000000000000000000000000000000000000000
80 37 5024509558.0000000000000000000000000000000000000000000000000000
100 37 6234836816.0000000000000000000000000000000000000000000000000000
200 37 12266672200.0000000000000000000000000000000000000000000000000000
0 38 59870910.0000000000000000000000000000000000000000000000000000
1 38 118753370.0000000000000000000000000000000000000000000000000000
20 38 1242626650.0000000000000000000000000000000000000000000000000000
40 38 2466849948.0000000000000000000000000000000000000000000000000000
60 38 3768449313.0000000000000000000000000000000000000000000000000000
80 38 5002230510.0000000000000000000000000000000000000000000000000000
100 38 6216435984.0000000000000000000000000000000000000000000000000000
200 38 12252148936.0000000000000000000000000000000000000000000000000000
0 39 59433979.0000000000000000000000000000000000000000000000000000
1 39 118436498.0000000000000000000000000000000000000000000000000000
20 39 1242165499.0000000000000000000000000000000000000000000000000000
40 39 2431281795.0000000000000000000000000000000000000000000000000000
60 39 3745972805.0000000000000000000000000000000000000000000000000000
80 39 4984962038.0000000000000000000000000000000000000000000000000000
100 39 6198054611.0000000000000000000000000000000000000000000000000000
200 39 12238548296.0000000000000000000000000000000000000000000000000000
0 4 60686720.0000000000000000000000000000000000000000000000000000
1 4 821735374.0000000000000000000000000000000000000000000000000000
20 4 1887249579.0000000000000000000000000000000000000000000000000000
40 4 3085624207.0000000000000000000000000000000000000000000000000000
60 4 4292619554.0000000000000000000000000000000000000000000000000000
80 4 5493696360.0000000000000000000000000000000000000000000000000000
100 4 6694711091.0000000000000000000000000000000000000000000000000000
200 4 12699297890.0000000000000000000000000000000000000000000000000000
0 5 60688720.0000000000000000000000000000000000000000000000000000
1 5 821718682.0000000000000000000000000000000000000000000000000000
20 5 1887256007.0000000000000000000000000000000000000000000000000000
40 5 3085626384.0000000000000000000000000000000000000000000000000000
60 5 4292616485.0000000000000000000000000000000000000000000000000000
80 5 5493709152.0000000000000000000000000000000000000000000000000000
100 5 6694718575.0000000000000000000000000000000000000000000000000000
200 5 12699321193.0000000000000000000000000000000000000000000000000000
0 6 60638684.0000000000000000000000000000000000000000000000000000
1 6 821698915.0000000000000000000000000000000000000000000000000000
20 6 1887181892.0000000000000000000000000000000000000000000000000000
40 6 3085564939.0000000000000000000000000000000000000000000000000000
60 6 4292574267.0000000000000000000000000000000000000000000000000000
80 6 5493638993.0000000000000000000000000000000000000000000000000000
100 6 6694652574.0000000000000000000000000000000000000000000000000000
200 6 12699259061.0000000000000000000000000000000000000000000000000000
0 7 60592657.0000000000000000000000000000000000000000000000000000
1 7 121029480.0000000000000000000000000000000000000000000000000000
20 7 1887002119.0000000000000000000000000000000000000000000000000000
40 7 3084711736.0000000000000000000000000000000000000000000000000000
60 7 4292546537.0000000000000000000000000000000000000000000000000000
80 7 5492608681.0000000000000000000000000000000000000000000000000000
100 7 6693324660.0000000000000000000000000000000000000000000000000000
200 7 12698591125.0000000000000000000000000000000000000000000000000000
0 8 60541973.0000000000000000000000000000000000000000000000000000
1 8 121011073.0000000000000000000000000000000000000000000000000000
20 8 1885874137.0000000000000000000000000000000000000000000000000000
40 8 3084279631.0000000000000000000000000000000000000000000000000000
60 8 4292470729.0000000000000000000000000000000000000000000000000000
80 8 5492109241.0000000000000000000000000000000000000000000000000000
100 8 6693124596.0000000000000000000000000000000000000000000000000000
200 8 12698252925.0000000000000000000000000000000000000000000000000000
0 9 60515877.0000000000000000000000000000000000000000000000000000
1 9 120962897.0000000000000000000000000000000000000000000000000000
20 9 1885482224.0000000000000000000000000000000000000000000000000000
40 9 3083651369.0000000000000000000000000000000000000000000000000000
60 9 4291185345.0000000000000000000000000000000000000000000000000000
80 9 5491473830.0000000000000000000000000000000000000000000000000000
100 9 6691839349.0000000000000000000000000000000000000000000000000000
200 9 12697198750.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_largeinject_2200K.txt <==
0 0 60529661.0000000000000000000000000000000000000000000000000000
1 0 120034264.0000000000000000000000000000000000000000000000000000
20 0 1884035319.0000000000000000000000000000000000000000000000000000
40 0 3086620532.0000000000000000000000000000000000000000000000000000
60 0 4283243007.0000000000000000000000000000000000000000000000000000
80 0 5477648108.0000000000000000000000000000000000000000000000000000
100 0 6676848667.0000000000000000000000000000000000000000000000000000
120 0 7868253751.0000000000000000000000000000000000000000000000000000
140 0 9067186309.0000000000000000000000000000000000000000000000000000
160 0 10269975393.0000000000000000000000000000000000000000000000000000
180 0 11464874831.0000000000000000000000000000000000000000000000000000
200 0 12660269957.0000000000000000000000000000000000000000000000000000
0 1 60970122.0000000000000000000000000000000000000000000000000000
1 1 120162712.0000000000000000000000000000000000000000000000000000
20 1 1884177450.0000000000000000000000000000000000000000000000000000
40 1 3086480699.0000000000000000000000000000000000000000000000000000
60 1 4283156875.0000000000000000000000000000000000000000000000000000
80 1 5477547607.0000000000000000000000000000000000000000000000000000
100 1 6677971273.0000000000000000000000000000000000000000000000000000
120 1 7868219314.0000000000000000000000000000000000000000000000000000
140 1 9067138988.0000000000000000000000000000000000000000000000000000
160 1 10269963503.0000000000000000000000000000000000000000000000000000
180 1 11464859505.0000000000000000000000000000000000000000000000000000
200 1 12660279197.0000000000000000000000000000000000000000000000000000
0 10 61191383.0000000000000000000000000000000000000000000000000000
1 10 122003222.0000000000000000000000000000000000000000000000000000
20 10 1882907627.0000000000000000000000000000000000000000000000000000
40 10 3084074872.0000000000000000000000000000000000000000000000000000
60 10 4281661376.0000000000000000000000000000000000000000000000000000
80 10 5474420541.0000000000000000000000000000000000000000000000000000
100 10 6674594005.0000000000000000000000000000000000000000000000000000
120 10 7866958765.0000000000000000000000000000000000000000000000000000
140 10 9065528095.0000000000000000000000000000000000000000000000000000
160 10 10269342511.0000000000000000000000000000000000000000000000000000
180 10 11462733252.0000000000000000000000000000000000000000000000000000
200 10 12659127739.0000000000000000000000000000000000000000000000000000
0 11 61195134.0000000000000000000000000000000000000000000000000000
1 11 122126214.0000000000000000000000000000000000000000000000000000
20 11 1865214774.0000000000000000000000000000000000000000000000000000
40 11 3066216406.0000000000000000000000000000000000000000000000000000
60 11 4266577334.0000000000000000000000000000000000000000000000000000
80 11 5460435634.0000000000000000000000000000000000000000000000000000
100 11 6660273156.0000000000000000000000000000000000000000000000000000
120 11 7853673931.0000000000000000000000000000000000000000000000000000
140 11 9050950564.0000000000000000000000000000000000000000000000000000
160 11 10254201526.0000000000000000000000000000000000000000000000000000
180 11 11447994967.0000000000000000000000000000000000000000000000000000
200 11 12630486362.0000000000000000000000000000000000000000000000000000
0 12 61105862.0000000000000000000000000000000000000000000000000000
1 12 121934624.0000000000000000000000000000000000000000000000000000
20 12 1844878177.0000000000000000000000000000000000000000000000000000
40 12 3048463425.0000000000000000000000000000000000000000000000000000
60 12 4250348708.0000000000000000000000000000000000000000000000000000
80 12 5443538094.0000000000000000000000000000000000000000000000000000
100 12 6645106855.0000000000000000000000000000000000000000000000000000
120 12 7838748714.0000000000000000000000000000000000000000000000000000
140 12 9035221997.0000000000000000000000000000000000000000000000000000
160 12 10238006257.0000000000000000000000000000000000000000000000000000
180 12 11433312976.0000000000000000000000000000000000000000000000000000
200 12 12607513008.0000000000000000000000000000000000000000000000000000
0 13 61151912.0000000000000000000000000000000000000000000000000000
1 13 120966157.0000000000000000000000000000000000000000000000000000
20 13 1824959589.0000000000000000000000000000000000000000000000000000
40 13 3033311108.0000000000000000000000000000000000000000000000000000
60 13 4234257685.0000000000000000000000000000000000000000000000000000
80 13 5428209936.0000000000000000000000000000000000000000000000000000
100 13 6629509275.0000000000000000000000000000000000000000000000000000
120 13 7822825609.0000000000000000000000000000000000000000000000000000
140 13 9019688815.0000000000000000000000000000000000000000000000000000
160 13 10221565318.0000000000000000000000000000000000000000000000000000
180 13 11417759955.0000000000000000000000000000000000000000000000000000
200 13 12595282415.0000000000000000000000000000000000000000000000000000
0 14 61152826.0000000000000000000000000000000000000000000000000000
1 14 120990620.0000000000000000000000000000000000000000000000000000
20 14 1805299530.0000000000000000000000000000000000000000000000000000
40 14 3014641051.0000000000000000000000000000000000000000000000000000
60 14 4216798291.0000000000000000000000000000000000000000000000000000
80 14 5411846339.0000000000000000000000000000000000000000000000000000
100 14 6614454587.0000000000000000000000000000000000000000000000000000
120 14 7808801277.0000000000000000000000000000000000000000000000000000
140 14 9003191924.0000000000000000000000000000000000000000000000000000
160 14 10205462049.0000000000000000000000000000000000000000000000000000
180 14 11402804788.0000000000000000000000000000000000000000000000000000
200 14 12584256084.0000000000000000000000000000000000000000000000000000
0 15 61063152.0000000000000000000000000000000000000000000000000000
1 15 120893417.0000000000000000000000000000000000000000000000000000
20 15 1783923194.0000000000000000000000000000000000000000000000000000
40 15 2998748079.0000000000000000000000000000000000000000000000000000
60 15 4200641715.0000000000000000000000000000000000000000000000000000
80 15 5399999067.0000000000000000000000000000000000000000000000000000
100 15 6599656225.0000000000000000000000000000000000000000000000000000
120 15 7795251031.0000000000000000000000000000000000000000000000000000
140 15 8989696374.0000000000000000000000000000000000000000000000000000
160 15 10188891747.0000000000000000000000000000000000000000000000000000
180 15 11388925692.0000000000000000000000000000000000000000000000000000
200 15 12573648830.0000000000000000000000000000000000000000000000000000
0 16 61097546.0000000000000000000000000000000000000000000000000000
1 16 121010726.0000000000000000000000000000000000000000000000000000
20 16 1760223161.0000000000000000000000000000000000000000000000000000
40 16 2979513809.0000000000000000000000000000000000000000000000000000
60 16 4185019057.0000000000000000000000000000000000000000000000000000
80 16 5399968740.0000000000000000000000000000000000000000000000000000
100 16 6584579182.0000000000000000000000000000000000000000000000000000
120 16 7781398692.0000000000000000000000000000000000000000000000000000
140 16 8975853061.0000000000000000000000000000000000000000000000000000
160 16 10172417049.0000000000000000000000000000000000000000000000000000
180 16 11373911835.0000000000000000000000000000000000000000000000000000
200 16 12562740149.0000000000000000000000000000000000000000000000000000
0 17 61122907.0000000000000000000000000000000000000000000000000000
1 17 121020237.0000000000000000000000000000000000000000000000000000
20 17 1741058899.0000000000000000000000000000000000000000000000000000
40 17 2961136965.0000000000000000000000000000000000000000000000000000
60 17 4166960083.0000000000000000000000000000000000000000000000000000
80 17 5369965522.0000000000000000000000000000000000000000000000000000
100 17 6566548262.0000000000000000000000000000000000000000000000000000
120 17 7765206034.0000000000000000000000000000000000000000000000000000
140 17 8959125876.0000000000000000000000000000000000000000000000000000
160 17 10155939085.0000000000000000000000000000000000000000000000000000
180 17 11358330934.0000000000000000000000000000000000000000000000000000
200 17 12550528225.0000000000000000000000000000000000000000000000000000
0 18 61097977.0000000000000000000000000000000000000000000000000000
1 18 121017261.0000000000000000000000000000000000000000000000000000
20 18 1716780961.0000000000000000000000000000000000000000000000000000
40 18 2942230520.0000000000000000000000000000000000000000000000000000
60 18 4150269361.0000000000000000000000000000000000000000000000000000
80 18 5354056621.0000000000000000000000000000000000000000000000000000
100 18 6551575637.0000000000000000000000000000000000000000000000000000
120 18 7749163668.0000000000000000000000000000000000000000000000000000
140 18 8943366752.0000000000000000000000000000000000000000000000000000
160 18 10138431435.0000000000000000000000000000000000000000000000000000
180 18 11341734412.0000000000000000000000000000000000000000000000000000
200 18 12539448014.0000000000000000000000000000000000000000000000000000
0 19 60368369.0000000000000000000000000000000000000000000000000000
1 19 120577318.0000000000000000000000000000000000000000000000000000
20 19 1691408155.0000000000000000000000000000000000000000000000000000
40 19 2924337935.0000000000000000000000000000000000000000000000000000
60 19 4133941636.0000000000000000000000000000000000000000000000000000
80 19 5338785242.0000000000000000000000000000000000000000000000000000
100 19 6535459262.0000000000000000000000000000000000000000000000000000
120 19 7734867482.0000000000000000000000000000000000000000000000000000
140 19 8927996014.0000000000000000000000000000000000000000000000000000
160 19 10122148824.0000000000000000000000000000000000000000000000000000
180 19 11327901556.0000000000000000000000000000000000000000000000000000
200 19 12525394456.0000000000000000000000000000000000000000000000000000
0 2 61551776.0000000000000000000000000000000000000000000000000000
1 2 120436540.0000000000000000000000000000000000000000000000000000
20 2 1885136576.0000000000000000000000000000000000000000000000000000
40 2 3086273132.0000000000000000000000000000000000000000000000000000
60 2 4283309498.0000000000000000000000000000000000000000000000000000
80 2 5477652175.0000000000000000000000000000000000000000000000000000
100 2 6678689253.0000000000000000000000000000000000000000000000000000
120 2 7869168931.0000000000000000000000000000000000000000000000000000
140 2 9068277512.0000000000000000000000000000000000000000000000000000
160 2 10271738271.0000000000000000000000000000000000000000000000000000
180 2 11465605064.0000000000000000000000000000000000000000000000000000
200 2 12661152468.0000000000000000000000000000000000000000000000000000
0 20 60324379.0000000000000000000000000000000000000000000000000000
1 20 120684566.0000000000000000000000000000000000000000000000000000
20 20 1668988456.0000000000000000000000000000000000000000000000000000
40 20 2907372227.0000000000000000000000000000000000000000000000000000
60 20 4118799912.0000000000000000000000000000000000000000000000000000
80 20 5324442556.0000000000000000000000000000000000000000000000000000
100 20 6521215678.0000000000000000000000000000000000000000000000000000
120 20 7721703083.0000000000000000000000000000000000000000000000000000
140 20 8914780480.0000000000000000000000000000000000000000000000000000
160 20 10105926636.0000000000000000000000000000000000000000000000000000
180 20 11314257633.0000000000000000000000000000000000000000000000000000
200 20 12512315412.0000000000000000000000000000000000000000000000000000
0 21 59862428.0000000000000000000000000000000000000000000000000000
1 21 118940443.0000000000000000000000000000000000000000000000000000
20 21 1636093445.0000000000000000000000000000000000000000000000000000
40 21 2886969157.0000000000000000000000000000000000000000000000000000
60 21 4099943713.0000000000000000000000000000000000000000000000000000
80 21 5306268405.0000000000000000000000000000000000000000000000000000
100 21 6504592347.0000000000000000000000000000000000000000000000000000
120 21 7707251460.0000000000000000000000000000000000000000000000000000
140 21 8901459458.0000000000000000000000000000000000000000000000000000
160 21 10093339139.0000000000000000000000000000000000000000000000000000
180 21 11297288400.0000000000000000000000000000000000000000000000000000
200 21 12483440365.0000000000000000000000000000000000000000000000000000
0 22 59804491.0000000000000000000000000000000000000000000000000000
1 22 118545735.0000000000000000000000000000000000000000000000000000
20 22 1597304430.0000000000000000000000000000000000000000000000000000
40 22 2867226740.0000000000000000000000000000000000000000000000000000
60 22 4083713279.0000000000000000000000000000000000000000000000000000
80 22 5288857146.0000000000000000000000000000000000000000000000000000
100 22 6491692399.0000000000000000000000000000000000000000000000000000
120 22 7693595485.0000000000000000000000000000000000000000000000000000
140 22 8887220280.0000000000000000000000000000000000000000000000000000
160 22 10078316210.0000000000000000000000000000000000000000000000000000
180 22 11283871590.0000000000000000000000000000000000000000000000000000
200 22 12460120568.0000000000000000000000000000000000000000000000000000
0 23 59443588.0000000000000000000000000000000000000000000000000000
1 23 119127731.0000000000000000000000000000000000000000000000000000
20 23 1557547651.0000000000000000000000000000000000000000000000000000
40 23 2846496164.0000000000000000000000000000000000000000000000000000
60 23 4064035566.0000000000000000000000000000000000000000000000000000
80 23 5272718801.0000000000000000000000000000000000000000000000000000
100 23 6476985655.0000000000000000000000000000000000000000000000000000
120 23 7676342719.0000000000000000000000000000000000000000000000000000
140 23 8872244016.0000000000000000000000000000000000000000000000000000
160 23 10063905131.0000000000000000000000000000000000000000000000000000
180 23 11267756079.0000000000000000000000000000000000000000000000000000
200 23 12449443188.0000000000000000000000000000000000000000000000000000
0 24 60253591.0000000000000000000000000000000000000000000000000000
1 24 119778208.0000000000000000000000000000000000000000000000000000
20 24 1515593275.0000000000000000000000000000000000000000000000000000
40 24 2825849525.0000000000000000000000000000000000000000000000000000
60 24 4046750869.0000000000000000000000000000000000000000000000000000
80 24 5255211607.0000000000000000000000000000000000000000000000000000
100 24 6461942811.0000000000000000000000000000000000000000000000000000
120 24 7660746837.0000000000000000000000000000000000000000000000000000
140 24 8857930262.0000000000000000000000000000000000000000000000000000
160 24 10050994851.0000000000000000000000000000000000000000000000000000
180 24 11252212637.0000000000000000000000000000000000000000000000000000
200 24 12439553308.0000000000000000000000000000000000000000000000000000
0 25 60169554.0000000000000000000000000000000000000000000000000000
1 25 119681205.0000000000000000000000000000000000000000000000000000
20 25 1474071782.0000000000000000000000000000000000000000000000000000
40 25 2805466331.0000000000000000000000000000000000000000000000000000
60 25 4027036684.0000000000000000000000000000000000000000000000000000
80 25 5237951464.0000000000000000000000000000000000000000000000000000
100 25 6445383965.0000000000000000000000000000000000000000000000000000
120 25 7647627547.0000000000000000000000000000000000000000000000000000
140 25 8844417111.0000000000000000000000000000000000000000000000000000
160 25 10037634273.0000000000000000000000000000000000000000000000000000
180 25 11235326761.0000000000000000000000000000000000000000000000000000
200 25 12426000308.0000000000000000000000000000000000000000000000000000
0 26 60182454.0000000000000000000000000000000000000000000000000000
1 26 119694763.0000000000000000000000000000000000000000000000000000
20 26 1174998268.0000000000000000000000000000000000000000000000000000
40 26 2785412299.0000000000000000000000000000000000000000000000000000
60 26 4009760364.0000000000000000000000000000000000000000000000000000
80 26 5219908355.0000000000000000000000000000000000000000000000000000
100 26 6429537161.0000000000000000000000000000000000000000000000000000
120 26 7630502202.0000000000000000000000000000000000000000000000000000
140 26 8831898562.0000000000000000000000000000000000000000000000000000
160 26 10024869915.0000000000000000000000000000000000000000000000000000
180 26 11220280992.0000000000000000000000000000000000000000000000000000
200 26 12417585992.0000000000000000000000000000000000000000000000000000
0 27 59956237.0000000000000000000000000000000000000000000000000000
1 27 119249129.0000000000000000000000000000000000000000000000000000
20 27 1192490368.0000000000000000000000000000000000000000000000000000
40 27 2765072720.0000000000000000000000000000000000000000000000000000
60 27 3989755839.0000000000000000000000000000000000000000000000000000
80 27 5202310714.0000000000000000000000000000000000000000000000000000
100 27 6412900607.0000000000000000000000000000000000000000000000000000
120 27 7613589931.0000000000000000000000000000000000000000000000000000
140 27 8814872815.0000000000000000000000000000000000000000000000000000
160 27 10010233572.0000000000000000000000000000000000000000000000000000
180 27 11206311418.0000000000000000000000000000000000000000000000000000
200 27 12400355040.0000000000000000000000000000000000000000000000000000
0 28 59978345.0000000000000000000000000000000000000000000000000000
1 28 118809456.0000000000000000000000000000000000000000000000000000
20 28 1218259354.0000000000000000000000000000000000000000000000000000
40 28 2743919209.0000000000000000000000000000000000000000000000000000
60 28 3970659991.0000000000000000000000000000000000000000000000000000
80 28 5183652010.0000000000000000000000000000000000000000000000000000
100 28 6393829727.0000000000000000000000000000000000000000000000000000
120 28 7599129788.0000000000000000000000000000000000000000000000000000
140 28 8798928578.0000000000000000000000000000000000000000000000000000
160 28 9997940766.0000000000000000000000000000000000000000000000000000
180 28 11190292997.0000000000000000000000000000000000000000000000000000
200 28 12388703152.0000000000000000000000000000000000000000000000000000
0 29 59742966.0000000000000000000000000000000000000000000000000000
1 29 118655633.0000000000000000000000000000000000000000000000000000
20 29 1244781843.0000000000000000000000000000000000000000000000000000
40 29 2720443851.0000000000000000000000000000000000000000000000000000
60 29 3951390747.0000000000000000000000000000000000000000000000000000
80 29 5168489293.0000000000000000000000000000000000000000000000000000
100 29 6384135484.0000000000000000000000000000000000000000000000000000
120 29 7585463514.0000000000000000000000000000000000000000000000000000
140 29 8785311096.0000000000000000000000000000000000000000000000000000
160 29 9984343962.0000000000000000000000000000000000000000000000000000
180 29 11175525831.0000000000000000000000000000000000000000000000000000
200 29 12377354617.0000000000000000000000000000000000000000000000000000
0 3 61546617.0000000000000000000000000000000000000000000000000000
1 3 120423774.0000000000000000000000000000000000000000000000000000
20 3 1885111545.0000000000000000000000000000000000000000000000000000
40 3 3086355781.0000000000000000000000000000000000000000000000000000
60 3 4283830434.0000000000000000000000000000000000000000000000000000
80 3 5477575794.0000000000000000000000000000000000000000000000000000
100 3 6678670238.0000000000000000000000000000000000000000000000000000
120 3 7869157064.0000000000000000000000000000000000000000000000000000
140 3 9068282720.0000000000000000000000000000000000000000000000000000
160 3 10272275827.0000000000000000000000000000000000000000000000000000
180 3 11465610571.0000000000000000000000000000000000000000000000000000
200 3 12661155370.0000000000000000000000000000000000000000000000000000
0 30 59298632.0000000000000000000000000000000000000000000000000000
1 30 118581967.0000000000000000000000000000000000000000000000000000
20 30 1245552091.0000000000000000000000000000000000000000000000000000
40 30 2700083547.0000000000000000000000000000000000000000000000000000
60 30 3929953989.0000000000000000000000000000000000000000000000000000
80 30 5148167420.0000000000000000000000000000000000000000000000000000
100 30 6365851522.0000000000000000000000000000000000000000000000000000
120 30 7568215977.0000000000000000000000000000000000000000000000000000
140 30 8770554133.0000000000000000000000000000000000000000000000000000
160 30 9969893833.0000000000000000000000000000000000000000000000000000
180 30 11161200985.0000000000000000000000000000000000000000000000000000
200 30 12361057533.0000000000000000000000000000000000000000000000000000
0 31 59597730.0000000000000000000000000000000000000000000000000000
1 31 118653464.0000000000000000000000000000000000000000000000000000
20 31 1245644070.0000000000000000000000000000000000000000000000000000
40 31 2673947967.0000000000000000000000000000000000000000000000000000
60 31 3913466597.0000000000000000000000000000000000000000000000000000
80 31 5130277658.0000000000000000000000000000000000000000000000000000
100 31 6349130358.0000000000000000000000000000000000000000000000000000
120 31 7553473736.0000000000000000000000000000000000000000000000000000
140 31 8756462523.0000000000000000000000000000000000000000000000000000
160 31 9955044310.0000000000000000000000000000000000000000000000000000
180 31 11147525711.0000000000000000000000000000000000000000000000000000
200 31 12331550714.0000000000000000000000000000000000000000000000000000
0 32 59590175.0000000000000000000000000000000000000000000000000000
1 32 119041995.0000000000000000000000000000000000000000000000000000
20 32 1246231273.0000000000000000000000000000000000000000000000000000
40 32 2643552482.0000000000000000000000000000000000000000000000000000
60 32 3894606338.0000000000000000000000000000000000000000000000000000
80 32 5111545173.0000000000000000000000000000000000000000000000000000
100 32 6326636742.0000000000000000000000000000000000000000000000000000
120 32 7535620795.0000000000000000000000000000000000000000000000000000
140 32 8741261885.0000000000000000000000000000000000000000000000000000
160 32 9938530253.0000000000000000000000000000000000000000000000000000
180 32 11132825072.0000000000000000000000000000000000000000000000000000
200 32 12308697052.0000000000000000000000000000000000000000000000000000
0 33 59657238.0000000000000000000000000000000000000000000000000000
1 33 119451094.0000000000000000000000000000000000000000000000000000
20 33 1246353236.0000000000000000000000000000000000000000000000000000
40 33 2616991081.0000000000000000000000000000000000000000000000000000
60 33 3876493051.0000000000000000000000000000000000000000000000000000
80 33 5092007975.0000000000000000000000000000000000000000000000000000
100 33 6308811189.0000000000000000000000000000000000000000000000000000
120 33 7518904051.0000000000000000000000000000000000000000000000000000
140 33 8721561741.0000000000000000000000000000000000000000000000000000
160 33 9924311004.0000000000000000000000000000000000000000000000000000
180 33 11117526975.0000000000000000000000000000000000000000000000000000
200 33 12296478241.0000000000000000000000000000000000000000000000000000
0 34 59668580.0000000000000000000000000000000000000000000000000000
1 34 119592307.0000000000000000000000000000000000000000000000000000
20 34 1246829560.0000000000000000000000000000000000000000000000000000
40 34 2587849747.0000000000000000000000000000000000000000000000000000
60 34 3857524835.0000000000000000000000000000000000000000000000000000
80 34 5074272186.0000000000000000000000000000000000000000000000000000
100 34 6292999000.0000000000000000000000000000000000000000000000000000
120 34 7502736139.0000000000000000000000000000000000000000000000000000
140 34 8706877721.0000000000000000000000000000000000000000000000000000
160 34 9907007341.0000000000000000000000000000000000000000000000000000
180 34 11104209019.0000000000000000000000000000000000000000000000000000
200 34 12284359610.0000000000000000000000000000000000000000000000000000
0 35 59784300.0000000000000000000000000000000000000000000000000000
1 35 119715490.0000000000000000000000000000000000000000000000000000
20 35 1246945550.0000000000000000000000000000000000000000000000000000
40 35 2558412193.0000000000000000000000000000000000000000000000000000
60 35 3837221616.0000000000000000000000000000000000000000000000000000
80 35 5053959402.0000000000000000000000000000000000000000000000000000
100 35 6276606753.0000000000000000000000000000000000000000000000000000
120 35 7484985048.0000000000000000000000000000000000000000000000000000
140 35 8692047382.0000000000000000000000000000000000000000000000000000
160 35 9891887357.0000000000000000000000000000000000000000000000000000
180 35 11089141988.0000000000000000000000000000000000000000000000000000
200 35 12274625723.0000000000000000000000000000000000000000000000000000
0 36 59777918.0000000000000000000000000000000000000000000000000000
1 36 119697830.0000000000000000000000000000000000000000000000000000
20 36 1246941804.0000000000000000000000000000000000000000000000000000
40 36 2526526643.0000000000000000000000000000000000000000000000000000
60 36 3814400853.0000000000000000000000000000000000000000000000000000
80 36 5037111296.0000000000000000000000000000000000000000000000000000
100 36 6266435258.0000000000000000000000000000000000000000000000000000
120 36 7470049413.0000000000000000000000000000000000000000000000000000
140 36 8673464859.0000000000000000000000000000000000000000000000000000
160 36 9878888353.0000000000000000000000000000000000000000000000000000
180 36 11075368110.0000000000000000000000000000000000000000000000000000
200 36 12260618007.0000000000000000000000000000000000000000000000000000
0 37 59724873.0000000000000000000000000000000000000000000000000000
1 37 119442422.0000000000000000000000000000000000000000000000000000
20 37 1245634872.0000000000000000000000000000000000000000000000000000
40 37 2495536449.0000000000000000000000000000000000000000000000000000
60 37 3793657860.0000000000000000000000000000000000000000000000000000
80 37 5017327052.0000000000000000000000000000000000000000000000000000
100 37 6226612135.0000000000000000000000000000000000000000000000000000
120 37 7450714686.0000000000000000000000000000000000000000000000000000
140 37 8655862705.0000000000000000000000000000000000000000000000000000
160 37 9859991502.0000000000000000000000000000000000000000000000000000
180 37 11060208280.0000000000000000000000000000000000000000000000000000
200 37 12248639294.0000000000000000000000000000000000000000000000000000
0 38 59858131.0000000000000000000000000000000000000000000000000000
1 38 119561014.0000000000000000000000000000000000000000000000000000
20 38 1245722953.0000000000000000000000000000000000000000000000000000
40 38 2461379189.0000000000000000000000000000000000000000000000000000
60 38 3768442470.0000000000000000000000000000000000000000000000000000
80 38 5000396271.0000000000000000000000000000000000000000000000000000
100 38 6209513484.0000000000000000000000000000000000000000000000000000
120 38 7436781734.0000000000000000000000000000000000000000000000000000
140 38 8639734074.0000000000000000000000000000000000000000000000000000
160 38 9845900167.0000000000000000000000000000000000000000000000000000
180 38 11043466911.0000000000000000000000000000000000000000000000000000
200 38 12235473149.0000000000000000000000000000000000000000000000000000
0 39 59827074.0000000000000000000000000000000000000000000000000000
1 39 119546402.0000000000000000000000000000000000000000000000000000
20 39 1245441697.0000000000000000000000000000000000000000000000000000
40 39 2426109412.0000000000000000000000000000000000000000000000000000
60 39 3747300733.0000000000000000000000000000000000000000000000000000
80 39 4978102564.0000000000000000000000000000000000000000000000000000
100 39 6192690302.0000000000000000000000000000000000000000000000000000
120 39 7415218840.0000000000000000000000000000000000000000000000000000
140 39 8622848174.0000000000000000000000000000000000000000000000000000
160 39 9830773318.0000000000000000000000000000000000000000000000000000
180 39 11031632594.0000000000000000000000000000000000000000000000000000
200 39 12222378280.0000000000000000000000000000000000000000000000000000
0 4 61463543.0000000000000000000000000000000000000000000000000000
1 4 820543432.0000000000000000000000000000000000000000000000000000
20 4 1885271637.0000000000000000000000000000000000000000000000000000
40 4 3086444876.0000000000000000000000000000000000000000000000000000
60 4 4284763234.0000000000000000000000000000000000000000000000000000
80 4 5477786351.0000000000000000000000000000000000000000000000000000
100 4 6679645809.0000000000000000000000000000000000000000000000000000
120 4 7869484572.0000000000000000000000000000000000000000000000000000
140 4 9068510166.0000000000000000000000000000000000000000000000000000
160 4 10272420887.0000000000000000000000000000000000000000000000000000
180 4 11466074439.0000000000000000000000000000000000000000000000000000
200 4 12661310060.0000000000000000000000000000000000000000000000000000
0 5 61251678.0000000000000000000000000000000000000000000000000000
1 5 820514104.0000000000000000000000000000000000000000000000000000
20 5 1885238410.0000000000000000000000000000000000000000000000000000
40 5 3086392408.0000000000000000000000000000000000000000000000000000
60 5 4284718164.0000000000000000000000000000000000000000000000000000
80 5 5477732806.0000000000000000000000000000000000000000000000000000
100 5 6679592023.0000000000000000000000000000000000000000000000000000
120 5 7869432251.0000000000000000000000000000000000000000000000000000
140 5 9068473016.0000000000000000000000000000000000000000000000000000
160 5 10272356643.0000000000000000000000000000000000000000000000000000
180 5 11466011176.0000000000000000000000000000000000000000000000000000
200 5 12661248138.0000000000000000000000000000000000000000000000000000
0 6 61297130.0000000000000000000000000000000000000000000000000000
1 6 820581020.0000000000000000000000000000000000000000000000000000
20 6 1885293947.0000000000000000000000000000000000000000000000000000
40 6 3086450286.0000000000000000000000000000000000000000000000000000
60 6 4284770410.0000000000000000000000000000000000000000000000000000
80 6 5477786356.0000000000000000000000000000000000000000000000000000
100 6 6679637397.0000000000000000000000000000000000000000000000000000
120 6 7869451409.0000000000000000000000000000000000000000000000000000
140 6 9068501491.0000000000000000000000000000000000000000000000000000
160 6 10272422040.0000000000000000000000000000000000000000000000000000
180 6 11466050658.0000000000000000000000000000000000000000000000000000
200 6 12661302196.0000000000000000000000000000000000000000000000000000
0 7 61151212.0000000000000000000000000000000000000000000000000000
1 7 120114497.0000000000000000000000000000000000000000000000000000
20 7 1885226211.0000000000000000000000000000000000000000000000000000
40 7 3085634249.0000000000000000000000000000000000000000000000000000
60 7 4283701371.0000000000000000000000000000000000000000000000000000
80 7 5477642864.0000000000000000000000000000000000000000000000000000
100 7 6678308445.0000000000000000000000000000000000000000000000000000
120 7 7869478988.0000000000000000000000000000000000000000000000000000
140 7 9067451570.0000000000000000000000000000000000000000000000000000
160 7 10271322993.0000000000000000000000000000000000000000000000000000
180 7 11465375039.0000000000000000000000000000000000000000000000000000
200 7 12660558233.0000000000000000000000000000000000000000000000000000
0 8 61227767.0000000000000000000000000000000000000000000000000000
1 8 119954267.0000000000000000000000000000000000000000000000000000
20 8 1885149325.0000000000000000000000000000000000000000000000000000
40 8 3085422765.0000000000000000000000000000000000000000000000000000
60 8 4283306920.0000000000000000000000000000000000000000000000000000
80 8 5476413669.0000000000000000000000000000000000000000000000000000
100 8 6677975281.0000000000000000000000000000000000000000000000000000
120 8 7869306182.0000000000000000000000000000000000000000000000000000
140 8 9067139122.0000000000000000000000000000000000000000000000000000
160 8 10271019536.0000000000000000000000000000000000000000000000000000
180 8 11465185786.0000000000000000000000000000000000000000000000000000
200 8 12660159217.0000000000000000000000000000000000000000000000000000
0 9 61281380.0000000000000000000000000000000000000000000000000000
1 9 120693843.0000000000000000000000000000000000000000000000000000
20 9 1883069953.0000000000000000000000000000000000000000000000000000
40 9 3085417271.0000000000000000000000000000000000000000000000000000
60 9 4282347415.0000000000000000000000000000000000000000000000000000
80 9 5475074601.0000000000000000000000000000000000000000000000000000
100 9 6677091558.0000000000000000000000000000000000000000000000000000
120 9 7868185698.0000000000000000000000000000000000000000000000000000
140 9 9065980230.0000000000000000000000000000000000000000000000000000
160 9 10269772025.0000000000000000000000000000000000000000000000000000
180 9 11464692490.0000000000000000000000000000000000000000000000000000
200 9 12659632475.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_largeinject_220G.txt <==
0 0 60180227.0000000000000000000000000000000000000000000000000000
1 0 120907129.0000000000000000000000000000000000000000000000000000
20 0 1882153397.0000000000000000000000000000000000000000000000000000
40 0 3074010926.0000000000000000000000000000000000000000000000000000
60 0 4267444934.0000000000000000000000000000000000000000000000000000
80 0 5462807030.0000000000000000000000000000000000000000000000000000
100 0 1414007142841.0000000000000000000000000000000000000000000000000000
120 0 1415234593106.0000000000000000000000000000000000000000000000000000
140 0 1416439517751.0000000000000000000000000000000000000000000000000000
160 0 1417635054133.0000000000000000000000000000000000000000000000000000
180 0 1418826637010.0000000000000000000000000000000000000000000000000000
200 0 1420025441451.0000000000000000000000000000000000000000000000000000
0 1 60304870.0000000000000000000000000000000000000000000000000000
1 1 121075980.0000000000000000000000000000000000000000000000000000
20 1 1882272653.0000000000000000000000000000000000000000000000000000
40 1 3074351156.0000000000000000000000000000000000000000000000000000
60 1 4268212433.0000000000000000000000000000000000000000000000000000
80 1 5464121144.0000000000000000000000000000000000000000000000000000
100 1 1414030807636.0000000000000000000000000000000000000000000000000000
120 1 1415250974107.0000000000000000000000000000000000000000000000000000
140 1 1416453797069.0000000000000000000000000000000000000000000000000000
160 1 1417649827479.0000000000000000000000000000000000000000000000000000
180 1 1418841994273.0000000000000000000000000000000000000000000000000000
200 1 1420038376146.0000000000000000000000000000000000000000000000000000
0 10 60505563.0000000000000000000000000000000000000000000000000000
1 10 120893183.0000000000000000000000000000000000000000000000000000
20 10 1875034955.0000000000000000000000000000000000000000000000000000
40 10 3072694137.0000000000000000000000000000000000000000000000000000
60 10 4265943525.0000000000000000000000000000000000000000000000000000
80 10 5461469927.0000000000000000000000000000000000000000000000000000
100 10 1414189520422.0000000000000000000000000000000000000000000000000000
120 10 1415380274561.0000000000000000000000000000000000000000000000000000
140 10 1416573199070.0000000000000000000000000000000000000000000000000000
160 10 1417764204981.0000000000000000000000000000000000000000000000000000
180 10 1418960700224.0000000000000000000000000000000000000000000000000000
200 10 1420157492720.0000000000000000000000000000000000000000000000000000
0 11 60614744.0000000000000000000000000000000000000000000000000000
1 11 121018453.0000000000000000000000000000000000000000000000000000
20 11 1859197142.0000000000000000000000000000000000000000000000000000
40 11 3055970303.0000000000000000000000000000000000000000000000000000
60 11 4251784265.0000000000000000000000000000000000000000000000000000
80 11 5437419784.0000000000000000000000000000000000000000000000000000
100 11 1414191388785.0000000000000000000000000000000000000000000000000000
120 11 1415380522583.0000000000000000000000000000000000000000000000000000
140 11 1416573874322.0000000000000000000000000000000000000000000000000000
160 11 1417766034529.0000000000000000000000000000000000000000000000000000
180 11 1418962011689.0000000000000000000000000000000000000000000000000000
200 11 1420158214487.0000000000000000000000000000000000000000000000000000
0 12 60468561.0000000000000000000000000000000000000000000000000000
1 12 121016520.0000000000000000000000000000000000000000000000000000
20 12 1839498085.0000000000000000000000000000000000000000000000000000
40 12 3040623423.0000000000000000000000000000000000000000000000000000
60 12 4236914173.0000000000000000000000000000000000000000000000000000
80 12 5419947727.0000000000000000000000000000000000000000000000000000
100 12 1414191886543.0000000000000000000000000000000000000000000000000000
120 12 1415380481192.0000000000000000000000000000000000000000000000000000
140 12 1416573826486.0000000000000000000000000000000000000000000000000000
160 12 1417766415655.0000000000000000000000000000000000000000000000000000
180 12 1418962544223.0000000000000000000000000000000000000000000000000000
200 12 1420158203549.0000000000000000000000000000000000000000000000000000
0 13 60458379.0000000000000000000000000000000000000000000000000000
1 13 121027369.0000000000000000000000000000000000000000000000000000
20 13 1818235004.0000000000000000000000000000000000000000000000000000
40 13 3023167715.0000000000000000000000000000000000000000000000000000
60 13 4220829601.0000000000000000000000000000000000000000000000000000
80 13 5407563675.0000000000000000000000000000000000000000000000000000
100 13 1414192599890.0000000000000000000000000000000000000000000000000000
120 13 1415381071207.0000000000000000000000000000000000000000000000000000
140 13 1416575267774.0000000000000000000000000000000000000000000000000000
160 13 1417766668697.0000000000000000000000000000000000000000000000000000
180 13 1418962986710.0000000000000000000000000000000000000000000000000000
200 13 1420158768291.0000000000000000000000000000000000000000000000000000
0 14 60431379.0000000000000000000000000000000000000000000000000000
1 14 121340564.0000000000000000000000000000000000000000000000000000
20 14 1799617016.0000000000000000000000000000000000000000000000000000
40 14 3007914194.0000000000000000000000000000000000000000000000000000
60 14 4205116351.0000000000000000000000000000000000000000000000000000
80 14 1413074180746.0000000000000000000000000000000000000000000000000000
100 14 1414193234446.0000000000000000000000000000000000000000000000000000
120 14 1415381631294.0000000000000000000000000000000000000000000000000000
140 14 1416576262030.0000000000000000000000000000000000000000000000000000
160 14 1417767524244.0000000000000000000000000000000000000000000000000000
180 14 1418964302379.0000000000000000000000000000000000000000000000000000
200 14 1420158972328.0000000000000000000000000000000000000000000000000000
0 15 60444239.0000000000000000000000000000000000000000000000000000
1 15 121448591.0000000000000000000000000000000000000000000000000000
20 15 1779733854.0000000000000000000000000000000000000000000000000000
40 15 2989596984.0000000000000000000000000000000000000000000000000000
60 15 4189747459.0000000000000000000000000000000000000000000000000000
80 15 1413074279694.0000000000000000000000000000000000000000000000000000
100 15 1414193340116.0000000000000000000000000000000000000000000000000000
120 15 1415381733982.0000000000000000000000000000000000000000000000000000
140 15 1416576365849.0000000000000000000000000000000000000000000000000000
160 15 1417767616132.0000000000000000000000000000000000000000000000000000
180 15 1418964389976.0000000000000000000000000000000000000000000000000000
200 15 1420159059612.0000000000000000000000000000000000000000000000000000
0 16 60604273.0000000000000000000000000000000000000000000000000000
1 16 121493074.0000000000000000000000000000000000000000000000000000
20 16 1760742709.0000000000000000000000000000000000000000000000000000
40 16 2971339681.0000000000000000000000000000000000000000000000000000
60 16 4175572817.0000000000000000000000000000000000000000000000000000
80 16 1413074330457.0000000000000000000000000000000000000000000000000000
100 16 1414193383983.0000000000000000000000000000000000000000000000000000
120 16 1415381790859.0000000000000000000000000000000000000000000000000000
140 16 1416576400908.0000000000000000000000000000000000000000000000000000
160 16 1417767680103.0000000000000000000000000000000000000000000000000000
180 16 1418964465446.0000000000000000000000000000000000000000000000000000
200 16 1420159126273.0000000000000000000000000000000000000000000000000000
0 17 60484381.0000000000000000000000000000000000000000000000000000
1 17 120936762.0000000000000000000000000000000000000000000000000000
20 17 1737593016.0000000000000000000000000000000000000000000000000000
40 17 2952381331.0000000000000000000000000000000000000000000000000000
60 17 4159375437.0000000000000000000000000000000000000000000000000000
80 17 5357427281.0000000000000000000000000000000000000000000000000000
100 17 1414192672732.0000000000000000000000000000000000000000000000000000
120 17 1415381558197.0000000000000000000000000000000000000000000000000000
140 17 1416576069398.0000000000000000000000000000000000000000000000000000
160 17 1417766952235.0000000000000000000000000000000000000000000000000000
180 17 1418962801330.0000000000000000000000000000000000000000000000000000
200 17 1420158653843.0000000000000000000000000000000000000000000000000000
0 18 60482427.0000000000000000000000000000000000000000000000000000
1 18 120950671.0000000000000000000000000000000000000000000000000000
20 18 1715140406.0000000000000000000000000000000000000000000000000000
40 18 2934626368.0000000000000000000000000000000000000000000000000000
60 18 4144208086.0000000000000000000000000000000000000000000000000000
80 18 5337194814.0000000000000000000000000000000000000000000000000000
100 18 1414192118119.0000000000000000000000000000000000000000000000000000
120 18 1415381424583.0000000000000000000000000000000000000000000000000000
140 18 1416575145422.0000000000000000000000000000000000000000000000000000
160 18 1417766552442.0000000000000000000000000000000000000000000000000000
180 18 1418962765437.0000000000000000000000000000000000000000000000000000
200 18 1420158026085.0000000000000000000000000000000000000000000000000000
0 19 60521237.0000000000000000000000000000000000000000000000000000
1 19 120511879.0000000000000000000000000000000000000000000000000000
20 19 1690496488.0000000000000000000000000000000000000000000000000000
40 19 2917652523.0000000000000000000000000000000000000000000000000000
60 19 4127964617.0000000000000000000000000000000000000000000000000000
80 19 5323508229.0000000000000000000000000000000000000000000000000000
100 19 1414191748887.0000000000000000000000000000000000000000000000000000
120 19 1415380663509.0000000000000000000000000000000000000000000000000000
140 19 1416573723066.0000000000000000000000000000000000000000000000000000
160 19 1417765826635.0000000000000000000000000000000000000000000000000000
180 19 1418962144641.0000000000000000000000000000000000000000000000000000
200 19 1420157796766.0000000000000000000000000000000000000000000000000000
0 2 60102255.0000000000000000000000000000000000000000000000000000
1 2 121312039.0000000000000000000000000000000000000000000000000000
20 2 1879427475.0000000000000000000000000000000000000000000000000000
40 2 3074825656.0000000000000000000000000000000000000000000000000000
60 2 4268080022.0000000000000000000000000000000000000000000000000000
80 2 5463992766.0000000000000000000000000000000000000000000000000000
100 2 1414052719222.0000000000000000000000000000000000000000000000000000
120 2 1415269103181.0000000000000000000000000000000000000000000000000000
140 2 1416468048560.0000000000000000000000000000000000000000000000000000
160 2 1417666720167.0000000000000000000000000000000000000000000000000000
180 2 1418857774834.0000000000000000000000000000000000000000000000000000
200 2 1420049406660.0000000000000000000000000000000000000000000000000000
0 20 60065088.0000000000000000000000000000000000000000000000000000
1 20 120236098.0000000000000000000000000000000000000000000000000000
20 20 1667093612.0000000000000000000000000000000000000000000000000000
40 20 2900473758.0000000000000000000000000000000000000000000000000000
60 20 4110454357.0000000000000000000000000000000000000000000000000000
80 20 5310511869.0000000000000000000000000000000000000000000000000000
100 20 1414186713419.0000000000000000000000000000000000000000000000000000
120 20 1415377460586.0000000000000000000000000000000000000000000000000000
140 20 1416570218770.0000000000000000000000000000000000000000000000000000
160 20 1417760212852.0000000000000000000000000000000000000000000000000000
180 20 1418957807990.0000000000000000000000000000000000000000000000000000
200 20 1420153608547.0000000000000000000000000000000000000000000000000000
0 21 60149870.0000000000000000000000000000000000000000000000000000
1 21 119294157.0000000000000000000000000000000000000000000000000000
20 21 1635710003.0000000000000000000000000000000000000000000000000000
40 21 2884145633.0000000000000000000000000000000000000000000000000000
60 21 4093219958.0000000000000000000000000000000000000000000000000000
80 21 5294119359.0000000000000000000000000000000000000000000000000000
100 21 1414169780720.0000000000000000000000000000000000000000000000000000
120 21 1415361778019.0000000000000000000000000000000000000000000000000000
140 21 1416555733135.0000000000000000000000000000000000000000000000000000
160 21 1417748459585.0000000000000000000000000000000000000000000000000000
180 21 1418944804357.0000000000000000000000000000000000000000000000000000
200 21 1420126257612.0000000000000000000000000000000000000000000000000000
0 22 60115547.0000000000000000000000000000000000000000000000000000
1 22 119543248.0000000000000000000000000000000000000000000000000000
20 22 1597032124.0000000000000000000000000000000000000000000000000000
40 22 2859941298.0000000000000000000000000000000000000000000000000000
60 22 4076226157.0000000000000000000000000000000000000000000000000000
80 22 5279471045.0000000000000000000000000000000000000000000000000000
100 22 1414151412787.0000000000000000000000000000000000000000000000000000
120 22 1415348697688.0000000000000000000000000000000000000000000000000000
140 22 1416543350833.0000000000000000000000000000000000000000000000000000
160 22 1417735617148.0000000000000000000000000000000000000000000000000000
180 22 1418930462877.0000000000000000000000000000000000000000000000000000
200 22 1420104096503.0000000000000000000000000000000000000000000000000000
0 23 60113382.0000000000000000000000000000000000000000000000000000
1 23 119533679.0000000000000000000000000000000000000000000000000000
20 23 1557941631.0000000000000000000000000000000000000000000000000000
40 23 2840419706.0000000000000000000000000000000000000000000000000000
60 23 4059363140.0000000000000000000000000000000000000000000000000000
80 23 5261810595.0000000000000000000000000000000000000000000000000000
100 23 1414132143937.0000000000000000000000000000000000000000000000000000
120 23 1415333253267.0000000000000000000000000000000000000000000000000000
140 23 1416527563603.0000000000000000000000000000000000000000000000000000
160 23 1417721099874.0000000000000000000000000000000000000000000000000000
180 23 1418915688003.0000000000000000000000000000000000000000000000000000
200 23 1420093341882.0000000000000000000000000000000000000000000000000000
0 24 60148465.0000000000000000000000000000000000000000000000000000
1 24 119578487.0000000000000000000000000000000000000000000000000000
20 24 1516064213.0000000000000000000000000000000000000000000000000000
40 24 2821430609.0000000000000000000000000000000000000000000000000000
60 24 4040086329.0000000000000000000000000000000000000000000000000000
80 24 5244369299.0000000000000000000000000000000000000000000000000000
100 24 1414114055797.0000000000000000000000000000000000000000000000000000
120 24 1415316117530.0000000000000000000000000000000000000000000000000000
140 24 1416511602026.0000000000000000000000000000000000000000000000000000
160 24 1417707540049.0000000000000000000000000000000000000000000000000000
180 24 1418899870443.0000000000000000000000000000000000000000000000000000
200 24 1420082393019.0000000000000000000000000000000000000000000000000000
0 25 59691263.0000000000000000000000000000000000000000000000000000
1 25 119335159.0000000000000000000000000000000000000000000000000000
20 25 1475349809.0000000000000000000000000000000000000000000000000000
40 25 2803039659.0000000000000000000000000000000000000000000000000000
60 25 4019662120.0000000000000000000000000000000000000000000000000000
80 25 5227025729.0000000000000000000000000000000000000000000000000000
100 25 1414096027454.0000000000000000000000000000000000000000000000000000
120 25 1415302331988.0000000000000000000000000000000000000000000000000000
140 25 1416498878847.0000000000000000000000000000000000000000000000000000
160 25 1417692144547.0000000000000000000000000000000000000000000000000000
180 25 1418887010216.0000000000000000000000000000000000000000000000000000
200 25 1420071020729.0000000000000000000000000000000000000000000000000000
0 26 59284864.0000000000000000000000000000000000000000000000000000
1 26 118884221.0000000000000000000000000000000000000000000000000000
20 26 1172977346.0000000000000000000000000000000000000000000000000000
40 26 2782304229.0000000000000000000000000000000000000000000000000000
60 26 4002411979.0000000000000000000000000000000000000000000000000000
80 26 5211781734.0000000000000000000000000000000000000000000000000000
100 26 1414074926558.0000000000000000000000000000000000000000000000000000
120 26 1415287476232.0000000000000000000000000000000000000000000000000000
140 26 1416485010809.0000000000000000000000000000000000000000000000000000
160 26 1417678731587.0000000000000000000000000000000000000000000000000000
180 26 1418873628619.0000000000000000000000000000000000000000000000000000
200 26 1420060946602.0000000000000000000000000000000000000000000000000000
0 27 59961080.0000000000000000000000000000000000000000000000000000
1 27 118879791.0000000000000000000000000000000000000000000000000000
20 27 1190720876.0000000000000000000000000000000000000000000000000000
40 27 2762129831.0000000000000000000000000000000000000000000000000000
60 27 3985087634.0000000000000000000000000000000000000000000000000000
80 27 5194885287.0000000000000000000000000000000000000000000000000000
100 27 1414054798287.0000000000000000000000000000000000000000000000000000
120 27 1415271309277.0000000000000000000000000000000000000000000000000000
140 27 1416470037018.0000000000000000000000000000000000000000000000000000
160 27 1417664634614.0000000000000000000000000000000000000000000000000000
180 27 1418858131146.0000000000000000000000000000000000000000000000000000
200 27 1420049426147.0000000000000000000000000000000000000000000000000000
0 28 59877767.0000000000000000000000000000000000000000000000000000
1 28 118752935.0000000000000000000000000000000000000000000000000000
20 28 1216290212.0000000000000000000000000000000000000000000000000000
40 28 2740226450.0000000000000000000000000000000000000000000000000000
60 28 3967441045.0000000000000000000000000000000000000000000000000000
80 28 5177293868.0000000000000000000000000000000000000000000000000000
100 28 1414032433836.0000000000000000000000000000000000000000000000000000
120 28 1415254388391.0000000000000000000000000000000000000000000000000000
140 28 1416452560149.0000000000000000000000000000000000000000000000000000
160 28 1417650354355.0000000000000000000000000000000000000000000000000000
180 28 1418840622278.0000000000000000000000000000000000000000000000000000
200 28 1420036985496.0000000000000000000000000000000000000000000000000000
0 29 59901365.0000000000000000000000000000000000000000000000000000
1 29 119573204.0000000000000000000000000000000000000000000000000000
20 29 1243180106.0000000000000000000000000000000000000000000000000000
40 29 2715111630.0000000000000000000000000000000000000000000000000000
60 29 3950078931.0000000000000000000000000000000000000000000000000000
80 29 5161111345.0000000000000000000000000000000000000000000000000000
100 29 1414008624380.0000000000000000000000000000000000000000000000000000
120 29 1415236299276.0000000000000000000000000000000000000000000000000000
140 29 1416439444641.0000000000000000000000000000000000000000000000000000
160 29 1417637020201.0000000000000000000000000000000000000000000000000000
180 29 1418827728545.0000000000000000000000000000000000000000000000000000
200 29 1420023499855.0000000000000000000000000000000000000000000000000000
0 3 60221952.0000000000000000000000000000000000000000000000000000
1 3 121464366.0000000000000000000000000000000000000000000000000000
20 3 1878435398.0000000000000000000000000000000000000000000000000000
40 3 3075917392.0000000000000000000000000000000000000000000000000000
60 3 4269376374.0000000000000000000000000000000000000000000000000000
80 3 5464110554.0000000000000000000000000000000000000000000000000000
100 3 1414073622059.0000000000000000000000000000000000000000000000000000
120 3 1415284248523.0000000000000000000000000000000000000000000000000000
140 3 1416484571007.0000000000000000000000000000000000000000000000000000
160 3 1417680199865.0000000000000000000000000000000000000000000000000000
180 3 1418872510084.0000000000000000000000000000000000000000000000000000
200 3 1420062363565.0000000000000000000000000000000000000000000000000000
0 30 60069058.0000000000000000000000000000000000000000000000000000
1 30 119660245.0000000000000000000000000000000000000000000000000000
20 30 1243725252.0000000000000000000000000000000000000000000000000000
40 30 2693949051.0000000000000000000000000000000000000000000000000000
60 30 3931064533.0000000000000000000000000000000000000000000000000000
80 30 5140930329.0000000000000000000000000000000000000000000000000000
100 30 1413987398962.0000000000000000000000000000000000000000000000000000
120 30 1415220731740.0000000000000000000000000000000000000000000000000000
140 30 1416425790345.0000000000000000000000000000000000000000000000000000
160 30 1417621646364.0000000000000000000000000000000000000000000000000000
180 30 1418812955372.0000000000000000000000000000000000000000000000000000
200 30 1420008943282.0000000000000000000000000000000000000000000000000000
0 31 60055938.0000000000000000000000000000000000000000000000000000
1 31 119565977.0000000000000000000000000000000000000000000000000000
20 31 1243923111.0000000000000000000000000000000000000000000000000000
40 31 2664980688.0000000000000000000000000000000000000000000000000000
60 31 3911395653.0000000000000000000000000000000000000000000000000000
80 31 5125120323.0000000000000000000000000000000000000000000000000000
100 31 1413960412924.0000000000000000000000000000000000000000000000000000
120 31 1415202223349.0000000000000000000000000000000000000000000000000000
140 31 1416408153707.0000000000000000000000000000000000000000000000000000
160 31 1417606299585.0000000000000000000000000000000000000000000000000000
180 31 1418799375906.0000000000000000000000000000000000000000000000000000
200 31 1419980393393.0000000000000000000000000000000000000000000000000000
0 32 60073628.0000000000000000000000000000000000000000000000000000
1 32 119551214.0000000000000000000000000000000000000000000000000000
20 32 1244724057.0000000000000000000000000000000000000000000000000000
40 32 2638034042.0000000000000000000000000000000000000000000000000000
60 32 3889294205.0000000000000000000000000000000000000000000000000000
80 32 5107224381.0000000000000000000000000000000000000000000000000000
100 32 1413925963770.0000000000000000000000000000000000000000000000000000
120 32 1415181980895.0000000000000000000000000000000000000000000000000000
140 32 1416393154666.0000000000000000000000000000000000000000000000000000
160 32 1417591327372.0000000000000000000000000000000000000000000000000000
180 32 1418785872244.0000000000000000000000000000000000000000000000000000
200 32 1419958674460.0000000000000000000000000000000000000000000000000000
0 33 59315712.0000000000000000000000000000000000000000000000000000
1 33 119235482.0000000000000000000000000000000000000000000000000000
20 33 1245300095.0000000000000000000000000000000000000000000000000000
40 33 2611525445.0000000000000000000000000000000000000000000000000000
60 33 3868636754.0000000000000000000000000000000000000000000000000000
80 33 5085135663.0000000000000000000000000000000000000000000000000000
100 33 1413886821881.0000000000000000000000000000000000000000000000000000
120 33 1415160161664.0000000000000000000000000000000000000000000000000000
140 33 1416378022713.0000000000000000000000000000000000000000000000000000
160 33 1417575155097.0000000000000000000000000000000000000000000000000000
180 33 1418771522440.0000000000000000000000000000000000000000000000000000
200 33 1419949396057.0000000000000000000000000000000000000000000000000000
0 34 60086582.0000000000000000000000000000000000000000000000000000
1 34 119971835.0000000000000000000000000000000000000000000000000000
20 34 1246129297.0000000000000000000000000000000000000000000000000000
40 34 2582988409.0000000000000000000000000000000000000000000000000000
60 34 3850961979.0000000000000000000000000000000000000000000000000000
80 34 5067721393.0000000000000000000000000000000000000000000000000000
100 34 1413847081572.0000000000000000000000000000000000000000000000000000
120 34 1415143522936.0000000000000000000000000000000000000000000000000000
140 34 1416357575905.0000000000000000000000000000000000000000000000000000
160 34 1417557613492.0000000000000000000000000000000000000000000000000000
180 34 1418755996217.0000000000000000000000000000000000000000000000000000
200 34 1419937979713.0000000000000000000000000000000000000000000000000000
0 35 60003385.0000000000000000000000000000000000000000000000000000
1 35 119893014.0000000000000000000000000000000000000000000000000000
20 35 1246034567.0000000000000000000000000000000000000000000000000000
40 35 2555430861.0000000000000000000000000000000000000000000000000000
60 35 3828310511.0000000000000000000000000000000000000000000000000000
80 35 5047849742.0000000000000000000000000000000000000000000000000000
100 35 1413803947874.0000000000000000000000000000000000000000000000000000
120 35 1415123118715.0000000000000000000000000000000000000000000000000000
140 35 1416337000351.0000000000000000000000000000000000000000000000000000
160 35 1417541397034.0000000000000000000000000000000000000000000000000000
180 35 1418740317263.0000000000000000000000000000000000000000000000000000
200 35 1419927683854.0000000000000000000000000000000000000000000000000000
0 36 59975685.0000000000000000000000000000000000000000000000000000
1 36 119851192.0000000000000000000000000000000000000000000000000000
20 36 1246007665.0000000000000000000000000000000000000000000000000000
40 36 2529694443.0000000000000000000000000000000000000000000000000000
60 36 3805011946.0000000000000000000000000000000000000000000000000000
80 36 5029595776.0000000000000000000000000000000000000000000000000000
100 36 1413771904974.0000000000000000000000000000000000000000000000000000
120 36 1415100037355.0000000000000000000000000000000000000000000000000000
140 36 1416322877877.0000000000000000000000000000000000000000000000000000
160 36 1417526481822.0000000000000000000000000000000000000000000000000000
180 36 1418727951153.0000000000000000000000000000000000000000000000000000
200 36 1419916541008.0000000000000000000000000000000000000000000000000000
0 37 59973605.0000000000000000000000000000000000000000000000000000
1 37 119469467.0000000000000000000000000000000000000000000000000000
20 37 1245670895.0000000000000000000000000000000000000000000000000000
40 37 2493543766.0000000000000000000000000000000000000000000000000000
60 37 3786594412.0000000000000000000000000000000000000000000000000000
80 37 5013013986.0000000000000000000000000000000000000000000000000000
100 37 6147535544.0000000000000000000000000000000000000000000000000000
120 37 1415079434090.0000000000000000000000000000000000000000000000000000
140 37 1416305756650.0000000000000000000000000000000000000000000000000000
160 37 1417510095275.0000000000000000000000000000000000000000000000000000
180 37 1418716313820.0000000000000000000000000000000000000000000000000000
200 37 1419904519329.0000000000000000000000000000000000000000000000000000
0 38 59966665.0000000000000000000000000000000000000000000000000000
1 38 119056549.0000000000000000000000000000000000000000000000000000
20 38 1245133269.0000000000000000000000000000000000000000000000000000
40 38 2464308379.0000000000000000000000000000000000000000000000000000
60 38 3761169030.0000000000000000000000000000000000000000000000000000
80 38 4995953038.0000000000000000000000000000000000000000000000000000
100 38 6147487813.0000000000000000000000000000000000000000000000000000
120 38 1415056539354.0000000000000000000000000000000000000000000000000000
140 38 1416287553632.0000000000000000000000000000000000000000000000000000
160 38 1417495339229.0000000000000000000000000000000000000000000000000000
180 38 1418698157177.0000000000000000000000000000000000000000000000000000
200 38 1419895125767.0000000000000000000000000000000000000000000000000000
0 39 59937186.0000000000000000000000000000000000000000000000000000
1 39 118868020.0000000000000000000000000000000000000000000000000000
20 39 1244409528.0000000000000000000000000000000000000000000000000000
40 39 2425904103.0000000000000000000000000000000000000000000000000000
60 39 3741369060.0000000000000000000000000000000000000000000000000000
80 39 4974431450.0000000000000000000000000000000000000000000000000000
100 39 6147404011.0000000000000000000000000000000000000000000000000000
120 39 1415036593750.0000000000000000000000000000000000000000000000000000
140 39 1416272447468.0000000000000000000000000000000000000000000000000000
160 39 1417477048443.0000000000000000000000000000000000000000000000000000
180 39 1418686103500.0000000000000000000000000000000000000000000000000000
200 39 1419879675088.0000000000000000000000000000000000000000000000000000
0 4 60281352.0000000000000000000000000000000000000000000000000000
1 4 822055406.0000000000000000000000000000000000000000000000000000
20 4 1877024708.0000000000000000000000000000000000000000000000000000
40 4 3076306144.0000000000000000000000000000000000000000000000000000
60 4 4269600119.0000000000000000000000000000000000000000000000000000
80 4 5464109818.0000000000000000000000000000000000000000000000000000
100 4 1414095185560.0000000000000000000000000000000000000000000000000000
120 4 1415300895197.0000000000000000000000000000000000000000000000000000
140 4 1416499160914.0000000000000000000000000000000000000000000000000000
160 4 1417694216705.0000000000000000000000000000000000000000000000000000
180 4 1418887750152.0000000000000000000000000000000000000000000000000000
200 4 1420071667937.0000000000000000000000000000000000000000000000000000
0 5 60326540.0000000000000000000000000000000000000000000000000000
1 5 822109096.0000000000000000000000000000000000000000000000000000
20 5 1877450006.0000000000000000000000000000000000000000000000000000
40 5 3076394487.0000000000000000000000000000000000000000000000000000
60 5 4269672481.0000000000000000000000000000000000000000000000000000
80 5 5464172491.0000000000000000000000000000000000000000000000000000
100 5 1414115518016.0000000000000000000000000000000000000000000000000000
120 5 1415316290221.0000000000000000000000000000000000000000000000000000
140 5 1416512159488.0000000000000000000000000000000000000000000000000000
160 5 1417709194435.0000000000000000000000000000000000000000000000000000
180 5 1418901675448.0000000000000000000000000000000000000000000000000000
200 5 1420080342305.0000000000000000000000000000000000000000000000000000
0 6 60147002.0000000000000000000000000000000000000000000000000000
1 6 821919909.0000000000000000000000000000000000000000000000000000
20 6 1877399787.0000000000000000000000000000000000000000000000000000
40 6 3076183605.0000000000000000000000000000000000000000000000000000
60 6 4269470015.0000000000000000000000000000000000000000000000000000
80 6 5463987660.0000000000000000000000000000000000000000000000000000
100 6 1414134023713.0000000000000000000000000000000000000000000000000000
120 6 1415332677966.0000000000000000000000000000000000000000000000000000
140 6 1416528975681.0000000000000000000000000000000000000000000000000000
160 6 1417722736776.0000000000000000000000000000000000000000000000000000
180 6 1418917077780.0000000000000000000000000000000000000000000000000000
200 6 1420092183312.0000000000000000000000000000000000000000000000000000
0 7 60139498.0000000000000000000000000000000000000000000000000000
1 7 120981475.0000000000000000000000000000000000000000000000000000
20 7 1877408865.0000000000000000000000000000000000000000000000000000
40 7 3075632003.0000000000000000000000000000000000000000000000000000
60 7 4269079532.0000000000000000000000000000000000000000000000000000
80 7 5463907172.0000000000000000000000000000000000000000000000000000
100 7 1414153158562.0000000000000000000000000000000000000000000000000000
120 7 1415349113943.0000000000000000000000000000000000000000000000000000
140 7 1416543824415.0000000000000000000000000000000000000000000000000000
160 7 1417737839823.0000000000000000000000000000000000000000000000000000
180 7 1418933445217.0000000000000000000000000000000000000000000000000000
200 7 1420103225547.0000000000000000000000000000000000000000000000000000
0 8 60285656.0000000000000000000000000000000000000000000000000000
1 8 121107308.0000000000000000000000000000000000000000000000000000
20 8 1877570584.0000000000000000000000000000000000000000000000000000
40 8 3074884540.0000000000000000000000000000000000000000000000000000
60 8 4268402298.0000000000000000000000000000000000000000000000000000
80 8 5463082559.0000000000000000000000000000000000000000000000000000
100 8 1414173148483.0000000000000000000000000000000000000000000000000000
120 8 1415363454711.0000000000000000000000000000000000000000000000000000
140 8 1416557716035.0000000000000000000000000000000000000000000000000000
160 8 1417751838446.0000000000000000000000000000000000000000000000000000
180 8 1418947873151.0000000000000000000000000000000000000000000000000000
200 8 1420128279139.0000000000000000000000000000000000000000000000000000
0 9 60464415.0000000000000000000000000000000000000000000000000000
1 9 120798866.0000000000000000000000000000000000000000000000000000
20 9 1877235655.0000000000000000000000000000000000000000000000000000
40 9 3074560811.0000000000000000000000000000000000000000000000000000
60 9 4267856076.0000000000000000000000000000000000000000000000000000
80 9 5462036950.0000000000000000000000000000000000000000000000000000
100 9 1414189623211.0000000000000000000000000000000000000000000000000000
120 9 1415380352091.0000000000000000000000000000000000000000000000000000
140 9 1416571049977.0000000000000000000000000000000000000000000000000000
160 9 1417764078849.0000000000000000000000000000000000000000000000000000
180 9 1418960473523.0000000000000000000000000000000000000000000000000000
200 9 1420156960358.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_largeinject_220M.txt <==
0 0 61330532.0000000000000000000000000000000000000000000000000000
1 0 121685748.0000000000000000000000000000000000000000000000000000
20 0 1883544850.0000000000000000000000000000000000000000000000000000
40 0 3095992843.0000000000000000000000000000000000000000000000000000
60 0 4300261658.0000000000000000000000000000000000000000000000000000
80 0 5502676489.0000000000000000000000000000000000000000000000000000
100 0 7739355404.0000000000000000000000000000000000000000000000000000
120 0 8977122483.0000000000000000000000000000000000000000000000000000
140 0 10187136367.0000000000000000000000000000000000000000000000000000
160 0 11393466503.0000000000000000000000000000000000000000000000000000
180 0 12606781432.0000000000000000000000000000000000000000000000000000
200 0 13805628602.0000000000000000000000000000000000000000000000000000
0 1 61406538.0000000000000000000000000000000000000000000000000000
1 1 121716855.0000000000000000000000000000000000000000000000000000
20 1 1883576685.0000000000000000000000000000000000000000000000000000
40 1 3095989507.0000000000000000000000000000000000000000000000000000
60 1 4300308590.0000000000000000000000000000000000000000000000000000
80 1 5502711490.0000000000000000000000000000000000000000000000000000
100 1 7765018297.0000000000000000000000000000000000000000000000000000
120 1 8996667501.0000000000000000000000000000000000000000000000000000
140 1 10206355401.0000000000000000000000000000000000000000000000000000
160 1 11411261378.0000000000000000000000000000000000000000000000000000
180 1 12620875734.0000000000000000000000000000000000000000000000000000
200 1 13819963494.0000000000000000000000000000000000000000000000000000
0 10 61027377.0000000000000000000000000000000000000000000000000000
1 10 121125125.0000000000000000000000000000000000000000000000000000
20 10 1882039413.0000000000000000000000000000000000000000000000000000
40 10 3092074901.0000000000000000000000000000000000000000000000000000
60 10 4298303298.0000000000000000000000000000000000000000000000000000
80 10 5498581138.0000000000000000000000000000000000000000000000000000
100 10 7935896003.0000000000000000000000000000000000000000000000000000
120 10 9142813530.0000000000000000000000000000000000000000000000000000
140 10 10346622315.0000000000000000000000000000000000000000000000000000
160 10 11552035873.0000000000000000000000000000000000000000000000000000
180 10 12750232727.0000000000000000000000000000000000000000000000000000
200 10 13955532495.0000000000000000000000000000000000000000000000000000
0 11 61046358.0000000000000000000000000000000000000000000000000000
1 11 121135238.0000000000000000000000000000000000000000000000000000
20 11 1862570059.0000000000000000000000000000000000000000000000000000
40 11 3073811095.0000000000000000000000000000000000000000000000000000
60 11 4281205616.0000000000000000000000000000000000000000000000000000
80 11 5473927041.0000000000000000000000000000000000000000000000000000
100 11 7935937437.0000000000000000000000000000000000000000000000000000
120 11 9142926043.0000000000000000000000000000000000000000000000000000
140 11 10346721588.0000000000000000000000000000000000000000000000000000
160 11 11552152001.0000000000000000000000000000000000000000000000000000
180 11 12750303860.0000000000000000000000000000000000000000000000000000
200 11 13955666354.0000000000000000000000000000000000000000000000000000
0 12 61051708.0000000000000000000000000000000000000000000000000000
1 12 121156627.0000000000000000000000000000000000000000000000000000
20 12 1842062847.0000000000000000000000000000000000000000000000000000
40 12 3057517059.0000000000000000000000000000000000000000000000000000
60 12 4263897152.0000000000000000000000000000000000000000000000000000
80 12 5457155777.0000000000000000000000000000000000000000000000000000
100 12 7937075115.0000000000000000000000000000000000000000000000000000
120 12 9143055740.0000000000000000000000000000000000000000000000000000
140 12 10346904611.0000000000000000000000000000000000000000000000000000
160 12 11552242414.0000000000000000000000000000000000000000000000000000
180 12 12750323570.0000000000000000000000000000000000000000000000000000
200 12 13956188956.0000000000000000000000000000000000000000000000000000
0 13 60987703.0000000000000000000000000000000000000000000000000000
1 13 121040634.0000000000000000000000000000000000000000000000000000
20 13 1822041921.0000000000000000000000000000000000000000000000000000
40 13 3040181381.0000000000000000000000000000000000000000000000000000
60 13 4246476203.0000000000000000000000000000000000000000000000000000
80 13 5444809439.0000000000000000000000000000000000000000000000000000
100 13 7936996495.0000000000000000000000000000000000000000000000000000
120 13 9143970181.0000000000000000000000000000000000000000000000000000
140 13 10347857004.0000000000000000000000000000000000000000000000000000
160 13 11552073929.0000000000000000000000000000000000000000000000000000
180 13 12750688355.0000000000000000000000000000000000000000000000000000
200 13 13956507089.0000000000000000000000000000000000000000000000000000
0 14 60947376.0000000000000000000000000000000000000000000000000000
1 14 121018372.0000000000000000000000000000000000000000000000000000
20 14 1804368375.0000000000000000000000000000000000000000000000000000
40 14 3020683271.0000000000000000000000000000000000000000000000000000
60 14 4228614246.0000000000000000000000000000000000000000000000000000
80 14 6808927428.0000000000000000000000000000000000000000000000000000
100 14 7937057895.0000000000000000000000000000000000000000000000000000
120 14 9144313219.0000000000000000000000000000000000000000000000000000
140 14 10348160104.0000000000000000000000000000000000000000000000000000
160 14 11552299644.0000000000000000000000000000000000000000000000000000
180 14 12751712266.0000000000000000000000000000000000000000000000000000
200 14 13956689993.0000000000000000000000000000000000000000000000000000
0 15 60959051.0000000000000000000000000000000000000000000000000000
1 15 120772170.0000000000000000000000000000000000000000000000000000
20 15 1783620089.0000000000000000000000000000000000000000000000000000
40 15 3001877082.0000000000000000000000000000000000000000000000000000
60 15 4211166171.0000000000000000000000000000000000000000000000000000
80 15 6808917419.0000000000000000000000000000000000000000000000000000
100 15 7936834158.0000000000000000000000000000000000000000000000000000
120 15 9144300067.0000000000000000000000000000000000000000000000000000
140 15 10348153919.0000000000000000000000000000000000000000000000000000
160 15 11552285518.0000000000000000000000000000000000000000000000000000
180 15 12751690333.0000000000000000000000000000000000000000000000000000
200 15 13956663538.0000000000000000000000000000000000000000000000000000
0 16 60978708.0000000000000000000000000000000000000000000000000000
1 16 121100062.0000000000000000000000000000000000000000000000000000
20 16 1761976593.0000000000000000000000000000000000000000000000000000
40 16 2982397053.0000000000000000000000000000000000000000000000000000
60 16 4192570301.0000000000000000000000000000000000000000000000000000
80 16 6808877847.0000000000000000000000000000000000000000000000000000
100 16 7936985656.0000000000000000000000000000000000000000000000000000
120 16 9144242653.0000000000000000000000000000000000000000000000000000
140 16 10348091738.0000000000000000000000000000000000000000000000000000
160 16 11552231313.0000000000000000000000000000000000000000000000000000
180 16 12751645395.0000000000000000000000000000000000000000000000000000
200 16 13956636550.0000000000000000000000000000000000000000000000000000
0 17 60993881.0000000000000000000000000000000000000000000000000000
1 17 121111300.0000000000000000000000000000000000000000000000000000
20 17 1743254904.0000000000000000000000000000000000000000000000000000
40 17 2964557987.0000000000000000000000000000000000000000000000000000
60 17 4173878907.0000000000000000000000000000000000000000000000000000
80 17 5383780560.0000000000000000000000000000000000000000000000000000
100 17 7936989240.0000000000000000000000000000000000000000000000000000
120 17 9144162655.0000000000000000000000000000000000000000000000000000
140 17 10347792028.0000000000000000000000000000000000000000000000000000
160 17 11552153462.0000000000000000000000000000000000000000000000000000
180 17 12751418840.0000000000000000000000000000000000000000000000000000
200 17 13956542823.0000000000000000000000000000000000000000000000000000
0 18 61083250.0000000000000000000000000000000000000000000000000000
1 18 121172611.0000000000000000000000000000000000000000000000000000
20 18 1715482060.0000000000000000000000000000000000000000000000000000
40 18 2945013586.0000000000000000000000000000000000000000000000000000
60 18 4156206011.0000000000000000000000000000000000000000000000000000
80 18 5363663315.0000000000000000000000000000000000000000000000000000
100 18 7937060067.0000000000000000000000000000000000000000000000000000
120 18 9144247068.0000000000000000000000000000000000000000000000000000
140 18 10347905927.0000000000000000000000000000000000000000000000000000
160 18 11551154825.0000000000000000000000000000000000000000000000000000
180 18 12750427184.0000000000000000000000000000000000000000000000000000
200 18 13956519490.0000000000000000000000000000000000000000000000000000
0 19 60946905.0000000000000000000000000000000000000000000000000000
1 19 121003477.0000000000000000000000000000000000000000000000000000
20 19 1696016031.0000000000000000000000000000000000000000000000000000
40 19 2924257658.0000000000000000000000000000000000000000000000000000
60 19 4137966229.0000000000000000000000000000000000000000000000000000
80 19 5346277209.0000000000000000000000000000000000000000000000000000
100 19 7936943344.0000000000000000000000000000000000000000000000000000
120 19 9144077861.0000000000000000000000000000000000000000000000000000
140 19 10347728996.0000000000000000000000000000000000000000000000000000
160 19 11550939018.0000000000000000000000000000000000000000000000000000
180 19 12750185935.0000000000000000000000000000000000000000000000000000
200 19 13956216795.0000000000000000000000000000000000000000000000000000
0 2 61381116.0000000000000000000000000000000000000000000000000000
1 2 121816771.0000000000000000000000000000000000000000000000000000
20 2 1883590966.0000000000000000000000000000000000000000000000000000
40 2 3094823801.0000000000000000000000000000000000000000000000000000
60 2 4300322503.0000000000000000000000000000000000000000000000000000
80 2 5502734852.0000000000000000000000000000000000000000000000000000
100 2 7787949759.0000000000000000000000000000000000000000000000000000
120 2 9015440295.0000000000000000000000000000000000000000000000000000
140 2 10225063718.0000000000000000000000000000000000000000000000000000
160 2 11428680559.0000000000000000000000000000000000000000000000000000
180 2 12636022743.0000000000000000000000000000000000000000000000000000
200 2 13835155258.0000000000000000000000000000000000000000000000000000
0 20 60963907.0000000000000000000000000000000000000000000000000000
1 20 121047288.0000000000000000000000000000000000000000000000000000
20 20 1671261459.0000000000000000000000000000000000000000000000000000
40 20 2906783391.0000000000000000000000000000000000000000000000000000
60 20 4120792595.0000000000000000000000000000000000000000000000000000
80 20 5328369368.0000000000000000000000000000000000000000000000000000
100 20 7937035753.0000000000000000000000000000000000000000000000000000
120 20 9142901150.0000000000000000000000000000000000000000000000000000
140 20 10346685959.0000000000000000000000000000000000000000000000000000
160 20 11549550917.0000000000000000000000000000000000000000000000000000
180 20 12748791323.0000000000000000000000000000000000000000000000000000
200 20 13955257359.0000000000000000000000000000000000000000000000000000
0 21 59719964.0000000000000000000000000000000000000000000000000000
1 21 119567597.0000000000000000000000000000000000000000000000000000
20 21 1638375541.0000000000000000000000000000000000000000000000000000
40 21 2888169362.0000000000000000000000000000000000000000000000000000
60 21 4103343534.0000000000000000000000000000000000000000000000000000
80 21 5308974553.0000000000000000000000000000000000000000000000000000
100 21 7919600570.0000000000000000000000000000000000000000000000000000
120 21 9124246098.0000000000000000000000000000000000000000000000000000
140 21 10329977376.0000000000000000000000000000000000000000000000000000
160 21 11533643045.0000000000000000000000000000000000000000000000000000
180 21 12733560166.0000000000000000000000000000000000000000000000000000
200 21 13926383609.0000000000000000000000000000000000000000000000000000
0 22 59784791.0000000000000000000000000000000000000000000000000000
1 22 119097901.0000000000000000000000000000000000000000000000000000
20 22 1603519598.0000000000000000000000000000000000000000000000000000
40 22 2864741846.0000000000000000000000000000000000000000000000000000
60 22 4083591431.0000000000000000000000000000000000000000000000000000
80 22 5291082833.0000000000000000000000000000000000000000000000000000
100 22 7899375619.0000000000000000000000000000000000000000000000000000
120 22 9107043321.0000000000000000000000000000000000000000000000000000
140 22 10312784934.0000000000000000000000000000000000000000000000000000
160 22 11517460732.0000000000000000000000000000000000000000000000000000
180 22 12719523073.0000000000000000000000000000000000000000000000000000
200 22 13899928565.0000000000000000000000000000000000000000000000000000
0 23 59806776.0000000000000000000000000000000000000000000000000000
1 23 119067928.0000000000000000000000000000000000000000000000000000
20 23 1561331712.0000000000000000000000000000000000000000000000000000
40 23 2847326944.0000000000000000000000000000000000000000000000000000
60 23 4065550286.0000000000000000000000000000000000000000000000000000
80 23 5273838456.0000000000000000000000000000000000000000000000000000
100 23 7877756842.0000000000000000000000000000000000000000000000000000
120 23 9089590667.0000000000000000000000000000000000000000000000000000
140 23 10296950485.0000000000000000000000000000000000000000000000000000
160 23 11501672700.0000000000000000000000000000000000000000000000000000
180 23 12702674604.0000000000000000000000000000000000000000000000000000
200 23 13885337984.0000000000000000000000000000000000000000000000000000
0 24 59838639.0000000000000000000000000000000000000000000000000000
1 24 119032284.0000000000000000000000000000000000000000000000000000
20 24 1521000593.0000000000000000000000000000000000000000000000000000
40 24 2828333459.0000000000000000000000000000000000000000000000000000
60 24 4046745481.0000000000000000000000000000000000000000000000000000
80 24 5255575862.0000000000000000000000000000000000000000000000000000
100 24 7857481114.0000000000000000000000000000000000000000000000000000
120 24 9073334226.0000000000000000000000000000000000000000000000000000
140 24 10279756571.0000000000000000000000000000000000000000000000000000
160 24 11483905805.0000000000000000000000000000000000000000000000000000
180 24 12685347519.0000000000000000000000000000000000000000000000000000
200 24 13873799196.0000000000000000000000000000000000000000000000000000
0 25 59684347.0000000000000000000000000000000000000000000000000000
1 25 119114537.0000000000000000000000000000000000000000000000000000
20 25 1477174500.0000000000000000000000000000000000000000000000000000
40 25 2804882041.0000000000000000000000000000000000000000000000000000
60 25 4029868799.0000000000000000000000000000000000000000000000000000
80 25 5240301154.0000000000000000000000000000000000000000000000000000
100 25 7837381810.0000000000000000000000000000000000000000000000000000
120 25 9054283966.0000000000000000000000000000000000000000000000000000
140 25 10262273011.0000000000000000000000000000000000000000000000000000
160 25 11467687993.0000000000000000000000000000000000000000000000000000
180 25 12670190124.0000000000000000000000000000000000000000000000000000
200 25 13860024691.0000000000000000000000000000000000000000000000000000
0 26 59717195.0000000000000000000000000000000000000000000000000000
1 26 119121934.0000000000000000000000000000000000000000000000000000
20 26 1173999480.0000000000000000000000000000000000000000000000000000
40 26 2781320782.0000000000000000000000000000000000000000000000000000
60 26 4011560484.0000000000000000000000000000000000000000000000000000
80 26 5224865154.0000000000000000000000000000000000000000000000000000
100 26 7815080671.0000000000000000000000000000000000000000000000000000
120 26 9035296260.0000000000000000000000000000000000000000000000000000
140 26 10246685257.0000000000000000000000000000000000000000000000000000
160 26 11450940396.0000000000000000000000000000000000000000000000000000
180 26 12654285434.0000000000000000000000000000000000000000000000000000
200 26 13848671302.0000000000000000000000000000000000000000000000000000
0 27 59745439.0000000000000000000000000000000000000000000000000000
1 27 119196536.0000000000000000000000000000000000000000000000000000
20 27 1190906179.0000000000000000000000000000000000000000000000000000
40 27 2762520335.0000000000000000000000000000000000000000000000000000
60 27 3991785711.0000000000000000000000000000000000000000000000000000
80 27 5204241930.0000000000000000000000000000000000000000000000000000
100 27 7793493816.0000000000000000000000000000000000000000000000000000
120 27 9017590121.0000000000000000000000000000000000000000000000000000
140 27 10230089347.0000000000000000000000000000000000000000000000000000
160 27 11434194526.0000000000000000000000000000000000000000000000000000
180 27 12636873211.0000000000000000000000000000000000000000000000000000
200 27 13834403060.0000000000000000000000000000000000000000000000000000
0 28 59810425.0000000000000000000000000000000000000000000000000000
1 28 119270340.0000000000000000000000000000000000000000000000000000
20 28 1216646286.0000000000000000000000000000000000000000000000000000
40 28 2741397800.0000000000000000000000000000000000000000000000000000
60 28 3972530933.0000000000000000000000000000000000000000000000000000
80 28 5187988697.0000000000000000000000000000000000000000000000000000
100 28 7770854091.0000000000000000000000000000000000000000000000000000
120 28 8998174764.0000000000000000000000000000000000000000000000000000
140 28 10209756748.0000000000000000000000000000000000000000000000000000
160 28 11416506015.0000000000000000000000000000000000000000000000000000
180 28 12621198274.0000000000000000000000000000000000000000000000000000
200 28 13820784576.0000000000000000000000000000000000000000000000000000
0 29 59773015.0000000000000000000000000000000000000000000000000000
1 29 119226632.0000000000000000000000000000000000000000000000000000
20 29 1243409112.0000000000000000000000000000000000000000000000000000
40 29 2718060391.0000000000000000000000000000000000000000000000000000
60 29 3954260939.0000000000000000000000000000000000000000000000000000
80 29 5170758220.0000000000000000000000000000000000000000000000000000
100 29 7748566252.0000000000000000000000000000000000000000000000000000
120 29 8982149303.0000000000000000000000000000000000000000000000000000
140 29 10192603103.0000000000000000000000000000000000000000000000000000
160 29 11400232749.0000000000000000000000000000000000000000000000000000
180 29 12605005613.0000000000000000000000000000000000000000000000000000
200 29 13804645867.0000000000000000000000000000000000000000000000000000
0 3 61328001.0000000000000000000000000000000000000000000000000000
1 3 121833091.0000000000000000000000000000000000000000000000000000
20 3 1883565017.0000000000000000000000000000000000000000000000000000
40 3 3094737187.0000000000000000000000000000000000000000000000000000
60 3 4300325777.0000000000000000000000000000000000000000000000000000
80 3 5502790253.0000000000000000000000000000000000000000000000000000
100 3 7809321306.0000000000000000000000000000000000000000000000000000
120 3 9033759630.0000000000000000000000000000000000000000000000000000
140 3 10241891193.0000000000000000000000000000000000000000000000000000
160 3 11447325029.0000000000000000000000000000000000000000000000000000
180 3 12654562786.0000000000000000000000000000000000000000000000000000
200 3 13848423235.0000000000000000000000000000000000000000000000000000
0 30 59899985.0000000000000000000000000000000000000000000000000000
1 30 119031345.0000000000000000000000000000000000000000000000000000
20 30 1243690131.0000000000000000000000000000000000000000000000000000
40 30 2697513606.0000000000000000000000000000000000000000000000000000
60 30 3936537621.0000000000000000000000000000000000000000000000000000
80 30 5152747669.0000000000000000000000000000000000000000000000000000
100 30 7722730137.0000000000000000000000000000000000000000000000000000
120 30 8962627081.0000000000000000000000000000000000000000000000000000
140 30 10175995208.0000000000000000000000000000000000000000000000000000
160 30 11384680650.0000000000000000000000000000000000000000000000000000
180 30 12590009901.0000000000000000000000000000000000000000000000000000
200 30 13789834489.0000000000000000000000000000000000000000000000000000
0 31 59802864.0000000000000000000000000000000000000000000000000000
1 31 119245359.0000000000000000000000000000000000000000000000000000
20 31 1243573349.0000000000000000000000000000000000000000000000000000
40 31 2670724389.0000000000000000000000000000000000000000000000000000
60 31 3915299642.0000000000000000000000000000000000000000000000000000
80 31 5134788224.0000000000000000000000000000000000000000000000000000
100 31 7692625612.0000000000000000000000000000000000000000000000000000
120 31 8943455255.0000000000000000000000000000000000000000000000000000
140 31 10157869163.0000000000000000000000000000000000000000000000000000
160 31 11365690819.0000000000000000000000000000000000000000000000000000
180 31 12573805872.0000000000000000000000000000000000000000000000000000
200 31 13758360643.0000000000000000000000000000000000000000000000000000
0 32 59869213.0000000000000000000000000000000000000000000000000000
1 32 119350797.0000000000000000000000000000000000000000000000000000
20 32 1243681839.0000000000000000000000000000000000000000000000000000
40 32 2643378452.0000000000000000000000000000000000000000000000000000
60 32 3898253055.0000000000000000000000000000000000000000000000000000
80 32 5115440654.0000000000000000000000000000000000000000000000000000
100 32 7660604193.0000000000000000000000000000000000000000000000000000
120 32 8923057270.0000000000000000000000000000000000000000000000000000
140 32 10140579139.0000000000000000000000000000000000000000000000000000
160 32 11348733582.0000000000000000000000000000000000000000000000000000
180 32 12555977320.0000000000000000000000000000000000000000000000000000
200 32 13735117287.0000000000000000000000000000000000000000000000000000
0 33 59422616.0000000000000000000000000000000000000000000000000000
1 33 119220431.0000000000000000000000000000000000000000000000000000
20 33 1244224267.0000000000000000000000000000000000000000000000000000
40 33 2616812952.0000000000000000000000000000000000000000000000000000
60 33 3876759001.0000000000000000000000000000000000000000000000000000
80 33 5096558581.0000000000000000000000000000000000000000000000000000
100 33 7625321819.0000000000000000000000000000000000000000000000000000
120 33 8902477889.0000000000000000000000000000000000000000000000000000
140 33 10121475596.0000000000000000000000000000000000000000000000000000
160 33 11331042869.0000000000000000000000000000000000000000000000000000
180 33 12537603503.0000000000000000000000000000000000000000000000000000
200 33 13721073931.0000000000000000000000000000000000000000000000000000
0 34 59876608.0000000000000000000000000000000000000000000000000000
1 34 119509497.0000000000000000000000000000000000000000000000000000
20 34 1244504998.0000000000000000000000000000000000000000000000000000
40 34 2589700090.0000000000000000000000000000000000000000000000000000
60 34 3852236084.0000000000000000000000000000000000000000000000000000
80 34 5077964541.0000000000000000000000000000000000000000000000000000
100 34 7582103069.0000000000000000000000000000000000000000000000000000
120 34 8882869090.0000000000000000000000000000000000000000000000000000
140 34 10103407004.0000000000000000000000000000000000000000000000000000
160 34 11313629876.0000000000000000000000000000000000000000000000000000
180 34 12520614538.0000000000000000000000000000000000000000000000000000
200 34 13710401008.0000000000000000000000000000000000000000000000000000
0 35 59911143.0000000000000000000000000000000000000000000000000000
1 35 119542181.0000000000000000000000000000000000000000000000000000
20 35 1244542524.0000000000000000000000000000000000000000000000000000
40 35 2559310854.0000000000000000000000000000000000000000000000000000
60 35 3830385694.0000000000000000000000000000000000000000000000000000
80 35 5057309971.0000000000000000000000000000000000000000000000000000
100 35 7534046748.0000000000000000000000000000000000000000000000000000
120 35 8861830097.0000000000000000000000000000000000000000000000000000
140 35 10084420463.0000000000000000000000000000000000000000000000000000
160 35 11295502248.0000000000000000000000000000000000000000000000000000
180 35 12504005736.0000000000000000000000000000000000000000000000000000
200 35 13697419489.0000000000000000000000000000000000000000000000000000
0 36 59880438.0000000000000000000000000000000000000000000000000000
1 36 119513826.0000000000000000000000000000000000000000000000000000
20 36 1244517654.0000000000000000000000000000000000000000000000000000
40 36 2529209019.0000000000000000000000000000000000000000000000000000
60 36 3807796410.0000000000000000000000000000000000000000000000000000
80 36 5036160469.0000000000000000000000000000000000000000000000000000
100 36 7491526679.0000000000000000000000000000000000000000000000000000
120 36 8841684888.0000000000000000000000000000000000000000000000000000
140 36 10065933913.0000000000000000000000000000000000000000000000000000
160 36 11277195762.0000000000000000000000000000000000000000000000000000
180 36 12486746170.0000000000000000000000000000000000000000000000000000
200 36 13684395314.0000000000000000000000000000000000000000000000000000
0 37 59637210.0000000000000000000000000000000000000000000000000000
1 37 118937488.0000000000000000000000000000000000000000000000000000
20 37 1244229285.0000000000000000000000000000000000000000000000000000
40 37 2498526624.0000000000000000000000000000000000000000000000000000
60 37 3784841642.0000000000000000000000000000000000000000000000000000
80 37 5018347087.0000000000000000000000000000000000000000000000000000
100 37 6158781517.0000000000000000000000000000000000000000000000000000
120 37 8819551182.0000000000000000000000000000000000000000000000000000
140 37 10045364226.0000000000000000000000000000000000000000000000000000
160 37 11258777203.0000000000000000000000000000000000000000000000000000
180 37 12467136721.0000000000000000000000000000000000000000000000000000
200 37 13671075955.0000000000000000000000000000000000000000000000000000
0 38 59630986.0000000000000000000000000000000000000000000000000000
1 38 118581809.0000000000000000000000000000000000000000000000000000
20 38 1243962205.0000000000000000000000000000000000000000000000000000
40 38 2460434799.0000000000000000000000000000000000000000000000000000
60 38 3762653336.0000000000000000000000000000000000000000000000000000
80 38 4998474118.0000000000000000000000000000000000000000000000000000
100 38 6158870527.0000000000000000000000000000000000000000000000000000
120 38 8796750448.0000000000000000000000000000000000000000000000000000
140 38 10028107393.0000000000000000000000000000000000000000000000000000
160 38 11244150002.0000000000000000000000000000000000000000000000000000
180 38 12450471767.0000000000000000000000000000000000000000000000000000
200 38 13659240544.0000000000000000000000000000000000000000000000000000
0 39 59320643.0000000000000000000000000000000000000000000000000000
1 39 118304064.0000000000000000000000000000000000000000000000000000
20 39 1243480066.0000000000000000000000000000000000000000000000000000
40 39 2431305591.0000000000000000000000000000000000000000000000000000
60 39 3740624767.0000000000000000000000000000000000000000000000000000
80 39 4982053316.0000000000000000000000000000000000000000000000000000
100 39 6158694131.0000000000000000000000000000000000000000000000000000
120 39 8774812019.0000000000000000000000000000000000000000000000000000
140 39 10011474608.0000000000000000000000000000000000000000000000000000
160 39 11221882756.0000000000000000000000000000000000000000000000000000
180 39 12433003690.0000000000000000000000000000000000000000000000000000
200 39 13644576533.0000000000000000000000000000000000000000000000000000
0 4 61334422.0000000000000000000000000000000000000000000000000000
1 4 822082330.0000000000000000000000000000000000000000000000000000
20 4 1883624448.0000000000000000000000000000000000000000000000000000
40 4 3094787008.0000000000000000000000000000000000000000000000000000
60 4 4300354163.0000000000000000000000000000000000000000000000000000
80 4 5502887998.0000000000000000000000000000000000000000000000000000
100 4 7832746680.0000000000000000000000000000000000000000000000000000
120 4 9052356644.0000000000000000000000000000000000000000000000000000
140 4 10257015386.0000000000000000000000000000000000000000000000000000
160 4 11464497061.0000000000000000000000000000000000000000000000000000
180 4 12669615531.0000000000000000000000000000000000000000000000000000
200 4 13861717299.0000000000000000000000000000000000000000000000000000
0 5 61351107.0000000000000000000000000000000000000000000000000000
1 5 822090824.0000000000000000000000000000000000000000000000000000
20 5 1883623775.0000000000000000000000000000000000000000000000000000
40 5 3094817622.0000000000000000000000000000000000000000000000000000
60 5 4300388374.0000000000000000000000000000000000000000000000000000
80 5 5502920864.0000000000000000000000000000000000000000000000000000
100 5 7854862577.0000000000000000000000000000000000000000000000000000
120 5 9071117484.0000000000000000000000000000000000000000000000000000
140 5 10274583411.0000000000000000000000000000000000000000000000000000
160 5 11482980908.0000000000000000000000000000000000000000000000000000
180 5 12685843848.0000000000000000000000000000000000000000000000000000
200 5 13874281605.0000000000000000000000000000000000000000000000000000
0 6 61362753.0000000000000000000000000000000000000000000000000000
1 6 822085022.0000000000000000000000000000000000000000000000000000
20 6 1883597505.0000000000000000000000000000000000000000000000000000
40 6 3094799420.0000000000000000000000000000000000000000000000000000
60 6 4300361155.0000000000000000000000000000000000000000000000000000
80 6 5502895765.0000000000000000000000000000000000000000000000000000
100 6 7873554059.0000000000000000000000000000000000000000000000000000
120 6 9089283662.0000000000000000000000000000000000000000000000000000
140 6 10293541076.0000000000000000000000000000000000000000000000000000
160 6 11499921957.0000000000000000000000000000000000000000000000000000
180 6 12702097113.0000000000000000000000000000000000000000000000000000
200 6 13886034438.0000000000000000000000000000000000000000000000000000
0 7 61320274.0000000000000000000000000000000000000000000000000000
1 7 121756950.0000000000000000000000000000000000000000000000000000
20 7 1883578462.0000000000000000000000000000000000000000000000000000
40 7 3094758104.0000000000000000000000000000000000000000000000000000
60 7 4300194712.0000000000000000000000000000000000000000000000000000
80 7 5502515114.0000000000000000000000000000000000000000000000000000
100 7 7895516970.0000000000000000000000000000000000000000000000000000
120 7 9106844377.0000000000000000000000000000000000000000000000000000
140 7 10311443125.0000000000000000000000000000000000000000000000000000
160 7 11517508342.0000000000000000000000000000000000000000000000000000
180 7 12719852618.0000000000000000000000000000000000000000000000000000
200 7 13901077840.0000000000000000000000000000000000000000000000000000
0 8 61181572.0000000000000000000000000000000000000000000000000000
1 8 121661274.0000000000000000000000000000000000000000000000000000
20 8 1882469413.0000000000000000000000000000000000000000000000000000
40 8 3094609196.0000000000000000000000000000000000000000000000000000
60 8 4299269346.0000000000000000000000000000000000000000000000000000
80 8 5500196135.0000000000000000000000000000000000000000000000000000
100 8 7915874339.0000000000000000000000000000000000000000000000000000
120 8 9124337259.0000000000000000000000000000000000000000000000000000
140 8 10330101364.0000000000000000000000000000000000000000000000000000
160 8 11534013247.0000000000000000000000000000000000000000000000000000
180 8 12734387365.0000000000000000000000000000000000000000000000000000
200 8 13926732035.0000000000000000000000000000000000000000000000000000
0 9 60997086.0000000000000000000000000000000000000000000000000000
1 9 120575777.0000000000000000000000000000000000000000000000000000
20 9 1882317834.0000000000000000000000000000000000000000000000000000
40 9 3093167063.0000000000000000000000000000000000000000000000000000
60 9 4298964138.0000000000000000000000000000000000000000000000000000
80 9 5499937674.0000000000000000000000000000000000000000000000000000
100 9 7933539412.0000000000000000000000000000000000000000000000000000
120 9 9142843483.0000000000000000000000000000000000000000000000000000
140 9 10345557447.0000000000000000000000000000000000000000000000000000
160 9 11551581111.0000000000000000000000000000000000000000000000000000
180 9 12750161788.0000000000000000000000000000000000000000000000000000
200 9 13955254456.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_nearlargeinject_10M.txt <==
0 0 60246975.0000000000000000000000000000000000000000000000000000
1 0 120966492.0000000000000000000000000000000000000000000000000000
20 0 1884079742.0000000000000000000000000000000000000000000000000000
40 0 3083840346.0000000000000000000000000000000000000000000000000000
60 0 4285263438.0000000000000000000000000000000000000000000000000000
80 0 5487962368.0000000000000000000000000000000000000000000000000000
100 0 6692478783.0000000000000000000000000000000000000000000000000000
120 0 7896445925.0000000000000000000000000000000000000000000000000000
140 0 9094361317.0000000000000000000000000000000000000000000000000000
160 0 10299529093.0000000000000000000000000000000000000000000000000000
180 0 11495959826.0000000000000000000000000000000000000000000000000000
200 0 12690027961.0000000000000000000000000000000000000000000000000000
0 1 60215973.0000000000000000000000000000000000000000000000000000
1 1 120986892.0000000000000000000000000000000000000000000000000000
20 1 1884046354.0000000000000000000000000000000000000000000000000000
40 1 3083912147.0000000000000000000000000000000000000000000000000000
60 1 4285289977.0000000000000000000000000000000000000000000000000000
80 1 5488039820.0000000000000000000000000000000000000000000000000000
100 1 6692517383.0000000000000000000000000000000000000000000000000000
120 1 7896496932.0000000000000000000000000000000000000000000000000000
140 1 9094414440.0000000000000000000000000000000000000000000000000000
160 1 10301015869.0000000000000000000000000000000000000000000000000000
180 1 11496025188.0000000000000000000000000000000000000000000000000000
200 1 12690081018.0000000000000000000000000000000000000000000000000000
0 10 60902987.0000000000000000000000000000000000000000000000000000
1 10 121853724.0000000000000000000000000000000000000000000000000000
20 10 1883606788.0000000000000000000000000000000000000000000000000000
40 10 3081942082.0000000000000000000000000000000000000000000000000000
60 10 4282246367.0000000000000000000000000000000000000000000000000000
80 10 5484542297.0000000000000000000000000000000000000000000000000000
100 10 6691233217.0000000000000000000000000000000000000000000000000000
120 10 7892569212.0000000000000000000000000000000000000000000000000000
140 10 9092440875.0000000000000000000000000000000000000000000000000000
160 10 10297383480.0000000000000000000000000000000000000000000000000000
180 10 11492875894.0000000000000000000000000000000000000000000000000000
200 10 12689310877.0000000000000000000000000000000000000000000000000000
0 11 60993442.0000000000000000000000000000000000000000000000000000
1 11 120087276.0000000000000000000000000000000000000000000000000000
20 11 1864928512.0000000000000000000000000000000000000000000000000000
40 11 3064757460.0000000000000000000000000000000000000000000000000000
60 11 4266278442.0000000000000000000000000000000000000000000000000000
80 11 5461136339.0000000000000000000000000000000000000000000000000000
100 11 6676070140.0000000000000000000000000000000000000000000000000000
120 11 7878036400.0000000000000000000000000000000000000000000000000000
140 11 9077819776.0000000000000000000000000000000000000000000000000000
160 11 10281290026.0000000000000000000000000000000000000000000000000000
180 11 11478058503.0000000000000000000000000000000000000000000000000000
200 11 12660672900.0000000000000000000000000000000000000000000000000000
0 12 60978011.0000000000000000000000000000000000000000000000000000
1 12 119998204.0000000000000000000000000000000000000000000000000000
20 12 1843960280.0000000000000000000000000000000000000000000000000000
40 12 3049118178.0000000000000000000000000000000000000000000000000000
60 12 4250032627.0000000000000000000000000000000000000000000000000000
80 12 5440946924.0000000000000000000000000000000000000000000000000000
100 12 6661016308.0000000000000000000000000000000000000000000000000000
120 12 7860934635.0000000000000000000000000000000000000000000000000000
140 12 9061447497.0000000000000000000000000000000000000000000000000000
160 12 10265189404.0000000000000000000000000000000000000000000000000000
180 12 11462525521.0000000000000000000000000000000000000000000000000000
200 12 12636269539.0000000000000000000000000000000000000000000000000000
0 13 60940966.0000000000000000000000000000000000000000000000000000
1 13 120030603.0000000000000000000000000000000000000000000000000000
20 13 1823422970.0000000000000000000000000000000000000000000000000000
40 13 3032203909.0000000000000000000000000000000000000000000000000000
60 13 4234580027.0000000000000000000000000000000000000000000000000000
80 13 5427959716.0000000000000000000000000000000000000000000000000000
100 13 6643301151.0000000000000000000000000000000000000000000000000000
120 13 7844070091.0000000000000000000000000000000000000000000000000000
140 13 9043276255.0000000000000000000000000000000000000000000000000000
160 13 10248638653.0000000000000000000000000000000000000000000000000000
180 13 11446546370.0000000000000000000000000000000000000000000000000000
200 13 12622185782.0000000000000000000000000000000000000000000000000000
0 14 60268716.0000000000000000000000000000000000000000000000000000
1 14 120040257.0000000000000000000000000000000000000000000000000000
20 14 1803021651.0000000000000000000000000000000000000000000000000000
40 14 3016433519.0000000000000000000000000000000000000000000000000000
60 14 4217810341.0000000000000000000000000000000000000000000000000000
80 14 5452538008.0000000000000000000000000000000000000000000000000000
100 14 6627638787.0000000000000000000000000000000000000000000000000000
120 14 7828539412.0000000000000000000000000000000000000000000000000000
140 14 9026893011.0000000000000000000000000000000000000000000000000000
160 14 10230517597.0000000000000000000000000000000000000000000000000000
180 14 11429585700.0000000000000000000000000000000000000000000000000000
200 14 12611191661.0000000000000000000000000000000000000000000000000000
0 15 60285994.0000000000000000000000000000000000000000000000000000
1 15 120007658.0000000000000000000000000000000000000000000000000000
20 15 1782266405.0000000000000000000000000000000000000000000000000000
40 15 2996966099.0000000000000000000000000000000000000000000000000000
60 15 4200302924.0000000000000000000000000000000000000000000000000000
80 15 5452548161.0000000000000000000000000000000000000000000000000000
100 15 6612752542.0000000000000000000000000000000000000000000000000000
120 15 7812371630.0000000000000000000000000000000000000000000000000000
140 15 9011303013.0000000000000000000000000000000000000000000000000000
160 15 10214410232.0000000000000000000000000000000000000000000000000000
180 15 11414561039.0000000000000000000000000000000000000000000000000000
200 15 12600256495.0000000000000000000000000000000000000000000000000000
0 16 60290565.0000000000000000000000000000000000000000000000000000
1 16 119766153.0000000000000000000000000000000000000000000000000000
20 16 1761820840.0000000000000000000000000000000000000000000000000000
40 16 2978986204.0000000000000000000000000000000000000000000000000000
60 16 4184292724.0000000000000000000000000000000000000000000000000000
80 16 5452315581.0000000000000000000000000000000000000000000000000000
100 16 6598040867.0000000000000000000000000000000000000000000000000000
120 16 7796406442.0000000000000000000000000000000000000000000000000000
140 16 8995838151.0000000000000000000000000000000000000000000000000000
160 16 10196675219.0000000000000000000000000000000000000000000000000000
180 16 11397287040.0000000000000000000000000000000000000000000000000000
200 16 12588010401.0000000000000000000000000000000000000000000000000000
0 17 60326733.0000000000000000000000000000000000000000000000000000
1 17 119599757.0000000000000000000000000000000000000000000000000000
20 17 1738074703.0000000000000000000000000000000000000000000000000000
40 17 2959511112.0000000000000000000000000000000000000000000000000000
60 17 4166720819.0000000000000000000000000000000000000000000000000000
80 17 5369999968.0000000000000000000000000000000000000000000000000000
100 17 6578419881.0000000000000000000000000000000000000000000000000000
120 17 7779058432.0000000000000000000000000000000000000000000000000000
140 17 8978882320.0000000000000000000000000000000000000000000000000000
160 17 10178277603.0000000000000000000000000000000000000000000000000000
180 17 11381930790.0000000000000000000000000000000000000000000000000000
200 17 12576650928.0000000000000000000000000000000000000000000000000000
0 18 60441574.0000000000000000000000000000000000000000000000000000
1 18 119789676.0000000000000000000000000000000000000000000000000000
20 18 1717099735.0000000000000000000000000000000000000000000000000000
40 18 2941227864.0000000000000000000000000000000000000000000000000000
60 18 4149282788.0000000000000000000000000000000000000000000000000000
80 18 5351394044.0000000000000000000000000000000000000000000000000000
100 18 6564112155.0000000000000000000000000000000000000000000000000000
120 18 7762153723.0000000000000000000000000000000000000000000000000000
140 18 8963386243.0000000000000000000000000000000000000000000000000000
160 18 10161753184.0000000000000000000000000000000000000000000000000000
180 18 11365088765.0000000000000000000000000000000000000000000000000000
200 18 12564282208.0000000000000000000000000000000000000000000000000000
0 19 59990946.0000000000000000000000000000000000000000000000000000
1 19 119716052.0000000000000000000000000000000000000000000000000000
20 19 1692119200.0000000000000000000000000000000000000000000000000000
40 19 2923529640.0000000000000000000000000000000000000000000000000000
60 19 4132272222.0000000000000000000000000000000000000000000000000000
80 19 5334982053.0000000000000000000000000000000000000000000000000000
100 19 6551045580.0000000000000000000000000000000000000000000000000000
120 19 7747692934.0000000000000000000000000000000000000000000000000000
140 19 8944494193.0000000000000000000000000000000000000000000000000000
160 19 10144766547.0000000000000000000000000000000000000000000000000000
180 19 11350424853.0000000000000000000000000000000000000000000000000000
200 19 12552604957.0000000000000000000000000000000000000000000000000000
0 2 59809718.0000000000000000000000000000000000000000000000000000
1 2 120879064.0000000000000000000000000000000000000000000000000000
20 2 1883985732.0000000000000000000000000000000000000000000000000000
40 2 3084935354.0000000000000000000000000000000000000000000000000000
60 2 4285375274.0000000000000000000000000000000000000000000000000000
80 2 5487987185.0000000000000000000000000000000000000000000000000000
100 2 6692405921.0000000000000000000000000000000000000000000000000000
120 2 7896372227.0000000000000000000000000000000000000000000000000000
140 2 9094331050.0000000000000000000000000000000000000000000000000000
160 2 10300956927.0000000000000000000000000000000000000000000000000000
180 2 11495897613.0000000000000000000000000000000000000000000000000000
200 2 12689946102.0000000000000000000000000000000000000000000000000000
0 20 59625088.0000000000000000000000000000000000000000000000000000
1 20 119451326.0000000000000000000000000000000000000000000000000000
20 20 1668190532.0000000000000000000000000000000000000000000000000000
40 20 2906220825.0000000000000000000000000000000000000000000000000000
60 20 4115632945.0000000000000000000000000000000000000000000000000000
80 20 5318016548.0000000000000000000000000000000000000000000000000000
100 20 6536855118.0000000000000000000000000000000000000000000000000000
120 20 7732637489.0000000000000000000000000000000000000000000000000000
140 20 8928591725.0000000000000000000000000000000000000000000000000000
160 20 10127359355.0000000000000000000000000000000000000000000000000000
180 20 11334880537.0000000000000000000000000000000000000000000000000000
200 20 12536777681.0000000000000000000000000000000000000000000000000000
0 21 59948725.0000000000000000000000000000000000000000000000000000
1 21 119757355.0000000000000000000000000000000000000000000000000000
20 21 1638585531.0000000000000000000000000000000000000000000000000000
40 21 2888009001.0000000000000000000000000000000000000000000000000000
60 21 4098465750.0000000000000000000000000000000000000000000000000000
80 21 5301456160.0000000000000000000000000000000000000000000000000000
100 21 6525457899.0000000000000000000000000000000000000000000000000000
120 21 7720533201.0000000000000000000000000000000000000000000000000000
140 21 8915416836.0000000000000000000000000000000000000000000000000000
160 21 10114782862.0000000000000000000000000000000000000000000000000000
180 21 11322196007.0000000000000000000000000000000000000000000000000000
200 21 12505446496.0000000000000000000000000000000000000000000000000000
0 22 60213828.0000000000000000000000000000000000000000000000000000
1 22 120045616.0000000000000000000000000000000000000000000000000000
20 22 1598364677.0000000000000000000000000000000000000000000000000000
40 22 2870742713.0000000000000000000000000000000000000000000000000000
60 22 4082021653.0000000000000000000000000000000000000000000000000000
80 22 5284237665.0000000000000000000000000000000000000000000000000000
100 22 6509327644.0000000000000000000000000000000000000000000000000000
120 22 7704426815.0000000000000000000000000000000000000000000000000000
140 22 8902051929.0000000000000000000000000000000000000000000000000000
160 22 10101754650.0000000000000000000000000000000000000000000000000000
180 22 11308561354.0000000000000000000000000000000000000000000000000000
200 22 12483673523.0000000000000000000000000000000000000000000000000000
0 23 60275247.0000000000000000000000000000000000000000000000000000
1 23 120118865.0000000000000000000000000000000000000000000000000000
20 23 1558803771.0000000000000000000000000000000000000000000000000000
40 23 2849942318.0000000000000000000000000000000000000000000000000000
60 23 4063495472.0000000000000000000000000000000000000000000000000000
80 23 5268700818.0000000000000000000000000000000000000000000000000000
100 23 6492594695.0000000000000000000000000000000000000000000000000000
120 23 7688272200.0000000000000000000000000000000000000000000000000000
140 23 8887017922.0000000000000000000000000000000000000000000000000000
160 23 10083615024.0000000000000000000000000000000000000000000000000000
180 23 11282204271.0000000000000000000000000000000000000000000000000000
200 23 12470624963.0000000000000000000000000000000000000000000000000000
0 24 60282849.0000000000000000000000000000000000000000000000000000
1 24 120682811.0000000000000000000000000000000000000000000000000000
20 24 1516878846.0000000000000000000000000000000000000000000000000000
40 24 2830634953.0000000000000000000000000000000000000000000000000000
60 24 4046918257.0000000000000000000000000000000000000000000000000000
80 24 5252671330.0000000000000000000000000000000000000000000000000000
100 24 6472725647.0000000000000000000000000000000000000000000000000000
120 24 7673069262.0000000000000000000000000000000000000000000000000000
140 24 8872174160.0000000000000000000000000000000000000000000000000000
160 24 10068722239.0000000000000000000000000000000000000000000000000000
180 24 11271375319.0000000000000000000000000000000000000000000000000000
200 24 12460983360.0000000000000000000000000000000000000000000000000000
0 25 60289160.0000000000000000000000000000000000000000000000000000
1 25 120691550.0000000000000000000000000000000000000000000000000000
20 25 1474756856.0000000000000000000000000000000000000000000000000000
40 25 2809669183.0000000000000000000000000000000000000000000000000000
60 25 4029547456.0000000000000000000000000000000000000000000000000000
80 25 5236648021.0000000000000000000000000000000000000000000000000000
100 25 6456426299.0000000000000000000000000000000000000000000000000000
120 25 7658167060.0000000000000000000000000000000000000000000000000000
140 25 8858132440.0000000000000000000000000000000000000000000000000000
160 25 10057099883.0000000000000000000000000000000000000000000000000000
180 25 11257678338.0000000000000000000000000000000000000000000000000000
200 25 12448905493.0000000000000000000000000000000000000000000000000000
0 26 60216225.0000000000000000000000000000000000000000000000000000
1 26 120609227.0000000000000000000000000000000000000000000000000000
20 26 1176267534.0000000000000000000000000000000000000000000000000000
40 26 2783731669.0000000000000000000000000000000000000000000000000000
60 26 4010330547.0000000000000000000000000000000000000000000000000000
80 26 5220356320.0000000000000000000000000000000000000000000000000000
100 26 6444588479.0000000000000000000000000000000000000000000000000000
120 26 7644373783.0000000000000000000000000000000000000000000000000000
140 26 8841527063.0000000000000000000000000000000000000000000000000000
160 26 10042898279.0000000000000000000000000000000000000000000000000000
180 26 11243778881.0000000000000000000000000000000000000000000000000000
200 26 12435851760.0000000000000000000000000000000000000000000000000000
0 27 60299696.0000000000000000000000000000000000000000000000000000
1 27 120595431.0000000000000000000000000000000000000000000000000000
20 27 1193022538.0000000000000000000000000000000000000000000000000000
40 27 2763966289.0000000000000000000000000000000000000000000000000000
60 27 3993110645.0000000000000000000000000000000000000000000000000000
80 27 5204550818.0000000000000000000000000000000000000000000000000000
100 27 6431504076.0000000000000000000000000000000000000000000000000000
120 27 7628395352.0000000000000000000000000000000000000000000000000000
140 27 8828104341.0000000000000000000000000000000000000000000000000000
160 27 10025866463.0000000000000000000000000000000000000000000000000000
180 27 11225439405.0000000000000000000000000000000000000000000000000000
200 27 12424934481.0000000000000000000000000000000000000000000000000000
0 28 60338335.0000000000000000000000000000000000000000000000000000
1 28 120589779.0000000000000000000000000000000000000000000000000000
20 28 1217733303.0000000000000000000000000000000000000000000000000000
40 28 2742909680.0000000000000000000000000000000000000000000000000000
60 28 3973835451.0000000000000000000000000000000000000000000000000000
80 28 5188059356.0000000000000000000000000000000000000000000000000000
100 28 6418036251.0000000000000000000000000000000000000000000000000000
120 28 7613006401.0000000000000000000000000000000000000000000000000000
140 28 8813291058.0000000000000000000000000000000000000000000000000000
160 28 10009246608.0000000000000000000000000000000000000000000000000000
180 28 11214198056.0000000000000000000000000000000000000000000000000000
200 28 12412593657.0000000000000000000000000000000000000000000000000000
0 29 60301354.0000000000000000000000000000000000000000000000000000
1 29 120242083.0000000000000000000000000000000000000000000000000000
20 29 1244441264.0000000000000000000000000000000000000000000000000000
40 29 2720436513.0000000000000000000000000000000000000000000000000000
60 29 3954803084.0000000000000000000000000000000000000000000000000000
80 29 5171280487.0000000000000000000000000000000000000000000000000000
100 29 6403995389.0000000000000000000000000000000000000000000000000000
120 29 7600788710.0000000000000000000000000000000000000000000000000000
140 29 8798531574.0000000000000000000000000000000000000000000000000000
160 29 9997718537.0000000000000000000000000000000000000000000000000000
180 29 11199315524.0000000000000000000000000000000000000000000000000000
200 29 12395281314.0000000000000000000000000000000000000000000000000000
0 3 60090515.0000000000000000000000000000000000000000000000000000
1 3 120931433.0000000000000000000000000000000000000000000000000000
20 3 1884056013.0000000000000000000000000000000000000000000000000000
40 3 3085036553.0000000000000000000000000000000000000000000000000000
60 3 4285459009.0000000000000000000000000000000000000000000000000000
80 3 5488018121.0000000000000000000000000000000000000000000000000000
100 3 6692403631.0000000000000000000000000000000000000000000000000000
120 3 7896417513.0000000000000000000000000000000000000000000000000000
140 3 9094561085.0000000000000000000000000000000000000000000000000000
160 3 10300988401.0000000000000000000000000000000000000000000000000000
180 3 11496036599.0000000000000000000000000000000000000000000000000000
200 3 12689952036.0000000000000000000000000000000000000000000000000000
0 30 59987199.0000000000000000000000000000000000000000000000000000
1 30 120218658.0000000000000000000000000000000000000000000000000000
20 30 1244567162.0000000000000000000000000000000000000000000000000000
40 30 2699142263.0000000000000000000000000000000000000000000000000000
60 30 3936049213.0000000000000000000000000000000000000000000000000000
80 30 5153685725.0000000000000000000000000000000000000000000000000000
100 30 6375660482.0000000000000000000000000000000000000000000000000000
120 30 7585178617.0000000000000000000000000000000000000000000000000000
140 30 8783838453.0000000000000000000000000000000000000000000000000000
160 30 9981253602.0000000000000000000000000000000000000000000000000000
180 30 11185412396.0000000000000000000000000000000000000000000000000000
200 30 12382119439.0000000000000000000000000000000000000000000000000000
0 31 59890401.0000000000000000000000000000000000000000000000000000
1 31 119841481.0000000000000000000000000000000000000000000000000000
20 31 1244552335.0000000000000000000000000000000000000000000000000000
40 31 2672159879.0000000000000000000000000000000000000000000000000000
60 31 3916713249.0000000000000000000000000000000000000000000000000000
80 31 5132775706.0000000000000000000000000000000000000000000000000000
100 31 6339758007.0000000000000000000000000000000000000000000000000000
120 31 7567684388.0000000000000000000000000000000000000000000000000000
140 31 8766762504.0000000000000000000000000000000000000000000000000000
160 31 9966974017.0000000000000000000000000000000000000000000000000000
180 31 11163376494.0000000000000000000000000000000000000000000000000000
200 31 12347246102.0000000000000000000000000000000000000000000000000000
0 32 59963267.0000000000000000000000000000000000000000000000000000
1 32 119853150.0000000000000000000000000000000000000000000000000000
20 32 1244592097.0000000000000000000000000000000000000000000000000000
40 32 2642578962.0000000000000000000000000000000000000000000000000000
60 32 3897027099.0000000000000000000000000000000000000000000000000000
80 32 5115629049.0000000000000000000000000000000000000000000000000000
100 32 6326599118.0000000000000000000000000000000000000000000000000000
120 32 7552779798.0000000000000000000000000000000000000000000000000000
140 32 8750268670.0000000000000000000000000000000000000000000000000000
160 32 9951943767.0000000000000000000000000000000000000000000000000000
180 32 11149353060.0000000000000000000000000000000000000000000000000000
200 32 12323227176.0000000000000000000000000000000000000000000000000000
0 33 59927776.0000000000000000000000000000000000000000000000000000
1 33 119751154.0000000000000000000000000000000000000000000000000000
20 33 1244573675.0000000000000000000000000000000000000000000000000000
40 33 2617297039.0000000000000000000000000000000000000000000000000000
60 33 3876583969.0000000000000000000000000000000000000000000000000000
80 33 5094303829.0000000000000000000000000000000000000000000000000000
100 33 6316831188.0000000000000000000000000000000000000000000000000000
120 33 7533562027.0000000000000000000000000000000000000000000000000000
140 33 8733575903.0000000000000000000000000000000000000000000000000000
160 33 9933583495.0000000000000000000000000000000000000000000000000000
180 33 11130298744.0000000000000000000000000000000000000000000000000000
200 33 12312884325.0000000000000000000000000000000000000000000000000000
0 34 60153995.0000000000000000000000000000000000000000000000000000
1 34 119983712.0000000000000000000000000000000000000000000000000000
20 34 1244506178.0000000000000000000000000000000000000000000000000000
40 34 2588037861.0000000000000000000000000000000000000000000000000000
60 34 3860159935.0000000000000000000000000000000000000000000000000000
80 34 5076629175.0000000000000000000000000000000000000000000000000000
100 34 6304600966.0000000000000000000000000000000000000000000000000000
120 34 7517048581.0000000000000000000000000000000000000000000000000000
140 34 8717264552.0000000000000000000000000000000000000000000000000000
160 34 9918379137.0000000000000000000000000000000000000000000000000000
180 34 11118228571.0000000000000000000000000000000000000000000000000000
200 34 12301663006.0000000000000000000000000000000000000000000000000000
0 35 60183509.0000000000000000000000000000000000000000000000000000
1 35 120001714.0000000000000000000000000000000000000000000000000000
20 35 1243668961.0000000000000000000000000000000000000000000000000000
40 35 2562465767.0000000000000000000000000000000000000000000000000000
60 35 3835131207.0000000000000000000000000000000000000000000000000000
80 35 5057554876.0000000000000000000000000000000000000000000000000000
100 35 6292012505.0000000000000000000000000000000000000000000000000000
120 35 7499006406.0000000000000000000000000000000000000000000000000000
140 35 8699682944.0000000000000000000000000000000000000000000000000000
160 35 9904209379.0000000000000000000000000000000000000000000000000000
180 35 11097612003.0000000000000000000000000000000000000000000000000000
200 35 12292418535.0000000000000000000000000000000000000000000000000000
0 36 60224082.0000000000000000000000000000000000000000000000000000
1 36 120015332.0000000000000000000000000000000000000000000000000000
20 36 1242716224.0000000000000000000000000000000000000000000000000000
40 36 2534510111.0000000000000000000000000000000000000000000000000000
60 36 3813218459.0000000000000000000000000000000000000000000000000000
80 36 5039717492.0000000000000000000000000000000000000000000000000000
100 36 6277622206.0000000000000000000000000000000000000000000000000000
120 36 7483201068.0000000000000000000000000000000000000000000000000000
140 36 8687120232.0000000000000000000000000000000000000000000000000000
160 36 9888278418.0000000000000000000000000000000000000000000000000000
180 36 11085035048.0000000000000000000000000000000000000000000000000000
200 36 12278370548.0000000000000000000000000000000000000000000000000000
0 37 60123956.0000000000000000000000000000000000000000000000000000
1 37 119816761.0000000000000000000000000000000000000000000000000000
20 37 1241086092.0000000000000000000000000000000000000000000000000000
40 37 2496293789.0000000000000000000000000000000000000000000000000000
60 37 3792630707.0000000000000000000000000000000000000000000000000000
80 37 5019141091.0000000000000000000000000000000000000000000000000000
100 37 6188122270.0000000000000000000000000000000000000000000000000000
120 37 7461149475.0000000000000000000000000000000000000000000000000000
140 37 8666221450.0000000000000000000000000000000000000000000000000000
160 37 9872480794.0000000000000000000000000000000000000000000000000000
180 37 11068056093.0000000000000000000000000000000000000000000000000000
200 37 12268248800.0000000000000000000000000000000000000000000000000000
0 38 59916294.0000000000000000000000000000000000000000000000000000
1 38 119818345.0000000000000000000000000000000000000000000000000000
20 38 1241089689.0000000000000000000000000000000000000000000000000000
40 38 2468123113.0000000000000000000000000000000000000000000000000000
60 38 3768424435.0000000000000000000000000000000000000000000000000000
80 38 4999994182.0000000000000000000000000000000000000000000000000000
100 38 6187710911.0000000000000000000000000000000000000000000000000000
120 38 7443878868.0000000000000000000000000000000000000000000000000000
140 38 8651250008.0000000000000000000000000000000000000000000000000000
160 38 9859852381.0000000000000000000000000000000000000000000000000000
180 38 11055927958.0000000000000000000000000000000000000000000000000000
200 38 12254923096.0000000000000000000000000000000000000000000000000000
0 39 59873615.0000000000000000000000000000000000000000000000000000
1 39 119069654.0000000000000000000000000000000000000000000000000000
20 39 1240455582.0000000000000000000000000000000000000000000000000000
40 39 2429094916.0000000000000000000000000000000000000000000000000000
60 39 3748727499.0000000000000000000000000000000000000000000000000000
80 39 4981590535.0000000000000000000000000000000000000000000000000000
100 39 6187212695.0000000000000000000000000000000000000000000000000000
120 39 7427230564.0000000000000000000000000000000000000000000000000000
140 39 8635004998.0000000000000000000000000000000000000000000000000000
160 39 9837884106.0000000000000000000000000000000000000000000000000000
180 39 11044185788.0000000000000000000000000000000000000000000000000000
200 39 12240348689.0000000000000000000000000000000000000000000000000000
0 4 60095379.0000000000000000000000000000000000000000000000000000
1 4 821225787.0000000000000000000000000000000000000000000000000000
20 4 1884085632.0000000000000000000000000000000000000000000000000000
40 4 3085009919.0000000000000000000000000000000000000000000000000000
60 4 4285492832.0000000000000000000000000000000000000000000000000000
80 4 5487509619.0000000000000000000000000000000000000000000000000000
100 4 6692463984.0000000000000000000000000000000000000000000000000000
120 4 7895571190.0000000000000000000000000000000000000000000000000000
140 4 9095750935.0000000000000000000000000000000000000000000000000000
160 4 10299429723.0000000000000000000000000000000000000000000000000000
180 4 11496512337.0000000000000000000000000000000000000000000000000000
200 4 12690895258.0000000000000000000000000000000000000000000000000000
0 5 60137343.0000000000000000000000000000000000000000000000000000
1 5 821294364.0000000000000000000000000000000000000000000000000000
20 5 1884147652.0000000000000000000000000000000000000000000000000000
40 5 3085085321.0000000000000000000000000000000000000000000000000000
60 5 4285542637.0000000000000000000000000000000000000000000000000000
80 5 5486906941.0000000000000000000000000000000000000000000000000000
100 5 6692552800.0000000000000000000000000000000000000000000000000000
120 5 7895233027.0000000000000000000000000000000000000000000000000000
140 5 9095840021.0000000000000000000000000000000000000000000000000000
160 5 10299513107.0000000000000000000000000000000000000000000000000000
180 5 11496588978.0000000000000000000000000000000000000000000000000000
200 5 12690994405.0000000000000000000000000000000000000000000000000000
0 6 59920254.0000000000000000000000000000000000000000000000000000
1 6 821066177.0000000000000000000000000000000000000000000000000000
20 6 1883904920.0000000000000000000000000000000000000000000000000000
40 6 3084890215.0000000000000000000000000000000000000000000000000000
60 6 4285295365.0000000000000000000000000000000000000000000000000000
80 6 5486671414.0000000000000000000000000000000000000000000000000000
100 6 6692354429.0000000000000000000000000000000000000000000000000000
120 6 7894969376.0000000000000000000000000000000000000000000000000000
140 6 9095561665.0000000000000000000000000000000000000000000000000000
160 6 10299309016.0000000000000000000000000000000000000000000000000000
180 6 11496327492.0000000000000000000000000000000000000000000000000000
200 6 12690776870.0000000000000000000000000000000000000000000000000000
0 7 61118217.0000000000000000000000000000000000000000000000000000
1 7 121215093.0000000000000000000000000000000000000000000000000000
20 7 1884065822.0000000000000000000000000000000000000000000000000000
40 7 3085056144.0000000000000000000000000000000000000000000000000000
60 7 4285206750.0000000000000000000000000000000000000000000000000000
80 7 5486821642.0000000000000000000000000000000000000000000000000000
100 7 6692511864.0000000000000000000000000000000000000000000000000000
120 7 7894688466.0000000000000000000000000000000000000000000000000000
140 7 9095306758.0000000000000000000000000000000000000000000000000000
160 7 10299481456.0000000000000000000000000000000000000000000000000000
180 7 11496401591.0000000000000000000000000000000000000000000000000000
200 7 12690945269.0000000000000000000000000000000000000000000000000000
0 8 61139351.0000000000000000000000000000000000000000000000000000
1 8 122031001.0000000000000000000000000000000000000000000000000000
20 8 1883944317.0000000000000000000000000000000000000000000000000000
40 8 3084820526.0000000000000000000000000000000000000000000000000000
60 8 4284539234.0000000000000000000000000000000000000000000000000000
80 8 5485455894.0000000000000000000000000000000000000000000000000000
100 8 6691731067.0000000000000000000000000000000000000000000000000000
120 8 7893770783.0000000000000000000000000000000000000000000000000000
140 8 9094864333.0000000000000000000000000000000000000000000000000000
160 8 10299350506.0000000000000000000000000000000000000000000000000000
180 8 11496224937.0000000000000000000000000000000000000000000000000000
200 8 12690365361.0000000000000000000000000000000000000000000000000000
0 9 61010878.0000000000000000000000000000000000000000000000000000
1 9 122055873.0000000000000000000000000000000000000000000000000000
20 9 1883883619.0000000000000000000000000000000000000000000000000000
40 9 3083754826.0000000000000000000000000000000000000000000000000000
60 9 4283949330.0000000000000000000000000000000000000000000000000000
80 9 5485158647.0000000000000000000000000000000000000000000000000000
100 9 6691554594.0000000000000000000000000000000000000000000000000000
120 9 7893387364.0000000000000000000000000000000000000000000000000000
140 9 9094144933.0000000000000000000000000000000000000000000000000000
160 9 10298909870.0000000000000000000000000000000000000000000000000000
180 9 11494813534.0000000000000000000000000000000000000000000000000000
200 9 12689819321.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_nearlargeinject_15M.txt <==
0 0 59684417.0000000000000000000000000000000000000000000000000000
1 0 118033047.0000000000000000000000000000000000000000000000000000
20 0 1873361819.0000000000000000000000000000000000000000000000000000
40 0 3060285752.0000000000000000000000000000000000000000000000000000
60 0 4258106473.0000000000000000000000000000000000000000000000000000
80 0 5447994120.0000000000000000000000000000000000000000000000000000
100 0 6635791840.0000000000000000000000000000000000000000000000000000
120 0 7828871066.0000000000000000000000000000000000000000000000000000
140 0 9017902032.0000000000000000000000000000000000000000000000000000
160 0 10207088426.0000000000000000000000000000000000000000000000000000
180 0 11401974824.0000000000000000000000000000000000000000000000000000
200 0 12592595986.0000000000000000000000000000000000000000000000000000
0 1 59848268.0000000000000000000000000000000000000000000000000000
1 1 118555045.0000000000000000000000000000000000000000000000000000
20 1 1874186350.0000000000000000000000000000000000000000000000000000
40 1 3060569426.0000000000000000000000000000000000000000000000000000
60 1 4259856555.0000000000000000000000000000000000000000000000000000
80 1 5448756705.0000000000000000000000000000000000000000000000000000
100 1 6636862143.0000000000000000000000000000000000000000000000000000
120 1 7830048773.0000000000000000000000000000000000000000000000000000
140 1 9018392949.0000000000000000000000000000000000000000000000000000
160 1 10208653186.0000000000000000000000000000000000000000000000000000
180 1 11402538531.0000000000000000000000000000000000000000000000000000
200 1 12593092828.0000000000000000000000000000000000000000000000000000
0 10 60575141.0000000000000000000000000000000000000000000000000000
1 10 120778294.0000000000000000000000000000000000000000000000000000
20 10 1873896005.0000000000000000000000000000000000000000000000000000
40 10 3060072856.0000000000000000000000000000000000000000000000000000
60 10 4258910424.0000000000000000000000000000000000000000000000000000
80 10 5447172295.0000000000000000000000000000000000000000000000000000
100 10 6634953805.0000000000000000000000000000000000000000000000000000
120 10 7827913847.0000000000000000000000000000000000000000000000000000
140 10 9016957914.0000000000000000000000000000000000000000000000000000
160 10 10207028383.0000000000000000000000000000000000000000000000000000
180 10 11400482147.0000000000000000000000000000000000000000000000000000
200 10 12591246380.0000000000000000000000000000000000000000000000000000
0 11 60752727.0000000000000000000000000000000000000000000000000000
1 11 120750300.0000000000000000000000000000000000000000000000000000
20 11 1856605652.0000000000000000000000000000000000000000000000000000
40 11 3045079089.0000000000000000000000000000000000000000000000000000
60 11 4243332140.0000000000000000000000000000000000000000000000000000
80 11 5424274769.0000000000000000000000000000000000000000000000000000
100 11 6628697231.0000000000000000000000000000000000000000000000000000
120 11 7817447581.0000000000000000000000000000000000000000000000000000
140 11 9006087239.0000000000000000000000000000000000000000000000000000
160 11 10193425736.0000000000000000000000000000000000000000000000000000
180 11 11388725630.0000000000000000000000000000000000000000000000000000
200 11 12563191297.0000000000000000000000000000000000000000000000000000
0 12 60712602.0000000000000000000000000000000000000000000000000000
1 12 120832218.0000000000000000000000000000000000000000000000000000
20 12 1836685048.0000000000000000000000000000000000000000000000000000
40 12 3032296078.0000000000000000000000000000000000000000000000000000
60 12 4229860766.0000000000000000000000000000000000000000000000000000
80 12 5410099521.0000000000000000000000000000000000000000000000000000
100 12 6620269530.0000000000000000000000000000000000000000000000000000
120 12 7808150939.0000000000000000000000000000000000000000000000000000
140 12 8995495154.0000000000000000000000000000000000000000000000000000
160 12 10181621272.0000000000000000000000000000000000000000000000000000
180 12 11376985146.0000000000000000000000000000000000000000000000000000
200 12 12543462458.0000000000000000000000000000000000000000000000000000
0 13 59720971.0000000000000000000000000000000000000000000000000000
1 13 120636292.0000000000000000000000000000000000000000000000000000
20 13 1817976062.0000000000000000000000000000000000000000000000000000
40 13 3017481788.0000000000000000000000000000000000000000000000000000
60 13 4214277428.0000000000000000000000000000000000000000000000000000
80 13 5398178167.0000000000000000000000000000000000000000000000000000
100 13 6612472805.0000000000000000000000000000000000000000000000000000
120 13 7798862975.0000000000000000000000000000000000000000000000000000
140 13 8983757180.0000000000000000000000000000000000000000000000000000
160 13 10169793093.0000000000000000000000000000000000000000000000000000
180 13 11359870074.0000000000000000000000000000000000000000000000000000
200 13 12533585168.0000000000000000000000000000000000000000000000000000
0 14 60734031.0000000000000000000000000000000000000000000000000000
1 14 120841408.0000000000000000000000000000000000000000000000000000
20 14 1800095264.0000000000000000000000000000000000000000000000000000
40 14 3000961873.0000000000000000000000000000000000000000000000000000
60 14 4198398291.0000000000000000000000000000000000000000000000000000
80 14 5459905835.0000000000000000000000000000000000000000000000000000
100 14 6604295438.0000000000000000000000000000000000000000000000000000
120 14 7788060550.0000000000000000000000000000000000000000000000000000
140 14 8974678126.0000000000000000000000000000000000000000000000000000
160 14 10157160972.0000000000000000000000000000000000000000000000000000
180 14 11346613889.0000000000000000000000000000000000000000000000000000
200 14 12524533126.0000000000000000000000000000000000000000000000000000
0 15 60741954.0000000000000000000000000000000000000000000000000000
1 15 120883224.0000000000000000000000000000000000000000000000000000
20 15 1775840761.0000000000000000000000000000000000000000000000000000
40 15 2983817376.0000000000000000000000000000000000000000000000000000
60 15 4183105773.0000000000000000000000000000000000000000000000000000
80 15 5459861259.0000000000000000000000000000000000000000000000000000
100 15 6595732385.0000000000000000000000000000000000000000000000000000
120 15 7777506485.0000000000000000000000000000000000000000000000000000
140 15 8961855577.0000000000000000000000000000000000000000000000000000
160 15 10146483406.0000000000000000000000000000000000000000000000000000
180 15 11331138567.0000000000000000000000000000000000000000000000000000
200 15 12514308387.0000000000000000000000000000000000000000000000000000
0 16 60685586.0000000000000000000000000000000000000000000000000000
1 16 120879428.0000000000000000000000000000000000000000000000000000
20 16 1756216178.0000000000000000000000000000000000000000000000000000
40 16 2968799441.0000000000000000000000000000000000000000000000000000
60 16 4168764665.0000000000000000000000000000000000000000000000000000
80 16 5459787443.0000000000000000000000000000000000000000000000000000
100 16 6587660765.0000000000000000000000000000000000000000000000000000
120 16 7767904883.0000000000000000000000000000000000000000000000000000
140 16 8951309558.0000000000000000000000000000000000000000000000000000
160 16 10134199983.0000000000000000000000000000000000000000000000000000
180 16 11320130600.0000000000000000000000000000000000000000000000000000
200 16 12504193716.0000000000000000000000000000000000000000000000000000
0 17 60655443.0000000000000000000000000000000000000000000000000000
1 17 120893313.0000000000000000000000000000000000000000000000000000
20 17 1735444341.0000000000000000000000000000000000000000000000000000
40 17 2950841539.0000000000000000000000000000000000000000000000000000
60 17 4150715422.0000000000000000000000000000000000000000000000000000
80 17 5348455522.0000000000000000000000000000000000000000000000000000
100 17 6579536422.0000000000000000000000000000000000000000000000000000
120 17 7758632303.0000000000000000000000000000000000000000000000000000
140 17 8942026665.0000000000000000000000000000000000000000000000000000
160 17 10121520921.0000000000000000000000000000000000000000000000000000
180 17 11306375090.0000000000000000000000000000000000000000000000000000
200 17 12493802355.0000000000000000000000000000000000000000000000000000
0 18 60620767.0000000000000000000000000000000000000000000000000000
1 18 121096951.0000000000000000000000000000000000000000000000000000
20 18 1713516922.0000000000000000000000000000000000000000000000000000
40 18 2934942030.0000000000000000000000000000000000000000000000000000
60 18 4134502358.0000000000000000000000000000000000000000000000000000
80 18 5333589179.0000000000000000000000000000000000000000000000000000
100 18 6573224273.0000000000000000000000000000000000000000000000000000
120 18 7749941648.0000000000000000000000000000000000000000000000000000
140 18 8932042297.0000000000000000000000000000000000000000000000000000
160 18 10109567602.0000000000000000000000000000000000000000000000000000
180 18 11290802231.0000000000000000000000000000000000000000000000000000
200 18 12481983879.0000000000000000000000000000000000000000000000000000
0 19 60502770.0000000000000000000000000000000000000000000000000000
1 19 121009611.0000000000000000000000000000000000000000000000000000
20 19 1687417233.0000000000000000000000000000000000000000000000000000
40 19 2917401519.0000000000000000000000000000000000000000000000000000
60 19 4119476847.0000000000000000000000000000000000000000000000000000
80 19 5318464694.0000000000000000000000000000000000000000000000000000
100 19 6565609893.0000000000000000000000000000000000000000000000000000
120 19 7741263125.0000000000000000000000000000000000000000000000000000
140 19 8918511410.0000000000000000000000000000000000000000000000000000
160 19 10097491828.0000000000000000000000000000000000000000000000000000
180 19 11278644668.0000000000000000000000000000000000000000000000000000
200 19 12470027021.0000000000000000000000000000000000000000000000000000
0 2 60064307.0000000000000000000000000000000000000000000000000000
1 2 119288161.0000000000000000000000000000000000000000000000000000
20 2 1874235551.0000000000000000000000000000000000000000000000000000
40 2 3060606476.0000000000000000000000000000000000000000000000000000
60 2 4259878568.0000000000000000000000000000000000000000000000000000
80 2 5448774915.0000000000000000000000000000000000000000000000000000
100 2 6637813173.0000000000000000000000000000000000000000000000000000
120 2 7830419244.0000000000000000000000000000000000000000000000000000
140 2 9018421184.0000000000000000000000000000000000000000000000000000
160 2 10208751650.0000000000000000000000000000000000000000000000000000
180 2 11402788690.0000000000000000000000000000000000000000000000000000
200 2 12593128195.0000000000000000000000000000000000000000000000000000
0 20 60024105.0000000000000000000000000000000000000000000000000000
1 20 121086297.0000000000000000000000000000000000000000000000000000
20 20 1667133019.0000000000000000000000000000000000000000000000000000
40 20 2901715116.0000000000000000000000000000000000000000000000000000
60 20 4103548831.0000000000000000000000000000000000000000000000000000
80 20 5305151573.0000000000000000000000000000000000000000000000000000
100 20 6561202869.0000000000000000000000000000000000000000000000000000
120 20 7733088427.0000000000000000000000000000000000000000000000000000
140 20 8909746426.0000000000000000000000000000000000000000000000000000
160 20 10086769004.0000000000000000000000000000000000000000000000000000
180 20 11265108390.0000000000000000000000000000000000000000000000000000
200 20 12459335700.0000000000000000000000000000000000000000000000000000
0 21 60231058.0000000000000000000000000000000000000000000000000000
1 21 119320581.0000000000000000000000000000000000000000000000000000
20 21 1634831185.0000000000000000000000000000000000000000000000000000
40 21 2884823916.0000000000000000000000000000000000000000000000000000
60 21 4088949559.0000000000000000000000000000000000000000000000000000
80 21 5290581373.0000000000000000000000000000000000000000000000000000
100 21 6545165138.0000000000000000000000000000000000000000000000000000
120 21 7720579846.0000000000000000000000000000000000000000000000000000
140 21 8902162348.0000000000000000000000000000000000000000000000000000
160 21 10077958388.0000000000000000000000000000000000000000000000000000
180 21 11260828540.0000000000000000000000000000000000000000000000000000
200 21 12430126139.0000000000000000000000000000000000000000000000000000
0 22 60149574.0000000000000000000000000000000000000000000000000000
1 22 119237828.0000000000000000000000000000000000000000000000000000
20 22 1597206498.0000000000000000000000000000000000000000000000000000
40 22 2863892149.0000000000000000000000000000000000000000000000000000
60 22 4073679324.0000000000000000000000000000000000000000000000000000
80 22 5275577715.0000000000000000000000000000000000000000000000000000
100 22 6528254397.0000000000000000000000000000000000000000000000000000
120 22 7708939283.0000000000000000000000000000000000000000000000000000
140 22 8890137984.0000000000000000000000000000000000000000000000000000
160 22 10070282420.0000000000000000000000000000000000000000000000000000
180 22 11255605027.0000000000000000000000000000000000000000000000000000
200 22 12421891693.0000000000000000000000000000000000000000000000000000
0 23 60176065.0000000000000000000000000000000000000000000000000000
1 23 119632180.0000000000000000000000000000000000000000000000000000
20 23 1556979470.0000000000000000000000000000000000000000000000000000
40 23 2843838893.0000000000000000000000000000000000000000000000000000
60 23 4058172198.0000000000000000000000000000000000000000000000000000
80 23 5258316575.0000000000000000000000000000000000000000000000000000
100 23 6510840668.0000000000000000000000000000000000000000000000000000
120 23 7698810236.0000000000000000000000000000000000000000000000000000
140 23 8882033193.0000000000000000000000000000000000000000000000000000
160 23 10063613570.0000000000000000000000000000000000000000000000000000
180 23 11243962643.0000000000000000000000000000000000000000000000000000
200 23 12417037463.0000000000000000000000000000000000000000000000000000
0 24 60467226.0000000000000000000000000000000000000000000000000000
1 24 120111318.0000000000000000000000000000000000000000000000000000
20 24 1514102529.0000000000000000000000000000000000000000000000000000
40 24 2826082067.0000000000000000000000000000000000000000000000000000
60 24 4039533289.0000000000000000000000000000000000000000000000000000
80 24 5242397028.0000000000000000000000000000000000000000000000000000
100 24 6495876392.0000000000000000000000000000000000000000000000000000
120 24 7686217306.0000000000000000000000000000000000000000000000000000
140 24 8874817643.0000000000000000000000000000000000000000000000000000
160 24 10054065755.0000000000000000000000000000000000000000000000000000
180 24 11235877233.0000000000000000000000000000000000000000000000000000
200 24 12409645903.0000000000000000000000000000000000000000000000000000
0 25 60429659.0000000000000000000000000000000000000000000000000000
1 25 120063724.0000000000000000000000000000000000000000000000000000
20 25 1473979907.0000000000000000000000000000000000000000000000000000
40 25 2803699240.0000000000000000000000000000000000000000000000000000
60 25 4021774618.0000000000000000000000000000000000000000000000000000
80 25 5227662527.0000000000000000000000000000000000000000000000000000
100 25 6480642808.0000000000000000000000000000000000000000000000000000
120 25 7675141308.0000000000000000000000000000000000000000000000000000
140 25 8863155398.0000000000000000000000000000000000000000000000000000
160 25 10045558059.0000000000000000000000000000000000000000000000000000
180 25 11228756959.0000000000000000000000000000000000000000000000000000
200 25 12404608112.0000000000000000000000000000000000000000000000000000
0 26 60452199.0000000000000000000000000000000000000000000000000000
1 26 120167721.0000000000000000000000000000000000000000000000000000
20 26 1172604724.0000000000000000000000000000000000000000000000000000
40 26 2780801435.0000000000000000000000000000000000000000000000000000
60 26 4005320106.0000000000000000000000000000000000000000000000000000
80 26 5213445563.0000000000000000000000000000000000000000000000000000
100 26 6466517227.0000000000000000000000000000000000000000000000000000
120 26 7662633135.0000000000000000000000000000000000000000000000000000
140 26 8850304821.0000000000000000000000000000000000000000000000000000
160 26 10036506479.0000000000000000000000000000000000000000000000000000
180 26 11223233248.0000000000000000000000000000000000000000000000000000
200 26 12398718330.0000000000000000000000000000000000000000000000000000
0 27 60421075.0000000000000000000000000000000000000000000000000000
1 27 120148384.0000000000000000000000000000000000000000000000000000
20 27 1189405076.0000000000000000000000000000000000000000000000000000
40 27 2762021678.0000000000000000000000000000000000000000000000000000
60 27 3987628611.0000000000000000000000000000000000000000000000000000
80 27 5197126905.0000000000000000000000000000000000000000000000000000
100 27 6449664738.0000000000000000000000000000000000000000000000000000
120 27 7649771353.0000000000000000000000000000000000000000000000000000
140 27 8836447346.0000000000000000000000000000000000000000000000000000
160 27 10027129983.0000000000000000000000000000000000000000000000000000
180 27 11212287777.0000000000000000000000000000000000000000000000000000
200 27 12391943203.0000000000000000000000000000000000000000000000000000
0 28 60401620.0000000000000000000000000000000000000000000000000000
1 28 120139023.0000000000000000000000000000000000000000000000000000
20 28 1213971674.0000000000000000000000000000000000000000000000000000
40 28 2743201512.0000000000000000000000000000000000000000000000000000
60 28 3972434627.0000000000000000000000000000000000000000000000000000
80 28 5180003623.0000000000000000000000000000000000000000000000000000
100 28 6432740692.0000000000000000000000000000000000000000000000000000
120 28 7636431893.0000000000000000000000000000000000000000000000000000
140 28 8826320170.0000000000000000000000000000000000000000000000000000
160 28 10019937969.0000000000000000000000000000000000000000000000000000
180 28 11207187044.0000000000000000000000000000000000000000000000000000
200 28 12387209964.0000000000000000000000000000000000000000000000000000
0 29 60271863.0000000000000000000000000000000000000000000000000000
1 29 119949806.0000000000000000000000000000000000000000000000000000
20 29 1240482751.0000000000000000000000000000000000000000000000000000
40 29 2720461351.0000000000000000000000000000000000000000000000000000
60 29 3955348761.0000000000000000000000000000000000000000000000000000
80 29 5163770910.0000000000000000000000000000000000000000000000000000
100 29 6405451525.0000000000000000000000000000000000000000000000000000
120 29 7623278115.0000000000000000000000000000000000000000000000000000
140 29 8816867000.0000000000000000000000000000000000000000000000000000
160 29 10010342231.0000000000000000000000000000000000000000000000000000
180 29 11200634095.0000000000000000000000000000000000000000000000000000
200 29 12381392474.0000000000000000000000000000000000000000000000000000
0 3 60421394.0000000000000000000000000000000000000000000000000000
1 3 119263152.0000000000000000000000000000000000000000000000000000
20 3 1874551818.0000000000000000000000000000000000000000000000000000
40 3 3061365287.0000000000000000000000000000000000000000000000000000
60 3 4259834936.0000000000000000000000000000000000000000000000000000
80 3 5448787208.0000000000000000000000000000000000000000000000000000
100 3 6637957042.0000000000000000000000000000000000000000000000000000
120 3 7830686648.0000000000000000000000000000000000000000000000000000
140 3 9018792298.0000000000000000000000000000000000000000000000000000
160 3 10208759145.0000000000000000000000000000000000000000000000000000
180 3 11403922107.0000000000000000000000000000000000000000000000000000
200 3 12593552166.0000000000000000000000000000000000000000000000000000
0 30 60280352.0000000000000000000000000000000000000000000000000000
1 30 119742266.0000000000000000000000000000000000000000000000000000
20 30 1241097610.0000000000000000000000000000000000000000000000000000
40 30 2698218286.0000000000000000000000000000000000000000000000000000
60 30 3940517273.0000000000000000000000000000000000000000000000000000
80 30 5149474996.0000000000000000000000000000000000000000000000000000
100 30 6384364811.0000000000000000000000000000000000000000000000000000
120 30 7611447435.0000000000000000000000000000000000000000000000000000
140 30 8806509949.0000000000000000000000000000000000000000000000000000
160 30 10003045003.0000000000000000000000000000000000000000000000000000
180 30 11190788555.0000000000000000000000000000000000000000000000000000
200 30 12372331552.0000000000000000000000000000000000000000000000000000
0 31 59794851.0000000000000000000000000000000000000000000000000000
1 31 119677973.0000000000000000000000000000000000000000000000000000
20 31 1241095047.0000000000000000000000000000000000000000000000000000
40 31 2668414181.0000000000000000000000000000000000000000000000000000
60 31 3919038036.0000000000000000000000000000000000000000000000000000
80 31 5130634135.0000000000000000000000000000000000000000000000000000
100 31 6365264306.0000000000000000000000000000000000000000000000000000
120 31 7595182225.0000000000000000000000000000000000000000000000000000
140 31 8790217987.0000000000000000000000000000000000000000000000000000
160 31 9990921932.0000000000000000000000000000000000000000000000000000
180 31 11179447932.0000000000000000000000000000000000000000000000000000
200 31 12345291681.0000000000000000000000000000000000000000000000000000
0 32 59849946.0000000000000000000000000000000000000000000000000000
1 32 119064454.0000000000000000000000000000000000000000000000000000
20 32 1241121852.0000000000000000000000000000000000000000000000000000
40 32 2640243164.0000000000000000000000000000000000000000000000000000
60 32 3896782873.0000000000000000000000000000000000000000000000000000
80 32 5110166133.0000000000000000000000000000000000000000000000000000
100 32 6340045566.0000000000000000000000000000000000000000000000000000
120 32 7574582976.0000000000000000000000000000000000000000000000000000
140 32 8776337313.0000000000000000000000000000000000000000000000000000
160 32 9976682744.0000000000000000000000000000000000000000000000000000
180 32 11165594251.0000000000000000000000000000000000000000000000000000
200 32 12327754925.0000000000000000000000000000000000000000000000000000
0 33 59836385.0000000000000000000000000000000000000000000000000000
1 33 118999272.0000000000000000000000000000000000000000000000000000
20 33 1241053607.0000000000000000000000000000000000000000000000000000
40 33 2614936605.0000000000000000000000000000000000000000000000000000
60 33 3877135505.0000000000000000000000000000000000000000000000000000
80 33 5091682324.0000000000000000000000000000000000000000000000000000
100 33 6316597931.0000000000000000000000000000000000000000000000000000
120 33 7559406258.0000000000000000000000000000000000000000000000000000
140 33 8760738598.0000000000000000000000000000000000000000000000000000
160 33 9960054379.0000000000000000000000000000000000000000000000000000
180 33 11152466931.0000000000000000000000000000000000000000000000000000
200 33 12320051412.0000000000000000000000000000000000000000000000000000
0 34 59921682.0000000000000000000000000000000000000000000000000000
1 34 118955822.0000000000000000000000000000000000000000000000000000
20 34 1240746624.0000000000000000000000000000000000000000000000000000
40 34 2588951054.0000000000000000000000000000000000000000000000000000
60 34 3855383843.0000000000000000000000000000000000000000000000000000
80 34 5074044492.0000000000000000000000000000000000000000000000000000
100 34 6298785372.0000000000000000000000000000000000000000000000000000
120 34 7541182462.0000000000000000000000000000000000000000000000000000
140 34 8743227645.0000000000000000000000000000000000000000000000000000
160 34 9944647038.0000000000000000000000000000000000000000000000000000
180 34 11135643485.0000000000000000000000000000000000000000000000000000
200 34 12311794594.0000000000000000000000000000000000000000000000000000
0 35 59878430.0000000000000000000000000000000000000000000000000000
1 35 118710569.0000000000000000000000000000000000000000000000000000
20 35 1240555373.0000000000000000000000000000000000000000000000000000
40 35 2553548420.0000000000000000000000000000000000000000000000000000
60 35 3830289796.0000000000000000000000000000000000000000000000000000
80 35 5056711052.0000000000000000000000000000000000000000000000000000
100 35 6280635061.0000000000000000000000000000000000000000000000000000
120 35 7521870090.0000000000000000000000000000000000000000000000000000
140 35 8729219626.0000000000000000000000000000000000000000000000000000
160 35 9927195414.0000000000000000000000000000000000000000000000000000
180 35 11124924662.0000000000000000000000000000000000000000000000000000
200 35 12301902447.0000000000000000000000000000000000000000000000000000
0 36 59776170.0000000000000000000000000000000000000000000000000000
1 36 118599242.0000000000000000000000000000000000000000000000000000
20 36 1238993751.0000000000000000000000000000000000000000000000000000
40 36 2525924331.0000000000000000000000000000000000000000000000000000
60 36 3809398062.0000000000000000000000000000000000000000000000000000
80 36 5039379063.0000000000000000000000000000000000000000000000000000
100 36 6263763803.0000000000000000000000000000000000000000000000000000
120 36 7500922631.0000000000000000000000000000000000000000000000000000
140 36 8713906018.0000000000000000000000000000000000000000000000000000
160 36 9914675202.0000000000000000000000000000000000000000000000000000
180 36 11109720503.0000000000000000000000000000000000000000000000000000
200 36 12293981838.0000000000000000000000000000000000000000000000000000
0 37 59634687.0000000000000000000000000000000000000000000000000000
1 37 118553248.0000000000000000000000000000000000000000000000000000
20 37 1238621092.0000000000000000000000000000000000000000000000000000
40 37 2495394911.0000000000000000000000000000000000000000000000000000
60 37 3789252757.0000000000000000000000000000000000000000000000000000
80 37 5019621237.0000000000000000000000000000000000000000000000000000
100 37 6177577293.0000000000000000000000000000000000000000000000000000
120 37 7479897465.0000000000000000000000000000000000000000000000000000
140 37 8696685464.0000000000000000000000000000000000000000000000000000
160 37 9900971610.0000000000000000000000000000000000000000000000000000
180 37 11093279703.0000000000000000000000000000000000000000000000000000
200 37 12282921297.0000000000000000000000000000000000000000000000000000
0 38 59354041.0000000000000000000000000000000000000000000000000000
1 38 118396185.0000000000000000000000000000000000000000000000000000
20 38 1237806803.0000000000000000000000000000000000000000000000000000
40 38 2463304183.0000000000000000000000000000000000000000000000000000
60 38 3765735086.0000000000000000000000000000000000000000000000000000
80 38 5003765240.0000000000000000000000000000000000000000000000000000
100 38 6177117330.0000000000000000000000000000000000000000000000000000
120 38 7459426468.0000000000000000000000000000000000000000000000000000
140 38 8679844504.0000000000000000000000000000000000000000000000000000
160 38 9884069276.0000000000000000000000000000000000000000000000000000
180 38 11077067399.0000000000000000000000000000000000000000000000000000
200 38 12273238714.0000000000000000000000000000000000000000000000000000
0 39 59346001.0000000000000000000000000000000000000000000000000000
1 39 118132025.0000000000000000000000000000000000000000000000000000
20 39 1237566798.0000000000000000000000000000000000000000000000000000
40 39 2426402627.0000000000000000000000000000000000000000000000000000
60 39 3742832437.0000000000000000000000000000000000000000000000000000
80 39 4984735400.0000000000000000000000000000000000000000000000000000
100 39 6176510874.0000000000000000000000000000000000000000000000000000
120 39 7439730900.0000000000000000000000000000000000000000000000000000
140 39 8662711178.0000000000000000000000000000000000000000000000000000
160 39 9865757466.0000000000000000000000000000000000000000000000000000
180 39 11061925795.0000000000000000000000000000000000000000000000000000
200 39 12263714307.0000000000000000000000000000000000000000000000000000
0 4 60476747.0000000000000000000000000000000000000000000000000000
1 4 819561111.0000000000000000000000000000000000000000000000000000
20 4 1874633752.0000000000000000000000000000000000000000000000000000
40 4 3061710172.0000000000000000000000000000000000000000000000000000
60 4 4260006439.0000000000000000000000000000000000000000000000000000
80 4 5449476385.0000000000000000000000000000000000000000000000000000
100 4 6638728110.0000000000000000000000000000000000000000000000000000
120 4 7831618558.0000000000000000000000000000000000000000000000000000
140 4 9018803037.0000000000000000000000000000000000000000000000000000
160 4 10208923454.0000000000000000000000000000000000000000000000000000
180 4 11404941380.0000000000000000000000000000000000000000000000000000
200 4 12594222164.0000000000000000000000000000000000000000000000000000
0 5 61080671.0000000000000000000000000000000000000000000000000000
1 5 819421425.0000000000000000000000000000000000000000000000000000
20 5 1874518495.0000000000000000000000000000000000000000000000000000
40 5 3061588961.0000000000000000000000000000000000000000000000000000
60 5 4260843821.0000000000000000000000000000000000000000000000000000
80 5 5449354100.0000000000000000000000000000000000000000000000000000
100 5 6638615170.0000000000000000000000000000000000000000000000000000
120 5 7831505099.0000000000000000000000000000000000000000000000000000
140 5 9019277242.0000000000000000000000000000000000000000000000000000
160 5 10209677528.0000000000000000000000000000000000000000000000000000
180 5 11404834288.0000000000000000000000000000000000000000000000000000
200 5 12594112426.0000000000000000000000000000000000000000000000000000
0 6 61226307.0000000000000000000000000000000000000000000000000000
1 6 819519801.0000000000000000000000000000000000000000000000000000
20 6 1874567282.0000000000000000000000000000000000000000000000000000
40 6 3061634125.0000000000000000000000000000000000000000000000000000
60 6 4260933565.0000000000000000000000000000000000000000000000000000
80 6 5449386526.0000000000000000000000000000000000000000000000000000
100 6 6638688117.0000000000000000000000000000000000000000000000000000
120 6 7831501071.0000000000000000000000000000000000000000000000000000
140 6 9019336133.0000000000000000000000000000000000000000000000000000
160 6 10209974523.0000000000000000000000000000000000000000000000000000
180 6 11404818487.0000000000000000000000000000000000000000000000000000
200 6 12594112309.0000000000000000000000000000000000000000000000000000
0 7 61037928.0000000000000000000000000000000000000000000000000000
1 7 120416635.0000000000000000000000000000000000000000000000000000
20 7 1874320675.0000000000000000000000000000000000000000000000000000
40 7 3061339919.0000000000000000000000000000000000000000000000000000
60 7 4260794968.0000000000000000000000000000000000000000000000000000
80 7 5449114938.0000000000000000000000000000000000000000000000000000
100 7 6638564783.0000000000000000000000000000000000000000000000000000
120 7 7831179576.0000000000000000000000000000000000000000000000000000
140 7 9019280321.0000000000000000000000000000000000000000000000000000
160 7 10209919240.0000000000000000000000000000000000000000000000000000
180 7 11404400302.0000000000000000000000000000000000000000000000000000
200 7 12593558374.0000000000000000000000000000000000000000000000000000
0 8 60814453.0000000000000000000000000000000000000000000000000000
1 8 120754967.0000000000000000000000000000000000000000000000000000
20 8 1874292055.0000000000000000000000000000000000000000000000000000
40 8 3060433516.0000000000000000000000000000000000000000000000000000
60 8 4259956004.0000000000000000000000000000000000000000000000000000
80 8 5449111264.0000000000000000000000000000000000000000000000000000
100 8 6637730056.0000000000000000000000000000000000000000000000000000
120 8 7830125345.0000000000000000000000000000000000000000000000000000
140 8 9019249859.0000000000000000000000000000000000000000000000000000
160 8 10209912563.0000000000000000000000000000000000000000000000000000
180 8 11403602196.0000000000000000000000000000000000000000000000000000
200 8 12593335749.0000000000000000000000000000000000000000000000000000
0 9 60937271.0000000000000000000000000000000000000000000000000000
1 9 120948983.0000000000000000000000000000000000000000000000000000
20 9 1874056466.0000000000000000000000000000000000000000000000000000
40 9 3060566211.0000000000000000000000000000000000000000000000000000
60 9 4259201549.0000000000000000000000000000000000000000000000000000
80 9 5448761670.0000000000000000000000000000000000000000000000000000
100 9 6636679381.0000000000000000000000000000000000000000000000000000
120 9 7828996422.0000000000000000000000000000000000000000000000000000
140 9 9018201290.0000000000000000000000000000000000000000000000000000
160 9 10208726092.0000000000000000000000000000000000000000000000000000
180 9 11402337607.0000000000000000000000000000000000000000000000000000
200 9 12592588745.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_smallinject.txt <==
0 0 61307094.0000000000000000000000000000000000000000000000000000
1 0 120623368.0000000000000000000000000000000000000000000000000000
20 0 1879032036.0000000000000000000000000000000000000000000000000000
40 0 3076645108.0000000000000000000000000000000000000000000000000000
60 0 4277364210.0000000000000000000000000000000000000000000000000000
80 0 5485965780.0000000000000000000000000000000000000000000000000000
100 0 6688102326.0000000000000000000000000000000000000000000000000000
120 0 7887357512.0000000000000000000000000000000000000000000000000000
140 0 9095443921.0000000000000000000000000000000000000000000000000000
160 0 10292795841.0000000000000000000000000000000000000000000000000000
180 0 11483902971.0000000000000000000000000000000000000000000000000000
200 0 12684652766.0000000000000000000000000000000000000000000000000000
0 1 61398791.0000000000000000000000000000000000000000000000000000
1 1 120651305.0000000000000000000000000000000000000000000000000000
20 1 1879078329.0000000000000000000000000000000000000000000000000000
40 1 3076694434.0000000000000000000000000000000000000000000000000000
60 1 4277425777.0000000000000000000000000000000000000000000000000000
80 1 5486025001.0000000000000000000000000000000000000000000000000000
100 1 6688167823.0000000000000000000000000000000000000000000000000000
120 1 7887421304.0000000000000000000000000000000000000000000000000000
140 1 9095534865.0000000000000000000000000000000000000000000000000000
160 1 10292840932.0000000000000000000000000000000000000000000000000000
180 1 11485875232.0000000000000000000000000000000000000000000000000000
200 1 12684745082.0000000000000000000000000000000000000000000000000000
0 10 60098244.0000000000000000000000000000000000000000000000000000
1 10 119385039.0000000000000000000000000000000000000000000000000000
20 10 1875032892.0000000000000000000000000000000000000000000000000000
40 10 3072567599.0000000000000000000000000000000000000000000000000000
60 10 4275334119.0000000000000000000000000000000000000000000000000000
80 10 5485120200.0000000000000000000000000000000000000000000000000000
100 10 6682290225.0000000000000000000000000000000000000000000000000000
120 10 7886524486.0000000000000000000000000000000000000000000000000000
140 10 9094180678.0000000000000000000000000000000000000000000000000000
160 10 10292261356.0000000000000000000000000000000000000000000000000000
180 10 11483459656.0000000000000000000000000000000000000000000000000000
200 10 12682710936.0000000000000000000000000000000000000000000000000000
0 11 60769392.0000000000000000000000000000000000000000000000000000
1 11 119232877.0000000000000000000000000000000000000000000000000000
20 11 1857535818.0000000000000000000000000000000000000000000000000000
40 11 3055643582.0000000000000000000000000000000000000000000000000000
60 11 4258773865.0000000000000000000000000000000000000000000000000000
80 11 5467591412.0000000000000000000000000000000000000000000000000000
100 11 6667184900.0000000000000000000000000000000000000000000000000000
120 11 7871402964.0000000000000000000000000000000000000000000000000000
140 11 9077159336.0000000000000000000000000000000000000000000000000000
160 11 10276554295.0000000000000000000000000000000000000000000000000000
180 11 11470263751.0000000000000000000000000000000000000000000000000000
200 11 12653824466.0000000000000000000000000000000000000000000000000000
0 12 60898389.0000000000000000000000000000000000000000000000000000
1 12 119336403.0000000000000000000000000000000000000000000000000000
20 12 1837592124.0000000000000000000000000000000000000000000000000000
40 12 3038838747.0000000000000000000000000000000000000000000000000000
60 12 4241377276.0000000000000000000000000000000000000000000000000000
80 12 5451332997.0000000000000000000000000000000000000000000000000000
100 12 6650260994.0000000000000000000000000000000000000000000000000000
120 12 7855199778.0000000000000000000000000000000000000000000000000000
140 12 9059633363.0000000000000000000000000000000000000000000000000000
160 12 10260177478.0000000000000000000000000000000000000000000000000000
180 12 11456353271.0000000000000000000000000000000000000000000000000000
200 12 12631261364.0000000000000000000000000000000000000000000000000000
0 13 60837741.0000000000000000000000000000000000000000000000000000
1 13 119316181.0000000000000000000000000000000000000000000000000000
20 13 1812342900.0000000000000000000000000000000000000000000000000000
40 13 3023191747.0000000000000000000000000000000000000000000000000000
60 13 4224708290.0000000000000000000000000000000000000000000000000000
80 13 5432646995.0000000000000000000000000000000000000000000000000000
100 13 6635501882.0000000000000000000000000000000000000000000000000000
120 13 7838611715.0000000000000000000000000000000000000000000000000000
140 13 9042685507.0000000000000000000000000000000000000000000000000000
160 13 10243574345.0000000000000000000000000000000000000000000000000000
180 13 11441677940.0000000000000000000000000000000000000000000000000000
200 13 12619279494.0000000000000000000000000000000000000000000000000000
0 14 60634606.0000000000000000000000000000000000000000000000000000
1 14 119680045.0000000000000000000000000000000000000000000000000000
20 14 1796668314.0000000000000000000000000000000000000000000000000000
40 14 3005182937.0000000000000000000000000000000000000000000000000000
60 14 4206520951.0000000000000000000000000000000000000000000000000000
80 14 5414541468.0000000000000000000000000000000000000000000000000000
100 14 6620289028.0000000000000000000000000000000000000000000000000000
120 14 7822329135.0000000000000000000000000000000000000000000000000000
140 14 9025703384.0000000000000000000000000000000000000000000000000000
160 14 10229038556.0000000000000000000000000000000000000000000000000000
180 14 11426969317.0000000000000000000000000000000000000000000000000000
200 14 12608949954.0000000000000000000000000000000000000000000000000000
0 15 60605104.0000000000000000000000000000000000000000000000000000
1 15 119641767.0000000000000000000000000000000000000000000000000000
20 15 1776222871.0000000000000000000000000000000000000000000000000000
40 15 2989764789.0000000000000000000000000000000000000000000000000000
60 15 4189660629.0000000000000000000000000000000000000000000000000000
80 15 5397986198.0000000000000000000000000000000000000000000000000000
100 15 6605315345.0000000000000000000000000000000000000000000000000000
120 15 7805934560.0000000000000000000000000000000000000000000000000000
140 15 9008754147.0000000000000000000000000000000000000000000000000000
160 15 10212953381.0000000000000000000000000000000000000000000000000000
180 15 11412155014.0000000000000000000000000000000000000000000000000000
200 15 12598778043.0000000000000000000000000000000000000000000000000000
0 16 60588754.0000000000000000000000000000000000000000000000000000
1 16 119578321.0000000000000000000000000000000000000000000000000000
20 16 1757991195.0000000000000000000000000000000000000000000000000000
40 16 2971637950.0000000000000000000000000000000000000000000000000000
60 16 4174788353.0000000000000000000000000000000000000000000000000000
80 16 5379999371.0000000000000000000000000000000000000000000000000000
100 16 6589587923.0000000000000000000000000000000000000000000000000000
120 16 7790473916.0000000000000000000000000000000000000000000000000000
140 16 8992912634.0000000000000000000000000000000000000000000000000000
160 16 10198274592.0000000000000000000000000000000000000000000000000000
180 16 11398307993.0000000000000000000000000000000000000000000000000000
200 16 12584848601.0000000000000000000000000000000000000000000000000000
0 17 60532292.0000000000000000000000000000000000000000000000000000
1 17 118773475.0000000000000000000000000000000000000000000000000000
20 17 1740392502.0000000000000000000000000000000000000000000000000000
40 17 2954013843.0000000000000000000000000000000000000000000000000000
60 17 4157983387.0000000000000000000000000000000000000000000000000000
80 17 5361989792.0000000000000000000000000000000000000000000000000000
100 17 6573930629.0000000000000000000000000000000000000000000000000000
120 17 7773188166.0000000000000000000000000000000000000000000000000000
140 17 8975423753.0000000000000000000000000000000000000000000000000000
160 17 10181200023.0000000000000000000000000000000000000000000000000000
180 17 11383269645.0000000000000000000000000000000000000000000000000000
200 17 12575528020.0000000000000000000000000000000000000000000000000000
0 18 60011446.0000000000000000000000000000000000000000000000000000
1 18 124376295.0000000000000000000000000000000000000000000000000000
20 18 1715790601.0000000000000000000000000000000000000000000000000000
40 18 2935778227.0000000000000000000000000000000000000000000000000000
60 18 4142260570.0000000000000000000000000000000000000000000000000000
80 18 5345491503.0000000000000000000000000000000000000000000000000000
100 18 6555593788.0000000000000000000000000000000000000000000000000000
120 18 7757385434.0000000000000000000000000000000000000000000000000000
140 18 8957475505.0000000000000000000000000000000000000000000000000000
160 18 10165825804.0000000000000000000000000000000000000000000000000000
180 18 11366756458.0000000000000000000000000000000000000000000000000000
200 18 12562805114.0000000000000000000000000000000000000000000000000000
0 19 60090151.0000000000000000000000000000000000000000000000000000
1 19 124501059.0000000000000000000000000000000000000000000000000000
20 19 1693470165.0000000000000000000000000000000000000000000000000000
40 19 2917430085.0000000000000000000000000000000000000000000000000000
60 19 4126035024.0000000000000000000000000000000000000000000000000000
80 19 5326150987.0000000000000000000000000000000000000000000000000000
100 19 6537738063.0000000000000000000000000000000000000000000000000000
120 19 7740093986.0000000000000000000000000000000000000000000000000000
140 19 8942600450.0000000000000000000000000000000000000000000000000000
160 19 10151238243.0000000000000000000000000000000000000000000000000000
180 19 11353242118.0000000000000000000000000000000000000000000000000000
200 19 12549595112.0000000000000000000000000000000000000000000000000000
0 2 61323761.0000000000000000000000000000000000000000000000000000
1 2 120631682.0000000000000000000000000000000000000000000000000000
20 2 1879102017.0000000000000000000000000000000000000000000000000000
40 2 3076655938.0000000000000000000000000000000000000000000000000000
60 2 4277453582.0000000000000000000000000000000000000000000000000000
80 2 5486148089.0000000000000000000000000000000000000000000000000000
100 2 6688175339.0000000000000000000000000000000000000000000000000000
120 2 7888264092.0000000000000000000000000000000000000000000000000000
140 2 9095573536.0000000000000000000000000000000000000000000000000000
160 2 10293095728.0000000000000000000000000000000000000000000000000000
180 2 11486395491.0000000000000000000000000000000000000000000000000000
200 2 12684979073.0000000000000000000000000000000000000000000000000000
0 20 60057851.0000000000000000000000000000000000000000000000000000
1 20 124520530.0000000000000000000000000000000000000000000000000000
20 20 1672386007.0000000000000000000000000000000000000000000000000000
40 20 2899385400.0000000000000000000000000000000000000000000000000000
60 20 4110719041.0000000000000000000000000000000000000000000000000000
80 20 5309350415.0000000000000000000000000000000000000000000000000000
100 20 6521580867.0000000000000000000000000000000000000000000000000000
120 20 7721702449.0000000000000000000000000000000000000000000000000000
140 20 8928498956.0000000000000000000000000000000000000000000000000000
160 20 10134289405.0000000000000000000000000000000000000000000000000000
180 20 11339331580.0000000000000000000000000000000000000000000000000000
200 20 12535382724.0000000000000000000000000000000000000000000000000000
0 21 59978594.0000000000000000000000000000000000000000000000000000
1 21 120067567.0000000000000000000000000000000000000000000000000000
20 21 1641843548.0000000000000000000000000000000000000000000000000000
40 21 2881154888.0000000000000000000000000000000000000000000000000000
60 21 4093861939.0000000000000000000000000000000000000000000000000000
80 21 5293159645.0000000000000000000000000000000000000000000000000000
100 21 6505200109.0000000000000000000000000000000000000000000000000000
120 21 7705455787.0000000000000000000000000000000000000000000000000000
140 21 8910349048.0000000000000000000000000000000000000000000000000000
160 21 10119532994.0000000000000000000000000000000000000000000000000000
180 21 11323244171.0000000000000000000000000000000000000000000000000000
200 21 12505835138.0000000000000000000000000000000000000000000000000000
0 22 60055761.0000000000000000000000000000000000000000000000000000
1 22 120129231.0000000000000000000000000000000000000000000000000000
20 22 1603492627.0000000000000000000000000000000000000000000000000000
40 22 2863534232.0000000000000000000000000000000000000000000000000000
60 22 4076160269.0000000000000000000000000000000000000000000000000000
80 22 5277920874.0000000000000000000000000000000000000000000000000000
100 22 6486821616.0000000000000000000000000000000000000000000000000000
120 22 7690923804.0000000000000000000000000000000000000000000000000000
140 22 8894232394.0000000000000000000000000000000000000000000000000000
160 22 10099387419.0000000000000000000000000000000000000000000000000000
180 22 11305122286.0000000000000000000000000000000000000000000000000000
200 22 12483059840.0000000000000000000000000000000000000000000000000000
0 23 59990786.0000000000000000000000000000000000000000000000000000
1 23 119980457.0000000000000000000000000000000000000000000000000000
20 23 1560863948.0000000000000000000000000000000000000000000000000000
40 23 2843017797.0000000000000000000000000000000000000000000000000000
60 23 4057895085.0000000000000000000000000000000000000000000000000000
80 23 5262571531.0000000000000000000000000000000000000000000000000000
100 23 6470531411.0000000000000000000000000000000000000000000000000000
120 23 7673457811.0000000000000000000000000000000000000000000000000000
140 23 8877569908.0000000000000000000000000000000000000000000000000000
160 23 10081767164.0000000000000000000000000000000000000000000000000000
180 23 11288292781.0000000000000000000000000000000000000000000000000000
200 23 12468829728.0000000000000000000000000000000000000000000000000000
0 24 59985526.0000000000000000000000000000000000000000000000000000
1 24 119938416.0000000000000000000000000000000000000000000000000000
20 24 1517694462.0000000000000000000000000000000000000000000000000000
40 24 2824587391.0000000000000000000000000000000000000000000000000000
60 24 4039016958.0000000000000000000000000000000000000000000000000000
80 24 5245723292.0000000000000000000000000000000000000000000000000000
100 24 6450959845.0000000000000000000000000000000000000000000000000000
120 24 7657777521.0000000000000000000000000000000000000000000000000000
140 24 8860396168.0000000000000000000000000000000000000000000000000000
160 24 10065129233.0000000000000000000000000000000000000000000000000000
180 24 11271844820.0000000000000000000000000000000000000000000000000000
200 24 12457601465.0000000000000000000000000000000000000000000000000000
0 25 59911132.0000000000000000000000000000000000000000000000000000
1 25 119327319.0000000000000000000000000000000000000000000000000000
20 25 1475192336.0000000000000000000000000000000000000000000000000000
40 25 2799136684.0000000000000000000000000000000000000000000000000000
60 25 4021549076.0000000000000000000000000000000000000000000000000000
80 25 5227219854.0000000000000000000000000000000000000000000000000000
100 25 6431795963.0000000000000000000000000000000000000000000000000000
120 25 7642973932.0000000000000000000000000000000000000000000000000000
140 25 8844567113.0000000000000000000000000000000000000000000000000000
160 25 10046782871.0000000000000000000000000000000000000000000000000000
180 25 11253500689.0000000000000000000000000000000000000000000000000000
200 25 12445626346.0000000000000000000000000000000000000000000000000000
0 26 59842859.0000000000000000000000000000000000000000000000000000
1 26 119176372.0000000000000000000000000000000000000000000000000000
20 26 1171407487.0000000000000000000000000000000000000000000000000000
40 26 2777661827.0000000000000000000000000000000000000000000000000000
60 26 4001845371.0000000000000000000000000000000000000000000000000000
80 26 5212695141.0000000000000000000000000000000000000000000000000000
100 26 6415918842.0000000000000000000000000000000000000000000000000000
120 26 7626643426.0000000000000000000000000000000000000000000000000000
140 26 8827232198.0000000000000000000000000000000000000000000000000000
160 26 10030513020.0000000000000000000000000000000000000000000000000000
180 26 11237646323.0000000000000000000000000000000000000000000000000000
200 26 12434376384.0000000000000000000000000000000000000000000000000000
0 27 59861439.0000000000000000000000000000000000000000000000000000
1 27 119141551.0000000000000000000000000000000000000000000000000000
20 27 1188282625.0000000000000000000000000000000000000000000000000000
40 27 2756563896.0000000000000000000000000000000000000000000000000000
60 27 3986699522.0000000000000000000000000000000000000000000000000000
80 27 5192131320.0000000000000000000000000000000000000000000000000000
100 27 6398965485.0000000000000000000000000000000000000000000000000000
120 27 7605943352.0000000000000000000000000000000000000000000000000000
140 27 8811573362.0000000000000000000000000000000000000000000000000000
160 27 10013951113.0000000000000000000000000000000000000000000000000000
180 27 11219735013.0000000000000000000000000000000000000000000000000000
200 27 12419610970.0000000000000000000000000000000000000000000000000000
0 28 59930452.0000000000000000000000000000000000000000000000000000
1 28 119206858.0000000000000000000000000000000000000000000000000000
20 28 1213037683.0000000000000000000000000000000000000000000000000000
40 28 2736516899.0000000000000000000000000000000000000000000000000000
60 28 3968869304.0000000000000000000000000000000000000000000000000000
80 28 5174788608.0000000000000000000000000000000000000000000000000000
100 28 6380104365.0000000000000000000000000000000000000000000000000000
120 28 7591867173.0000000000000000000000000000000000000000000000000000
140 28 8793980820.0000000000000000000000000000000000000000000000000000
160 28 9997757665.0000000000000000000000000000000000000000000000000000
180 28 11203013864.0000000000000000000000000000000000000000000000000000
200 28 12404231903.0000000000000000000000000000000000000000000000000000
0 29 59794511.0000000000000000000000000000000000000000000000000000
1 29 118913074.0000000000000000000000000000000000000000000000000000
20 29 1239747516.0000000000000000000000000000000000000000000000000000
40 29 2714662372.0000000000000000000000000000000000000000000000000000
60 29 3948366454.0000000000000000000000000000000000000000000000000000
80 29 5163821068.0000000000000000000000000000000000000000000000000000
100 29 6365113898.0000000000000000000000000000000000000000000000000000
120 29 7576799433.0000000000000000000000000000000000000000000000000000
140 29 8776741845.0000000000000000000000000000000000000000000000000000
160 29 9979689741.0000000000000000000000000000000000000000000000000000
180 29 11188309270.0000000000000000000000000000000000000000000000000000
200 29 12390054489.0000000000000000000000000000000000000000000000000000
0 3 60765291.0000000000000000000000000000000000000000000000000000
1 3 120448928.0000000000000000000000000000000000000000000000000000
20 3 1879037923.0000000000000000000000000000000000000000000000000000
40 3 3076172121.0000000000000000000000000000000000000000000000000000
60 3 4277441176.0000000000000000000000000000000000000000000000000000
80 3 5486135450.0000000000000000000000000000000000000000000000000000
100 3 6688031411.0000000000000000000000000000000000000000000000000000
120 3 7889196648.0000000000000000000000000000000000000000000000000000
140 3 9095508993.0000000000000000000000000000000000000000000000000000
160 3 10294030545.0000000000000000000000000000000000000000000000000000
180 3 11487312827.0000000000000000000000000000000000000000000000000000
200 3 12685769584.0000000000000000000000000000000000000000000000000000
0 30 59928488.0000000000000000000000000000000000000000000000000000
1 30 118863451.0000000000000000000000000000000000000000000000000000
20 30 1242861013.0000000000000000000000000000000000000000000000000000
40 30 2694549235.0000000000000000000000000000000000000000000000000000
60 30 3929541011.0000000000000000000000000000000000000000000000000000
80 30 5146518211.0000000000000000000000000000000000000000000000000000
100 30 6349537706.0000000000000000000000000000000000000000000000000000
120 30 7563256065.0000000000000000000000000000000000000000000000000000
140 30 8759174077.0000000000000000000000000000000000000000000000000000
160 30 9963081825.0000000000000000000000000000000000000000000000000000
180 30 11170342699.0000000000000000000000000000000000000000000000000000
200 30 12374338804.0000000000000000000000000000000000000000000000000000
0 31 59878413.0000000000000000000000000000000000000000000000000000
1 31 119221964.0000000000000000000000000000000000000000000000000000
20 31 1244379376.0000000000000000000000000000000000000000000000000000
40 31 2670103399.0000000000000000000000000000000000000000000000000000
60 31 3909885427.0000000000000000000000000000000000000000000000000000
80 31 5128365644.0000000000000000000000000000000000000000000000000000
100 31 6331795241.0000000000000000000000000000000000000000000000000000
120 31 7543172602.0000000000000000000000000000000000000000000000000000
140 31 8744682795.0000000000000000000000000000000000000000000000000000
160 31 9948275202.0000000000000000000000000000000000000000000000000000
180 31 11152796782.0000000000000000000000000000000000000000000000000000
200 31 12345484057.0000000000000000000000000000000000000000000000000000
0 32 59793275.0000000000000000000000000000000000000000000000000000
1 32 119193427.0000000000000000000000000000000000000000000000000000
20 32 1244342119.0000000000000000000000000000000000000000000000000000
40 32 2641447375.0000000000000000000000000000000000000000000000000000
60 32 3887118835.0000000000000000000000000000000000000000000000000000
80 32 5109240118.0000000000000000000000000000000000000000000000000000
100 32 6314362251.0000000000000000000000000000000000000000000000000000
120 32 7522773312.0000000000000000000000000000000000000000000000000000
140 32 8727471575.0000000000000000000000000000000000000000000000000000
160 32 9930424936.0000000000000000000000000000000000000000000000000000
180 32 11136500801.0000000000000000000000000000000000000000000000000000
200 32 12321186508.0000000000000000000000000000000000000000000000000000
0 33 59694901.0000000000000000000000000000000000000000000000000000
1 33 119257741.0000000000000000000000000000000000000000000000000000
20 33 1244467416.0000000000000000000000000000000000000000000000000000
40 33 2610614151.0000000000000000000000000000000000000000000000000000
60 33 3868087360.0000000000000000000000000000000000000000000000000000
80 33 5091211818.0000000000000000000000000000000000000000000000000000
100 33 6295380312.0000000000000000000000000000000000000000000000000000
120 33 7508875070.0000000000000000000000000000000000000000000000000000
140 33 8709297662.0000000000000000000000000000000000000000000000000000
160 33 9914760039.0000000000000000000000000000000000000000000000000000
180 33 11118992712.0000000000000000000000000000000000000000000000000000
200 33 12306506641.0000000000000000000000000000000000000000000000000000
0 34 59958923.0000000000000000000000000000000000000000000000000000
1 34 119251947.0000000000000000000000000000000000000000000000000000
20 34 1245179669.0000000000000000000000000000000000000000000000000000
40 34 2588262280.0000000000000000000000000000000000000000000000000000
60 34 3849004706.0000000000000000000000000000000000000000000000000000
80 34 5075325888.0000000000000000000000000000000000000000000000000000
100 34 6277326544.0000000000000000000000000000000000000000000000000000
120 34 7490489792.0000000000000000000000000000000000000000000000000000
140 34 8693476758.0000000000000000000000000000000000000000000000000000
160 34 9899523435.0000000000000000000000000000000000000000000000000000
180 34 11104670054.0000000000000000000000000000000000000000000000000000
200 34 12294911350.0000000000000000000000000000000000000000000000000000
0 35 59926024.0000000000000000000000000000000000000000000000000000
1 35 119200165.0000000000000000000000000000000000000000000000000000
20 35 1245137324.0000000000000000000000000000000000000000000000000000
40 35 2558759345.0000000000000000000000000000000000000000000000000000
60 35 3828597647.0000000000000000000000000000000000000000000000000000
80 35 5053009830.0000000000000000000000000000000000000000000000000000
100 35 6263425254.0000000000000000000000000000000000000000000000000000
120 35 7471867795.0000000000000000000000000000000000000000000000000000
140 35 8677832623.0000000000000000000000000000000000000000000000000000
160 35 9882151086.0000000000000000000000000000000000000000000000000000
180 35 11086911792.0000000000000000000000000000000000000000000000000000
200 35 12280858567.0000000000000000000000000000000000000000000000000000
0 36 59929595.0000000000000000000000000000000000000000000000000000
1 36 119235712.0000000000000000000000000000000000000000000000000000
20 36 1245139339.0000000000000000000000000000000000000000000000000000
40 36 2534286168.0000000000000000000000000000000000000000000000000000
60 36 3802899788.0000000000000000000000000000000000000000000000000000
80 36 5036655898.0000000000000000000000000000000000000000000000000000
100 36 6247893883.0000000000000000000000000000000000000000000000000000
120 36 7450268202.0000000000000000000000000000000000000000000000000000
140 36 8661140055.0000000000000000000000000000000000000000000000000000
160 36 9864901295.0000000000000000000000000000000000000000000000000000
180 36 11070627793.0000000000000000000000000000000000000000000000000000
200 36 12266980749.0000000000000000000000000000000000000000000000000000
0 37 59740912.0000000000000000000000000000000000000000000000000000
1 37 119089104.0000000000000000000000000000000000000000000000000000
20 37 1245057565.0000000000000000000000000000000000000000000000000000
40 37 2504493375.0000000000000000000000000000000000000000000000000000
60 37 3785498781.0000000000000000000000000000000000000000000000000000
80 37 5019377425.0000000000000000000000000000000000000000000000000000
100 37 6230797979.0000000000000000000000000000000000000000000000000000
120 37 7434742116.0000000000000000000000000000000000000000000000000000
140 37 8642713883.0000000000000000000000000000000000000000000000000000
160 37 9849605762.0000000000000000000000000000000000000000000000000000
180 37 11049598602.0000000000000000000000000000000000000000000000000000
200 37 12253855251.0000000000000000000000000000000000000000000000000000
0 38 59756032.0000000000000000000000000000000000000000000000000000
1 38 118586451.0000000000000000000000000000000000000000000000000000
20 38 1245067103.0000000000000000000000000000000000000000000000000000
40 38 2468893329.0000000000000000000000000000000000000000000000000000
60 38 3763360609.0000000000000000000000000000000000000000000000000000
80 38 5002394344.0000000000000000000000000000000000000000000000000000
100 38 6214166139.0000000000000000000000000000000000000000000000000000
120 38 7416757345.0000000000000000000000000000000000000000000000000000
140 38 8626650045.0000000000000000000000000000000000000000000000000000
160 38 9832290647.0000000000000000000000000000000000000000000000000000
180 38 11034570146.0000000000000000000000000000000000000000000000000000
200 38 12239080038.0000000000000000000000000000000000000000000000000000
0 39 59162879.0000000000000000000000000000000000000000000000000000
1 39 118427557.0000000000000000000000000000000000000000000000000000
20 39 1244563135.0000000000000000000000000000000000000000000000000000
40 39 2436153743.0000000000000000000000000000000000000000000000000000
60 39 3741661815.0000000000000000000000000000000000000000000000000000
80 39 4978785142.0000000000000000000000000000000000000000000000000000
100 39 6195478651.0000000000000000000000000000000000000000000000000000
120 39 7396459425.0000000000000000000000000000000000000000000000000000
140 39 8609892213.0000000000000000000000000000000000000000000000000000
160 39 9817177012.0000000000000000000000000000000000000000000000000000
180 39 11017114802.0000000000000000000000000000000000000000000000000000
200 39 12223895865.0000000000000000000000000000000000000000000000000000
0 4 60687687.0000000000000000000000000000000000000000000000000000
1 4 820454926.0000000000000000000000000000000000000000000000000000
20 4 1878431921.0000000000000000000000000000000000000000000000000000
40 4 3075638364.0000000000000000000000000000000000000000000000000000
60 4 4277432159.0000000000000000000000000000000000000000000000000000
80 4 5486000121.0000000000000000000000000000000000000000000000000000
100 4 6687648533.0000000000000000000000000000000000000000000000000000
120 4 7889530014.0000000000000000000000000000000000000000000000000000
140 4 9095520969.0000000000000000000000000000000000000000000000000000
160 4 10293993684.0000000000000000000000000000000000000000000000000000
180 4 11487550661.0000000000000000000000000000000000000000000000000000
200 4 12685694153.0000000000000000000000000000000000000000000000000000
0 5 60838845.0000000000000000000000000000000000000000000000000000
1 5 820592939.0000000000000000000000000000000000000000000000000000
20 5 1876561332.0000000000000000000000000000000000000000000000000000
40 5 3075739733.0000000000000000000000000000000000000000000000000000
60 5 4277628632.0000000000000000000000000000000000000000000000000000
80 5 5486194364.0000000000000000000000000000000000000000000000000000
100 5 6687825922.0000000000000000000000000000000000000000000000000000
120 5 7889731789.0000000000000000000000000000000000000000000000000000
140 5 9095732735.0000000000000000000000000000000000000000000000000000
160 5 10294224143.0000000000000000000000000000000000000000000000000000
180 5 11487761830.0000000000000000000000000000000000000000000000000000
200 5 12685899217.0000000000000000000000000000000000000000000000000000
0 6 60820794.0000000000000000000000000000000000000000000000000000
1 6 820529482.0000000000000000000000000000000000000000000000000000
20 6 1876478121.0000000000000000000000000000000000000000000000000000
40 6 3075343931.0000000000000000000000000000000000000000000000000000
60 6 4277536018.0000000000000000000000000000000000000000000000000000
80 6 5486112344.0000000000000000000000000000000000000000000000000000
100 6 6687767929.0000000000000000000000000000000000000000000000000000
120 6 7889624173.0000000000000000000000000000000000000000000000000000
140 6 9095624568.0000000000000000000000000000000000000000000000000000
160 6 10294192265.0000000000000000000000000000000000000000000000000000
180 6 11487663239.0000000000000000000000000000000000000000000000000000
200 6 12685817394.0000000000000000000000000000000000000000000000000000
0 7 60757752.0000000000000000000000000000000000000000000000000000
1 7 120455163.0000000000000000000000000000000000000000000000000000
20 7 1876450069.0000000000000000000000000000000000000000000000000000
40 7 3074936194.0000000000000000000000000000000000000000000000000000
60 7 4277419082.0000000000000000000000000000000000000000000000000000
80 7 5486038766.0000000000000000000000000000000000000000000000000000
100 7 6683586067.0000000000000000000000000000000000000000000000000000
120 7 7888844074.0000000000000000000000000000000000000000000000000000
140 7 9095565552.0000000000000000000000000000000000000000000000000000
160 7 10294189573.0000000000000000000000000000000000000000000000000000
180 7 11487328186.0000000000000000000000000000000000000000000000000000
200 7 12685476100.0000000000000000000000000000000000000000000000000000
0 8 60652113.0000000000000000000000000000000000000000000000000000
1 8 119641825.0000000000000000000000000000000000000000000000000000
20 8 1876388425.0000000000000000000000000000000000000000000000000000
40 8 3074799002.0000000000000000000000000000000000000000000000000000
60 8 4277336547.0000000000000000000000000000000000000000000000000000
80 8 5486003443.0000000000000000000000000000000000000000000000000000
100 8 6683343261.0000000000000000000000000000000000000000000000000000
120 8 7888637048.0000000000000000000000000000000000000000000000000000
140 8 9095504579.0000000000000000000000000000000000000000000000000000
160 8 10294002811.0000000000000000000000000000000000000000000000000000
180 8 11486270561.0000000000000000000000000000000000000000000000000000
200 8 12684993512.0000000000000000000000000000000000000000000000000000
0 9 60630327.0000000000000000000000000000000000000000000000000000
1 9 119546564.0000000000000000000000000000000000000000000000000000
20 9 1876118206.0000000000000000000000000000000000000000000000000000
40 9 3073872839.0000000000000000000000000000000000000000000000000000
60 9 4277097262.0000000000000000000000000000000000000000000000000000
80 9 5485636074.0000000000000000000000000000000000000000000000000000
100 9 6683042417.0000000000000000000000000000000000000000000000000000
120 9 7887262400.0000000000000000000000000000000000000000000000000000
140 9 9095172022.0000000000000000000000000000000000000000000000000000
160 9 10293573983.0000000000000000000000000000000000000000000000000000
180 9 11485027239.0000000000000000000000000000000000000000000000000000
200 9 12684466731.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_smallinject_1000K.txt <==
0 0 59782786.0000000000000000000000000000000000000000000000000000
1 0 119607950.0000000000000000000000000000000000000000000000000000
20 0 1877029567.0000000000000000000000000000000000000000000000000000
40 0 3078463970.0000000000000000000000000000000000000000000000000000
60 0 4266203615.0000000000000000000000000000000000000000000000000000
80 0 5465726924.0000000000000000000000000000000000000000000000000000
100 0 6665871891.0000000000000000000000000000000000000000000000000000
120 0 7861788328.0000000000000000000000000000000000000000000000000000
140 0 9063325177.0000000000000000000000000000000000000000000000000000
160 0 10260575786.0000000000000000000000000000000000000000000000000000
180 0 11449201647.0000000000000000000000000000000000000000000000000000
200 0 12641784966.0000000000000000000000000000000000000000000000000000
0 1 61039730.0000000000000000000000000000000000000000000000000000
1 1 119839584.0000000000000000000000000000000000000000000000000000
20 1 1877043111.0000000000000000000000000000000000000000000000000000
40 1 3078486511.0000000000000000000000000000000000000000000000000000
60 1 4266285168.0000000000000000000000000000000000000000000000000000
80 1 5465804921.0000000000000000000000000000000000000000000000000000
100 1 6665912392.0000000000000000000000000000000000000000000000000000
120 1 7862331302.0000000000000000000000000000000000000000000000000000
140 1 9063471345.0000000000000000000000000000000000000000000000000000
160 1 10260673721.0000000000000000000000000000000000000000000000000000
180 1 11450027366.0000000000000000000000000000000000000000000000000000
200 1 12641916603.0000000000000000000000000000000000000000000000000000
0 10 60677799.0000000000000000000000000000000000000000000000000000
1 10 119838602.0000000000000000000000000000000000000000000000000000
20 10 1875599002.0000000000000000000000000000000000000000000000000000
40 10 3074365079.0000000000000000000000000000000000000000000000000000
60 10 4264696503.0000000000000000000000000000000000000000000000000000
80 10 5461486992.0000000000000000000000000000000000000000000000000000
100 10 6663661715.0000000000000000000000000000000000000000000000000000
120 10 7860780555.0000000000000000000000000000000000000000000000000000
140 10 9060296271.0000000000000000000000000000000000000000000000000000
160 10 10258845642.0000000000000000000000000000000000000000000000000000
180 10 11446884191.0000000000000000000000000000000000000000000000000000
200 10 12637178951.0000000000000000000000000000000000000000000000000000
0 11 60604537.0000000000000000000000000000000000000000000000000000
1 11 119743283.0000000000000000000000000000000000000000000000000000
20 11 1857796804.0000000000000000000000000000000000000000000000000000
40 11 3058137585.0000000000000000000000000000000000000000000000000000
60 11 4250071102.0000000000000000000000000000000000000000000000000000
80 11 5448388052.0000000000000000000000000000000000000000000000000000
100 11 6648260774.0000000000000000000000000000000000000000000000000000
120 11 7846492611.0000000000000000000000000000000000000000000000000000
140 11 9044234922.0000000000000000000000000000000000000000000000000000
160 11 10243837335.0000000000000000000000000000000000000000000000000000
180 11 11434256748.0000000000000000000000000000000000000000000000000000
200 11 12610014717.0000000000000000000000000000000000000000000000000000
0 12 60989873.0000000000000000000000000000000000000000000000000000
1 12 119929436.0000000000000000000000000000000000000000000000000000
20 12 1837465839.0000000000000000000000000000000000000000000000000000
40 12 3042233144.0000000000000000000000000000000000000000000000000000
60 12 4236015339.0000000000000000000000000000000000000000000000000000
80 12 5433118291.0000000000000000000000000000000000000000000000000000
100 12 6634049588.0000000000000000000000000000000000000000000000000000
120 12 7831849308.0000000000000000000000000000000000000000000000000000
140 12 9030226486.0000000000000000000000000000000000000000000000000000
160 12 10228482797.0000000000000000000000000000000000000000000000000000
180 12 11418479960.0000000000000000000000000000000000000000000000000000
200 12 12589059134.0000000000000000000000000000000000000000000000000000
0 13 61072018.0000000000000000000000000000000000000000000000000000
1 13 120000765.0000000000000000000000000000000000000000000000000000
20 13 1817621712.0000000000000000000000000000000000000000000000000000
40 13 3027119692.0000000000000000000000000000000000000000000000000000
60 13 4220372538.0000000000000000000000000000000000000000000000000000
80 13 5417815092.0000000000000000000000000000000000000000000000000000
100 13 6618546283.0000000000000000000000000000000000000000000000000000
120 13 7815101354.0000000000000000000000000000000000000000000000000000
140 13 9013845033.0000000000000000000000000000000000000000000000000000
160 13 10213648969.0000000000000000000000000000000000000000000000000000
180 13 11405594814.0000000000000000000000000000000000000000000000000000
200 13 12577774807.0000000000000000000000000000000000000000000000000000
0 14 61047423.0000000000000000000000000000000000000000000000000000
1 14 119998497.0000000000000000000000000000000000000000000000000000
20 14 1798863209.0000000000000000000000000000000000000000000000000000
40 14 3010963113.0000000000000000000000000000000000000000000000000000
60 14 4204663699.0000000000000000000000000000000000000000000000000000
80 14 5401333116.0000000000000000000000000000000000000000000000000000
100 14 6603118969.0000000000000000000000000000000000000000000000000000
120 14 7800024052.0000000000000000000000000000000000000000000000000000
140 14 8998344306.0000000000000000000000000000000000000000000000000000
160 14 10197162486.0000000000000000000000000000000000000000000000000000
180 14 11391647062.0000000000000000000000000000000000000000000000000000
200 14 12569570407.0000000000000000000000000000000000000000000000000000
0 15 60846960.0000000000000000000000000000000000000000000000000000
1 15 120025279.0000000000000000000000000000000000000000000000000000
20 15 1779359893.0000000000000000000000000000000000000000000000000000
40 15 2991289535.0000000000000000000000000000000000000000000000000000
60 15 4189149608.0000000000000000000000000000000000000000000000000000
80 15 5387182803.0000000000000000000000000000000000000000000000000000
100 15 6587277266.0000000000000000000000000000000000000000000000000000
120 15 7785074809.0000000000000000000000000000000000000000000000000000
140 15 8982980835.0000000000000000000000000000000000000000000000000000
160 15 10181976542.0000000000000000000000000000000000000000000000000000
180 15 11378515541.0000000000000000000000000000000000000000000000000000
200 15 12559371660.0000000000000000000000000000000000000000000000000000
0 16 60877253.0000000000000000000000000000000000000000000000000000
1 16 120112403.0000000000000000000000000000000000000000000000000000
20 16 1757003008.0000000000000000000000000000000000000000000000000000
40 16 2972117137.0000000000000000000000000000000000000000000000000000
60 16 4175868594.0000000000000000000000000000000000000000000000000000
80 16 5379424486.0000000000000000000000000000000000000000000000000000
100 16 6571291990.0000000000000000000000000000000000000000000000000000
120 16 7770582876.0000000000000000000000000000000000000000000000000000
140 16 8967655834.0000000000000000000000000000000000000000000000000000
160 16 10166143702.0000000000000000000000000000000000000000000000000000
180 16 11365912267.0000000000000000000000000000000000000000000000000000
200 16 12549661126.0000000000000000000000000000000000000000000000000000
0 17 59781244.0000000000000000000000000000000000000000000000000000
1 17 119839648.0000000000000000000000000000000000000000000000000000
20 17 1735119634.0000000000000000000000000000000000000000000000000000
40 17 2953772168.0000000000000000000000000000000000000000000000000000
60 17 4158735749.0000000000000000000000000000000000000000000000000000
80 17 5357155179.0000000000000000000000000000000000000000000000000000
100 17 6555198826.0000000000000000000000000000000000000000000000000000
120 17 7754463743.0000000000000000000000000000000000000000000000000000
140 17 8951062950.0000000000000000000000000000000000000000000000000000
160 17 10149954693.0000000000000000000000000000000000000000000000000000
180 17 11351926613.0000000000000000000000000000000000000000000000000000
200 17 12539752765.0000000000000000000000000000000000000000000000000000
0 18 59808927.0000000000000000000000000000000000000000000000000000
1 18 119673693.0000000000000000000000000000000000000000000000000000
20 18 1711157522.0000000000000000000000000000000000000000000000000000
40 18 2935899130.0000000000000000000000000000000000000000000000000000
60 18 4143369302.0000000000000000000000000000000000000000000000000000
80 18 5340588548.0000000000000000000000000000000000000000000000000000
100 18 6538620674.0000000000000000000000000000000000000000000000000000
120 18 7736755789.0000000000000000000000000000000000000000000000000000
140 18 8934672020.0000000000000000000000000000000000000000000000000000
160 18 10135152079.0000000000000000000000000000000000000000000000000000
180 18 11337779606.0000000000000000000000000000000000000000000000000000
200 18 12526073601.0000000000000000000000000000000000000000000000000000
0 19 60319322.0000000000000000000000000000000000000000000000000000
1 19 120013074.0000000000000000000000000000000000000000000000000000
20 19 1685016198.0000000000000000000000000000000000000000000000000000
40 19 2918251564.0000000000000000000000000000000000000000000000000000
60 19 4129671215.0000000000000000000000000000000000000000000000000000
80 19 5324688874.0000000000000000000000000000000000000000000000000000
100 19 6522819459.0000000000000000000000000000000000000000000000000000
120 19 7722701617.0000000000000000000000000000000000000000000000000000
140 19 8920748450.0000000000000000000000000000000000000000000000000000
160 19 10121259741.0000000000000000000000000000000000000000000000000000
180 19 11324282318.0000000000000000000000000000000000000000000000000000
200 19 12514409620.0000000000000000000000000000000000000000000000000000
0 2 61052722.0000000000000000000000000000000000000000000000000000
1 2 119834889.0000000000000000000000000000000000000000000000000000
20 2 1876869421.0000000000000000000000000000000000000000000000000000
40 2 3078199890.0000000000000000000000000000000000000000000000000000
60 2 4266326130.0000000000000000000000000000000000000000000000000000
80 2 5465880476.0000000000000000000000000000000000000000000000000000
100 2 6665791659.0000000000000000000000000000000000000000000000000000
120 2 7862429565.0000000000000000000000000000000000000000000000000000
140 2 9063665435.0000000000000000000000000000000000000000000000000000
160 2 10260227133.0000000000000000000000000000000000000000000000000000
180 2 11450406883.0000000000000000000000000000000000000000000000000000
200 2 12641819351.0000000000000000000000000000000000000000000000000000
0 20 60262336.0000000000000000000000000000000000000000000000000000
1 20 119952602.0000000000000000000000000000000000000000000000000000
20 20 1664465193.0000000000000000000000000000000000000000000000000000
40 20 2900643828.0000000000000000000000000000000000000000000000000000
60 20 4115615121.0000000000000000000000000000000000000000000000000000
80 20 5310214724.0000000000000000000000000000000000000000000000000000
100 20 6507409621.0000000000000000000000000000000000000000000000000000
120 20 7707309385.0000000000000000000000000000000000000000000000000000
140 20 8906465747.0000000000000000000000000000000000000000000000000000
160 20 10105153646.0000000000000000000000000000000000000000000000000000
180 20 11309594486.0000000000000000000000000000000000000000000000000000
200 20 12501415113.0000000000000000000000000000000000000000000000000000
0 21 60292054.0000000000000000000000000000000000000000000000000000
1 21 120090369.0000000000000000000000000000000000000000000000000000
20 21 1632037972.0000000000000000000000000000000000000000000000000000
40 21 2882877297.0000000000000000000000000000000000000000000000000000
60 21 4096211068.0000000000000000000000000000000000000000000000000000
80 21 5294098352.0000000000000000000000000000000000000000000000000000
100 21 6493101228.0000000000000000000000000000000000000000000000000000
120 21 7694592302.0000000000000000000000000000000000000000000000000000
140 21 8892872590.0000000000000000000000000000000000000000000000000000
160 21 10092024676.0000000000000000000000000000000000000000000000000000
180 21 11295061636.0000000000000000000000000000000000000000000000000000
200 21 12472574522.0000000000000000000000000000000000000000000000000000
0 22 60383994.0000000000000000000000000000000000000000000000000000
1 22 120080062.0000000000000000000000000000000000000000000000000000
20 22 1593650092.0000000000000000000000000000000000000000000000000000
40 22 2862685543.0000000000000000000000000000000000000000000000000000
60 22 4078584047.0000000000000000000000000000000000000000000000000000
80 22 5279276803.0000000000000000000000000000000000000000000000000000
100 22 6478766766.0000000000000000000000000000000000000000000000000000
120 22 7680355984.0000000000000000000000000000000000000000000000000000
140 22 8877994892.0000000000000000000000000000000000000000000000000000
160 22 10076401145.0000000000000000000000000000000000000000000000000000
180 22 11280013554.0000000000000000000000000000000000000000000000000000
200 22 12452606606.0000000000000000000000000000000000000000000000000000
0 23 60361697.0000000000000000000000000000000000000000000000000000
1 23 120003099.0000000000000000000000000000000000000000000000000000
20 23 1556641007.0000000000000000000000000000000000000000000000000000
40 23 2842660082.0000000000000000000000000000000000000000000000000000
60 23 4059091120.0000000000000000000000000000000000000000000000000000
80 23 5263254939.0000000000000000000000000000000000000000000000000000
100 23 6462367162.0000000000000000000000000000000000000000000000000000
120 23 7664014609.0000000000000000000000000000000000000000000000000000
140 23 8865887589.0000000000000000000000000000000000000000000000000000
160 23 10057099792.0000000000000000000000000000000000000000000000000000
180 23 11263097131.0000000000000000000000000000000000000000000000000000
200 23 12439936423.0000000000000000000000000000000000000000000000000000
0 24 60501981.0000000000000000000000000000000000000000000000000000
1 24 120181549.0000000000000000000000000000000000000000000000000000
20 24 1516125065.0000000000000000000000000000000000000000000000000000
40 24 2825048346.0000000000000000000000000000000000000000000000000000
60 24 4042795996.0000000000000000000000000000000000000000000000000000
80 24 5245797174.0000000000000000000000000000000000000000000000000000
100 24 6446457770.0000000000000000000000000000000000000000000000000000
120 24 7647881310.0000000000000000000000000000000000000000000000000000
140 24 8849764876.0000000000000000000000000000000000000000000000000000
160 24 10043027120.0000000000000000000000000000000000000000000000000000
180 24 11245586253.0000000000000000000000000000000000000000000000000000
200 24 12429707985.0000000000000000000000000000000000000000000000000000
0 25 60504064.0000000000000000000000000000000000000000000000000000
1 25 120185536.0000000000000000000000000000000000000000000000000000
20 25 1472225953.0000000000000000000000000000000000000000000000000000
40 25 2804402201.0000000000000000000000000000000000000000000000000000
60 25 4024427232.0000000000000000000000000000000000000000000000000000
80 25 5232086353.0000000000000000000000000000000000000000000000000000
100 25 6433519638.0000000000000000000000000000000000000000000000000000
120 25 7632191843.0000000000000000000000000000000000000000000000000000
140 25 8832425751.0000000000000000000000000000000000000000000000000000
160 25 10031120285.0000000000000000000000000000000000000000000000000000
180 25 11226849731.0000000000000000000000000000000000000000000000000000
200 25 12418614362.0000000000000000000000000000000000000000000000000000
0 26 60458496.0000000000000000000000000000000000000000000000000000
1 26 120166553.0000000000000000000000000000000000000000000000000000
20 26 1173580591.0000000000000000000000000000000000000000000000000000
40 26 2780069589.0000000000000000000000000000000000000000000000000000
60 26 4003100484.0000000000000000000000000000000000000000000000000000
80 26 5215470661.0000000000000000000000000000000000000000000000000000
100 26 6418631016.0000000000000000000000000000000000000000000000000000
120 26 7618992439.0000000000000000000000000000000000000000000000000000
140 26 8820396456.0000000000000000000000000000000000000000000000000000
160 26 10017840930.0000000000000000000000000000000000000000000000000000
180 26 11213014426.0000000000000000000000000000000000000000000000000000
200 26 12406728272.0000000000000000000000000000000000000000000000000000
0 27 60318337.0000000000000000000000000000000000000000000000000000
1 27 120180997.0000000000000000000000000000000000000000000000000000
20 27 1190486292.0000000000000000000000000000000000000000000000000000
40 27 2759049715.0000000000000000000000000000000000000000000000000000
60 27 3985015319.0000000000000000000000000000000000000000000000000000
80 27 5200178467.0000000000000000000000000000000000000000000000000000
100 27 6405111625.0000000000000000000000000000000000000000000000000000
120 27 7601787617.0000000000000000000000000000000000000000000000000000
140 27 8803565130.0000000000000000000000000000000000000000000000000000
160 27 10001097991.0000000000000000000000000000000000000000000000000000
180 27 11198201942.0000000000000000000000000000000000000000000000000000
200 27 12392477986.0000000000000000000000000000000000000000000000000000
0 28 60164021.0000000000000000000000000000000000000000000000000000
1 28 119482002.0000000000000000000000000000000000000000000000000000
20 28 1214585175.0000000000000000000000000000000000000000000000000000
40 28 2738911227.0000000000000000000000000000000000000000000000000000
60 28 3967583646.0000000000000000000000000000000000000000000000000000
80 28 5183275823.0000000000000000000000000000000000000000000000000000
100 28 6389274348.0000000000000000000000000000000000000000000000000000
120 28 7588173259.0000000000000000000000000000000000000000000000000000
140 28 8788568023.0000000000000000000000000000000000000000000000000000
160 28 9988510025.0000000000000000000000000000000000000000000000000000
180 28 11182759102.0000000000000000000000000000000000000000000000000000
200 28 12382013616.0000000000000000000000000000000000000000000000000000
0 29 60241571.0000000000000000000000000000000000000000000000000000
1 29 119274800.0000000000000000000000000000000000000000000000000000
20 29 1241097938.0000000000000000000000000000000000000000000000000000
40 29 2713521302.0000000000000000000000000000000000000000000000000000
60 29 3951556273.0000000000000000000000000000000000000000000000000000
80 29 5166480697.0000000000000000000000000000000000000000000000000000
100 29 6373431514.0000000000000000000000000000000000000000000000000000
120 29 7576159642.0000000000000000000000000000000000000000000000000000
140 29 8773787605.0000000000000000000000000000000000000000000000000000
160 29 9971788295.0000000000000000000000000000000000000000000000000000
180 29 11170656277.0000000000000000000000000000000000000000000000000000
200 29 12368945920.0000000000000000000000000000000000000000000000000000
0 3 61021789.0000000000000000000000000000000000000000000000000000
1 3 119828671.0000000000000000000000000000000000000000000000000000
20 3 1876861164.0000000000000000000000000000000000000000000000000000
40 3 3077581517.0000000000000000000000000000000000000000000000000000
60 3 4266313963.0000000000000000000000000000000000000000000000000000
80 3 5465856147.0000000000000000000000000000000000000000000000000000
100 3 6665776820.0000000000000000000000000000000000000000000000000000
120 3 7862416512.0000000000000000000000000000000000000000000000000000
140 3 9063647480.0000000000000000000000000000000000000000000000000000
160 3 10259643793.0000000000000000000000000000000000000000000000000000
180 3 11450354266.0000000000000000000000000000000000000000000000000000
200 3 12641355970.0000000000000000000000000000000000000000000000000000
0 30 59377843.0000000000000000000000000000000000000000000000000000
1 30 118988613.0000000000000000000000000000000000000000000000000000
20 30 1241402022.0000000000000000000000000000000000000000000000000000
40 30 2693164422.0000000000000000000000000000000000000000000000000000
60 30 3930155468.0000000000000000000000000000000000000000000000000000
80 30 5151284422.0000000000000000000000000000000000000000000000000000
100 30 6358094771.0000000000000000000000000000000000000000000000000000
120 30 7558932110.0000000000000000000000000000000000000000000000000000
140 30 8761346965.0000000000000000000000000000000000000000000000000000
160 30 9958463296.0000000000000000000000000000000000000000000000000000
180 30 11154802907.0000000000000000000000000000000000000000000000000000
200 30 12355693756.0000000000000000000000000000000000000000000000000000
0 31 59126856.0000000000000000000000000000000000000000000000000000
1 31 118258649.0000000000000000000000000000000000000000000000000000
20 31 1241682022.0000000000000000000000000000000000000000000000000000
40 31 2667837203.0000000000000000000000000000000000000000000000000000
60 31 3910377405.0000000000000000000000000000000000000000000000000000
80 31 5132310701.0000000000000000000000000000000000000000000000000000
100 31 6342743435.0000000000000000000000000000000000000000000000000000
120 31 7540504974.0000000000000000000000000000000000000000000000000000
140 31 8741455918.0000000000000000000000000000000000000000000000000000
160 31 9942183268.0000000000000000000000000000000000000000000000000000
180 31 11139508428.0000000000000000000000000000000000000000000000000000
200 31 12324374300.0000000000000000000000000000000000000000000000000000
0 32 59185853.0000000000000000000000000000000000000000000000000000
1 32 118286074.0000000000000000000000000000000000000000000000000000
20 32 1241754315.0000000000000000000000000000000000000000000000000000
40 32 2638503737.0000000000000000000000000000000000000000000000000000
60 32 3892436760.0000000000000000000000000000000000000000000000000000
80 32 5116163165.0000000000000000000000000000000000000000000000000000
100 32 6322187511.0000000000000000000000000000000000000000000000000000
120 32 7530419009.0000000000000000000000000000000000000000000000000000
140 32 8726421979.0000000000000000000000000000000000000000000000000000
160 32 9930414193.0000000000000000000000000000000000000000000000000000
180 32 11123788034.0000000000000000000000000000000000000000000000000000
200 32 12301013149.0000000000000000000000000000000000000000000000000000
0 33 59145966.0000000000000000000000000000000000000000000000000000
1 33 118579226.0000000000000000000000000000000000000000000000000000
20 33 1241688819.0000000000000000000000000000000000000000000000000000
40 33 2613970345.0000000000000000000000000000000000000000000000000000
60 33 3869172183.0000000000000000000000000000000000000000000000000000
80 33 5091879291.0000000000000000000000000000000000000000000000000000
100 33 6304496622.0000000000000000000000000000000000000000000000000000
120 33 7510127683.0000000000000000000000000000000000000000000000000000
140 33 8709363315.0000000000000000000000000000000000000000000000000000
160 33 9912897188.0000000000000000000000000000000000000000000000000000
180 33 11111047467.0000000000000000000000000000000000000000000000000000
200 33 12285752291.0000000000000000000000000000000000000000000000000000
0 34 59817589.0000000000000000000000000000000000000000000000000000
1 34 118973466.0000000000000000000000000000000000000000000000000000
20 34 1241675619.0000000000000000000000000000000000000000000000000000
40 34 2584303315.0000000000000000000000000000000000000000000000000000
60 34 3851868434.0000000000000000000000000000000000000000000000000000
80 34 5076566390.0000000000000000000000000000000000000000000000000000
100 34 6286990178.0000000000000000000000000000000000000000000000000000
120 34 7490826277.0000000000000000000000000000000000000000000000000000
140 34 8693186607.0000000000000000000000000000000000000000000000000000
160 34 9895863097.0000000000000000000000000000000000000000000000000000
180 34 11093909564.0000000000000000000000000000000000000000000000000000
200 34 12276200294.0000000000000000000000000000000000000000000000000000
0 35 59811288.0000000000000000000000000000000000000000000000000000
1 35 118970727.0000000000000000000000000000000000000000000000000000
20 35 1241659524.0000000000000000000000000000000000000000000000000000
40 35 2556202522.0000000000000000000000000000000000000000000000000000
60 35 3824573786.0000000000000000000000000000000000000000000000000000
80 35 5052730494.0000000000000000000000000000000000000000000000000000
100 35 6266447944.0000000000000000000000000000000000000000000000000000
120 35 7473456826.0000000000000000000000000000000000000000000000000000
140 35 8678486135.0000000000000000000000000000000000000000000000000000
160 35 9879645304.0000000000000000000000000000000000000000000000000000
180 35 11075519458.0000000000000000000000000000000000000000000000000000
200 35 12264608299.0000000000000000000000000000000000000000000000000000
0 36 59822233.0000000000000000000000000000000000000000000000000000
1 36 118987748.0000000000000000000000000000000000000000000000000000
20 36 1241704196.0000000000000000000000000000000000000000000000000000
40 36 2525483374.0000000000000000000000000000000000000000000000000000
60 36 3803310329.0000000000000000000000000000000000000000000000000000
80 36 5033252396.0000000000000000000000000000000000000000000000000000
100 36 6256211813.0000000000000000000000000000000000000000000000000000
120 36 7456046419.0000000000000000000000000000000000000000000000000000
140 36 8660103317.0000000000000000000000000000000000000000000000000000
160 36 9865294504.0000000000000000000000000000000000000000000000000000
180 36 11060296363.0000000000000000000000000000000000000000000000000000
200 36 12251139513.0000000000000000000000000000000000000000000000000000
0 37 59450075.0000000000000000000000000000000000000000000000000000
1 37 118552182.0000000000000000000000000000000000000000000000000000
20 37 1239554086.0000000000000000000000000000000000000000000000000000
40 37 2491554483.0000000000000000000000000000000000000000000000000000
60 37 3781606187.0000000000000000000000000000000000000000000000000000
80 37 5015426464.0000000000000000000000000000000000000000000000000000
100 37 6229457169.0000000000000000000000000000000000000000000000000000
120 37 7439093348.0000000000000000000000000000000000000000000000000000
140 37 8643468002.0000000000000000000000000000000000000000000000000000
160 37 9847539110.0000000000000000000000000000000000000000000000000000
180 37 11045818109.0000000000000000000000000000000000000000000000000000
200 37 12241161883.0000000000000000000000000000000000000000000000000000
0 38 59387821.0000000000000000000000000000000000000000000000000000
1 38 118496804.0000000000000000000000000000000000000000000000000000
20 38 1239494219.0000000000000000000000000000000000000000000000000000
40 38 2457337546.0000000000000000000000000000000000000000000000000000
60 38 3763778601.0000000000000000000000000000000000000000000000000000
80 38 4992806513.0000000000000000000000000000000000000000000000000000
100 38 6211945623.0000000000000000000000000000000000000000000000000000
120 38 7423837246.0000000000000000000000000000000000000000000000000000
140 38 8625145184.0000000000000000000000000000000000000000000000000000
160 38 9832713527.0000000000000000000000000000000000000000000000000000
180 38 11029073766.0000000000000000000000000000000000000000000000000000
200 38 12223514786.0000000000000000000000000000000000000000000000000000
0 39 59363747.0000000000000000000000000000000000000000000000000000
1 39 118206343.0000000000000000000000000000000000000000000000000000
20 39 1239465237.0000000000000000000000000000000000000000000000000000
40 39 2420601979.0000000000000000000000000000000000000000000000000000
60 39 3742827899.0000000000000000000000000000000000000000000000000000
80 39 4975841046.0000000000000000000000000000000000000000000000000000
100 39 6192685111.0000000000000000000000000000000000000000000000000000
120 39 7406783889.0000000000000000000000000000000000000000000000000000
140 39 8610487487.0000000000000000000000000000000000000000000000000000
160 39 9816134017.0000000000000000000000000000000000000000000000000000
180 39 11015548474.0000000000000000000000000000000000000000000000000000
200 39 12209614807.0000000000000000000000000000000000000000000000000000
0 4 61135834.0000000000000000000000000000000000000000000000000000
1 4 819988324.0000000000000000000000000000000000000000000000000000
20 4 1876899383.0000000000000000000000000000000000000000000000000000
40 4 3076285175.0000000000000000000000000000000000000000000000000000
60 4 4267487438.0000000000000000000000000000000000000000000000000000
80 4 5465882956.0000000000000000000000000000000000000000000000000000
100 4 6666938210.0000000000000000000000000000000000000000000000000000
120 4 7863380519.0000000000000000000000000000000000000000000000000000
140 4 9063633038.0000000000000000000000000000000000000000000000000000
160 4 10260546576.0000000000000000000000000000000000000000000000000000
180 4 11450385493.0000000000000000000000000000000000000000000000000000
200 4 12641592481.0000000000000000000000000000000000000000000000000000
0 5 61153258.0000000000000000000000000000000000000000000000000000
1 5 819984151.0000000000000000000000000000000000000000000000000000
20 5 1876900704.0000000000000000000000000000000000000000000000000000
40 5 3076293436.0000000000000000000000000000000000000000000000000000
60 5 4267503648.0000000000000000000000000000000000000000000000000000
80 5 5465713722.0000000000000000000000000000000000000000000000000000
100 5 6666951263.0000000000000000000000000000000000000000000000000000
120 5 7863392232.0000000000000000000000000000000000000000000000000000
140 5 9063437008.0000000000000000000000000000000000000000000000000000
160 5 10260567494.0000000000000000000000000000000000000000000000000000
180 5 11449358356.0000000000000000000000000000000000000000000000000000
200 5 12641608885.0000000000000000000000000000000000000000000000000000
0 6 61102973.0000000000000000000000000000000000000000000000000000
1 6 819970233.0000000000000000000000000000000000000000000000000000
20 6 1876990775.0000000000000000000000000000000000000000000000000000
40 6 3076240668.0000000000000000000000000000000000000000000000000000
60 6 4267430744.0000000000000000000000000000000000000000000000000000
80 6 5465693494.0000000000000000000000000000000000000000000000000000
100 6 6666884113.0000000000000000000000000000000000000000000000000000
120 6 7863314969.0000000000000000000000000000000000000000000000000000
140 6 9063359801.0000000000000000000000000000000000000000000000000000
160 6 10260498073.0000000000000000000000000000000000000000000000000000
180 6 11449188069.0000000000000000000000000000000000000000000000000000
200 6 12641546410.0000000000000000000000000000000000000000000000000000
0 7 60700805.0000000000000000000000000000000000000000000000000000
1 7 120115636.0000000000000000000000000000000000000000000000000000
20 7 1876926239.0000000000000000000000000000000000000000000000000000
40 7 3076012919.0000000000000000000000000000000000000000000000000000
60 7 4266314180.0000000000000000000000000000000000000000000000000000
80 7 5465645318.0000000000000000000000000000000000000000000000000000
100 7 6665756576.0000000000000000000000000000000000000000000000000000
120 7 7862290015.0000000000000000000000000000000000000000000000000000
140 7 9062588236.0000000000000000000000000000000000000000000000000000
160 7 10260413331.0000000000000000000000000000000000000000000000000000
180 7 11448920640.0000000000000000000000000000000000000000000000000000
200 7 12641003345.0000000000000000000000000000000000000000000000000000
0 8 60757460.0000000000000000000000000000000000000000000000000000
1 8 119918724.0000000000000000000000000000000000000000000000000000
20 8 1877004846.0000000000000000000000000000000000000000000000000000
40 8 3075273161.0000000000000000000000000000000000000000000000000000
60 8 4266296382.0000000000000000000000000000000000000000000000000000
80 8 5465715174.0000000000000000000000000000000000000000000000000000
100 8 6665717038.0000000000000000000000000000000000000000000000000000
120 8 7862332023.0000000000000000000000000000000000000000000000000000
140 8 9062270505.0000000000000000000000000000000000000000000000000000
160 8 10260455478.0000000000000000000000000000000000000000000000000000
180 8 11447997602.0000000000000000000000000000000000000000000000000000
200 8 12640783543.0000000000000000000000000000000000000000000000000000
0 9 60717421.0000000000000000000000000000000000000000000000000000
1 9 119962636.0000000000000000000000000000000000000000000000000000
20 9 1876955192.0000000000000000000000000000000000000000000000000000
40 9 3075234236.0000000000000000000000000000000000000000000000000000
60 9 4266180286.0000000000000000000000000000000000000000000000000000
80 9 5463792440.0000000000000000000000000000000000000000000000000000
100 9 6665068147.0000000000000000000000000000000000000000000000000000
120 9 7862108048.0000000000000000000000000000000000000000000000000000
140 9 9060747967.0000000000000000000000000000000000000000000000000000
160 9 10259812174.0000000000000000000000000000000000000000000000000000
180 9 11447630118.0000000000000000000000000000000000000000000000000000
200 9 12640376996.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_smallinject_1500K.txt <==
0 0 60967333.0000000000000000000000000000000000000000000000000000
1 0 121371544.0000000000000000000000000000000000000000000000000000
20 0 1883188108.0000000000000000000000000000000000000000000000000000
40 0 3084196484.0000000000000000000000000000000000000000000000000000
60 0 4282271343.0000000000000000000000000000000000000000000000000000
80 0 5488443024.0000000000000000000000000000000000000000000000000000
100 0 6688171251.0000000000000000000000000000000000000000000000000000
120 0 7893018885.0000000000000000000000000000000000000000000000000000
140 0 9097228149.0000000000000000000000000000000000000000000000000000
160 0 10303590231.0000000000000000000000000000000000000000000000000000
180 0 11508247834.0000000000000000000000000000000000000000000000000000
200 0 12712930504.0000000000000000000000000000000000000000000000000000
0 1 60892446.0000000000000000000000000000000000000000000000000000
1 1 121232394.0000000000000000000000000000000000000000000000000000
20 1 1883072548.0000000000000000000000000000000000000000000000000000
40 1 3084042884.0000000000000000000000000000000000000000000000000000
60 1 4283484846.0000000000000000000000000000000000000000000000000000
80 1 5488405710.0000000000000000000000000000000000000000000000000000
100 1 6688106188.0000000000000000000000000000000000000000000000000000
120 1 7892965883.0000000000000000000000000000000000000000000000000000
140 1 9097204553.0000000000000000000000000000000000000000000000000000
160 1 10304222751.0000000000000000000000000000000000000000000000000000
180 1 11508291675.0000000000000000000000000000000000000000000000000000
200 1 12712941897.0000000000000000000000000000000000000000000000000000
0 10 59692963.0000000000000000000000000000000000000000000000000000
1 10 121508831.0000000000000000000000000000000000000000000000000000
20 10 1881434057.0000000000000000000000000000000000000000000000000000
40 10 3081983619.0000000000000000000000000000000000000000000000000000
60 10 4283219260.0000000000000000000000000000000000000000000000000000
80 10 5485784873.0000000000000000000000000000000000000000000000000000
100 10 6686068148.0000000000000000000000000000000000000000000000000000
120 10 7892524423.0000000000000000000000000000000000000000000000000000
140 10 9096358340.0000000000000000000000000000000000000000000000000000
160 10 10303975732.0000000000000000000000000000000000000000000000000000
180 10 11504344436.0000000000000000000000000000000000000000000000000000
200 10 12709643981.0000000000000000000000000000000000000000000000000000
0 11 60307816.0000000000000000000000000000000000000000000000000000
1 11 121362091.0000000000000000000000000000000000000000000000000000
20 11 1851770082.0000000000000000000000000000000000000000000000000000
40 11 3065152241.0000000000000000000000000000000000000000000000000000
60 11 4266260277.0000000000000000000000000000000000000000000000000000
80 11 5469645721.0000000000000000000000000000000000000000000000000000
100 11 6669492852.0000000000000000000000000000000000000000000000000000
120 11 7875878519.0000000000000000000000000000000000000000000000000000
140 11 9079443267.0000000000000000000000000000000000000000000000000000
160 11 10286290134.0000000000000000000000000000000000000000000000000000
180 11 11487089276.0000000000000000000000000000000000000000000000000000
200 11 12681217942.0000000000000000000000000000000000000000000000000000
0 12 60517880.0000000000000000000000000000000000000000000000000000
1 12 121239898.0000000000000000000000000000000000000000000000000000
20 12 1834088644.0000000000000000000000000000000000000000000000000000
40 12 3047577490.0000000000000000000000000000000000000000000000000000
60 12 4250018690.0000000000000000000000000000000000000000000000000000
80 12 5451890367.0000000000000000000000000000000000000000000000000000
100 12 6653487976.0000000000000000000000000000000000000000000000000000
120 12 7857553736.0000000000000000000000000000000000000000000000000000
140 12 9062935668.0000000000000000000000000000000000000000000000000000
160 12 10268574999.0000000000000000000000000000000000000000000000000000
180 12 11471088405.0000000000000000000000000000000000000000000000000000
200 12 12656274879.0000000000000000000000000000000000000000000000000000
0 13 60560282.0000000000000000000000000000000000000000000000000000
1 13 120963180.0000000000000000000000000000000000000000000000000000
20 13 1815711461.0000000000000000000000000000000000000000000000000000
40 13 3031605768.0000000000000000000000000000000000000000000000000000
60 13 4233417891.0000000000000000000000000000000000000000000000000000
80 13 5432938926.0000000000000000000000000000000000000000000000000000
100 13 6638341720.0000000000000000000000000000000000000000000000000000
120 13 7841518062.0000000000000000000000000000000000000000000000000000
140 13 9044084609.0000000000000000000000000000000000000000000000000000
160 13 10250991063.0000000000000000000000000000000000000000000000000000
180 13 11454380156.0000000000000000000000000000000000000000000000000000
200 13 12640454430.0000000000000000000000000000000000000000000000000000
0 14 60635678.0000000000000000000000000000000000000000000000000000
1 14 121055760.0000000000000000000000000000000000000000000000000000
20 14 1797944307.0000000000000000000000000000000000000000000000000000
40 14 3014366619.0000000000000000000000000000000000000000000000000000
60 14 4216015478.0000000000000000000000000000000000000000000000000000
80 14 5416509232.0000000000000000000000000000000000000000000000000000
100 14 6620918298.0000000000000000000000000000000000000000000000000000
120 14 7824763118.0000000000000000000000000000000000000000000000000000
140 14 9027979131.0000000000000000000000000000000000000000000000000000
160 14 10232359076.0000000000000000000000000000000000000000000000000000
180 14 11437177445.0000000000000000000000000000000000000000000000000000
200 14 12627966747.0000000000000000000000000000000000000000000000000000
0 15 60366689.0000000000000000000000000000000000000000000000000000
1 15 120689307.0000000000000000000000000000000000000000000000000000
20 15 1779298417.0000000000000000000000000000000000000000000000000000
40 15 2994916018.0000000000000000000000000000000000000000000000000000
60 15 4198385919.0000000000000000000000000000000000000000000000000000
80 15 5400929381.0000000000000000000000000000000000000000000000000000
100 15 6604759277.0000000000000000000000000000000000000000000000000000
120 15 7806512539.0000000000000000000000000000000000000000000000000000
140 15 9011836114.0000000000000000000000000000000000000000000000000000
160 15 10214265427.0000000000000000000000000000000000000000000000000000
180 15 11420292529.0000000000000000000000000000000000000000000000000000
200 15 12614836723.0000000000000000000000000000000000000000000000000000
0 16 60364321.0000000000000000000000000000000000000000000000000000
1 16 120691046.0000000000000000000000000000000000000000000000000000
20 16 1758616172.0000000000000000000000000000000000000000000000000000
40 16 2976357286.0000000000000000000000000000000000000000000000000000
60 16 4181888983.0000000000000000000000000000000000000000000000000000
80 16 5396678065.0000000000000000000000000000000000000000000000000000
100 16 6589587234.0000000000000000000000000000000000000000000000000000
120 16 7790630610.0000000000000000000000000000000000000000000000000000
140 16 8994862736.0000000000000000000000000000000000000000000000000000
160 16 10197099445.0000000000000000000000000000000000000000000000000000
180 16 11403872601.0000000000000000000000000000000000000000000000000000
200 16 12601286147.0000000000000000000000000000000000000000000000000000
0 17 60353027.0000000000000000000000000000000000000000000000000000
1 17 120797583.0000000000000000000000000000000000000000000000000000
20 17 1738346546.0000000000000000000000000000000000000000000000000000
40 17 2958690465.0000000000000000000000000000000000000000000000000000
60 17 4162626434.0000000000000000000000000000000000000000000000000000
80 17 5369797673.0000000000000000000000000000000000000000000000000000
100 17 6570800484.0000000000000000000000000000000000000000000000000000
120 17 7772956330.0000000000000000000000000000000000000000000000000000
140 17 8976830756.0000000000000000000000000000000000000000000000000000
160 17 10179767727.0000000000000000000000000000000000000000000000000000
180 17 11384319390.0000000000000000000000000000000000000000000000000000
200 17 12587309162.0000000000000000000000000000000000000000000000000000
0 18 60320326.0000000000000000000000000000000000000000000000000000
1 18 120837817.0000000000000000000000000000000000000000000000000000
20 18 1716399971.0000000000000000000000000000000000000000000000000000
40 18 2938602956.0000000000000000000000000000000000000000000000000000
60 18 4148009824.0000000000000000000000000000000000000000000000000000
80 18 5351696724.0000000000000000000000000000000000000000000000000000
100 18 6556116784.0000000000000000000000000000000000000000000000000000
120 18 7756127521.0000000000000000000000000000000000000000000000000000
140 18 8959736844.0000000000000000000000000000000000000000000000000000
160 18 10162431808.0000000000000000000000000000000000000000000000000000
180 18 11368662035.0000000000000000000000000000000000000000000000000000
200 18 12572902881.0000000000000000000000000000000000000000000000000000
0 19 60751903.0000000000000000000000000000000000000000000000000000
1 19 120812093.0000000000000000000000000000000000000000000000000000
20 19 1692700215.0000000000000000000000000000000000000000000000000000
40 19 2920424114.0000000000000000000000000000000000000000000000000000
60 19 4130444473.0000000000000000000000000000000000000000000000000000
80 19 5336341599.0000000000000000000000000000000000000000000000000000
100 19 6539377036.0000000000000000000000000000000000000000000000000000
120 19 7738499873.0000000000000000000000000000000000000000000000000000
140 19 8944680296.0000000000000000000000000000000000000000000000000000
160 19 10145075151.0000000000000000000000000000000000000000000000000000
180 19 11350812292.0000000000000000000000000000000000000000000000000000
200 19 12555604142.0000000000000000000000000000000000000000000000000000
0 2 60973268.0000000000000000000000000000000000000000000000000000
1 2 121352161.0000000000000000000000000000000000000000000000000000
20 2 1883221731.0000000000000000000000000000000000000000000000000000
40 2 3084101645.0000000000000000000000000000000000000000000000000000
60 2 4283622349.0000000000000000000000000000000000000000000000000000
80 2 5488503502.0000000000000000000000000000000000000000000000000000
100 2 6688212111.0000000000000000000000000000000000000000000000000000
120 2 7893029376.0000000000000000000000000000000000000000000000000000
140 2 9097291686.0000000000000000000000000000000000000000000000000000
160 2 10304632818.0000000000000000000000000000000000000000000000000000
180 2 11508479199.0000000000000000000000000000000000000000000000000000
200 2 12712859094.0000000000000000000000000000000000000000000000000000
0 20 60821909.0000000000000000000000000000000000000000000000000000
1 20 120724382.0000000000000000000000000000000000000000000000000000
20 20 1672499762.0000000000000000000000000000000000000000000000000000
40 20 2901210651.0000000000000000000000000000000000000000000000000000
60 20 4113573267.0000000000000000000000000000000000000000000000000000
80 20 5319540857.0000000000000000000000000000000000000000000000000000
100 20 6523086586.0000000000000000000000000000000000000000000000000000
120 20 7723430881.0000000000000000000000000000000000000000000000000000
140 20 8927219715.0000000000000000000000000000000000000000000000000000
160 20 10126495432.0000000000000000000000000000000000000000000000000000
180 20 11336054968.0000000000000000000000000000000000000000000000000000
200 20 12537984474.0000000000000000000000000000000000000000000000000000
0 21 60754205.0000000000000000000000000000000000000000000000000000
1 21 120788178.0000000000000000000000000000000000000000000000000000
20 21 1640142569.0000000000000000000000000000000000000000000000000000
40 21 2882958659.0000000000000000000000000000000000000000000000000000
60 21 4097606555.0000000000000000000000000000000000000000000000000000
80 21 5303075976.0000000000000000000000000000000000000000000000000000
100 21 6507521080.0000000000000000000000000000000000000000000000000000
120 21 7707854427.0000000000000000000000000000000000000000000000000000
140 21 8912299171.0000000000000000000000000000000000000000000000000000
160 21 10112853729.0000000000000000000000000000000000000000000000000000
180 21 11318232604.0000000000000000000000000000000000000000000000000000
200 21 12508884405.0000000000000000000000000000000000000000000000000000
0 22 60666516.0000000000000000000000000000000000000000000000000000
1 22 120889435.0000000000000000000000000000000000000000000000000000
20 22 1599906914.0000000000000000000000000000000000000000000000000000
40 22 2864753095.0000000000000000000000000000000000000000000000000000
60 22 4080138285.0000000000000000000000000000000000000000000000000000
80 22 5287106034.0000000000000000000000000000000000000000000000000000
100 22 6492229084.0000000000000000000000000000000000000000000000000000
120 22 7692490139.0000000000000000000000000000000000000000000000000000
140 22 8896907329.0000000000000000000000000000000000000000000000000000
160 22 10097813571.0000000000000000000000000000000000000000000000000000
180 22 11303454519.0000000000000000000000000000000000000000000000000000
200 22 12484834495.0000000000000000000000000000000000000000000000000000
0 23 60045095.0000000000000000000000000000000000000000000000000000
1 23 120770763.0000000000000000000000000000000000000000000000000000
20 23 1556097970.0000000000000000000000000000000000000000000000000000
40 23 2842036130.0000000000000000000000000000000000000000000000000000
60 23 4061189502.0000000000000000000000000000000000000000000000000000
80 23 5267543757.0000000000000000000000000000000000000000000000000000
100 23 6473807284.0000000000000000000000000000000000000000000000000000
120 23 7674817276.0000000000000000000000000000000000000000000000000000
140 23 8881447394.0000000000000000000000000000000000000000000000000000
160 23 10081135580.0000000000000000000000000000000000000000000000000000
180 23 11287233251.0000000000000000000000000000000000000000000000000000
200 23 12471341262.0000000000000000000000000000000000000000000000000000
0 24 60609401.0000000000000000000000000000000000000000000000000000
1 24 119974036.0000000000000000000000000000000000000000000000000000
20 24 1518157567.0000000000000000000000000000000000000000000000000000
40 24 2824467102.0000000000000000000000000000000000000000000000000000
60 24 4045386632.0000000000000000000000000000000000000000000000000000
80 24 5251771543.0000000000000000000000000000000000000000000000000000
100 24 6458503169.0000000000000000000000000000000000000000000000000000
120 24 7658915164.0000000000000000000000000000000000000000000000000000
140 24 8864765844.0000000000000000000000000000000000000000000000000000
160 24 10065567915.0000000000000000000000000000000000000000000000000000
180 24 11269584162.0000000000000000000000000000000000000000000000000000
200 24 12459148341.0000000000000000000000000000000000000000000000000000
0 25 60651802.0000000000000000000000000000000000000000000000000000
1 25 120260475.0000000000000000000000000000000000000000000000000000
20 25 1475581681.0000000000000000000000000000000000000000000000000000
40 25 2803266343.0000000000000000000000000000000000000000000000000000
60 25 4026418431.0000000000000000000000000000000000000000000000000000
80 25 5233812661.0000000000000000000000000000000000000000000000000000
100 25 6441391520.0000000000000000000000000000000000000000000000000000
120 25 7645856929.0000000000000000000000000000000000000000000000000000
140 25 8849989409.0000000000000000000000000000000000000000000000000000
160 25 10051437489.0000000000000000000000000000000000000000000000000000
180 25 11253061233.0000000000000000000000000000000000000000000000000000
200 25 12447808490.0000000000000000000000000000000000000000000000000000
0 26 60667707.0000000000000000000000000000000000000000000000000000
1 26 120563827.0000000000000000000000000000000000000000000000000000
20 26 1176054917.0000000000000000000000000000000000000000000000000000
40 26 2781570788.0000000000000000000000000000000000000000000000000000
60 26 4007586006.0000000000000000000000000000000000000000000000000000
80 26 5216990692.0000000000000000000000000000000000000000000000000000
100 26 6427094906.0000000000000000000000000000000000000000000000000000
120 26 7630294205.0000000000000000000000000000000000000000000000000000
140 26 8833514296.0000000000000000000000000000000000000000000000000000
160 26 10036808156.0000000000000000000000000000000000000000000000000000
180 26 11238650501.0000000000000000000000000000000000000000000000000000
200 26 12435563430.0000000000000000000000000000000000000000000000000000
0 27 60684139.0000000000000000000000000000000000000000000000000000
1 27 120570018.0000000000000000000000000000000000000000000000000000
20 27 1192442671.0000000000000000000000000000000000000000000000000000
40 27 2761986295.0000000000000000000000000000000000000000000000000000
60 27 3989277022.0000000000000000000000000000000000000000000000000000
80 27 5201849036.0000000000000000000000000000000000000000000000000000
100 27 6408139646.0000000000000000000000000000000000000000000000000000
120 27 7611336673.0000000000000000000000000000000000000000000000000000
140 27 8818584140.0000000000000000000000000000000000000000000000000000
160 27 10019919120.0000000000000000000000000000000000000000000000000000
180 27 11222016145.0000000000000000000000000000000000000000000000000000
200 27 12422123573.0000000000000000000000000000000000000000000000000000
0 28 60715253.0000000000000000000000000000000000000000000000000000
1 28 120612286.0000000000000000000000000000000000000000000000000000
20 28 1217268661.0000000000000000000000000000000000000000000000000000
40 28 2738936679.0000000000000000000000000000000000000000000000000000
60 28 3971332606.0000000000000000000000000000000000000000000000000000
80 28 5185188243.0000000000000000000000000000000000000000000000000000
100 28 6392031725.0000000000000000000000000000000000000000000000000000
120 28 7597094192.0000000000000000000000000000000000000000000000000000
140 28 8801301333.0000000000000000000000000000000000000000000000000000
160 28 10005448652.0000000000000000000000000000000000000000000000000000
180 28 11205269602.0000000000000000000000000000000000000000000000000000
200 28 12407826625.0000000000000000000000000000000000000000000000000000
0 29 60696561.0000000000000000000000000000000000000000000000000000
1 29 120048277.0000000000000000000000000000000000000000000000000000
20 29 1243781909.0000000000000000000000000000000000000000000000000000
40 29 2718179655.0000000000000000000000000000000000000000000000000000
60 29 3955920345.0000000000000000000000000000000000000000000000000000
80 29 5168353818.0000000000000000000000000000000000000000000000000000
100 29 6378428124.0000000000000000000000000000000000000000000000000000
120 29 7581039237.0000000000000000000000000000000000000000000000000000
140 29 8787029024.0000000000000000000000000000000000000000000000000000
160 29 9990836196.0000000000000000000000000000000000000000000000000000
180 29 11188951004.0000000000000000000000000000000000000000000000000000
200 29 12395039252.0000000000000000000000000000000000000000000000000000
0 3 60913335.0000000000000000000000000000000000000000000000000000
1 3 121266305.0000000000000000000000000000000000000000000000000000
20 3 1883123688.0000000000000000000000000000000000000000000000000000
40 3 3083585838.0000000000000000000000000000000000000000000000000000
60 3 4283573333.0000000000000000000000000000000000000000000000000000
80 3 5488223794.0000000000000000000000000000000000000000000000000000
100 3 6687753588.0000000000000000000000000000000000000000000000000000
120 3 7894047283.0000000000000000000000000000000000000000000000000000
140 3 9098151128.0000000000000000000000000000000000000000000000000000
160 3 10305722378.0000000000000000000000000000000000000000000000000000
180 3 11508426955.0000000000000000000000000000000000000000000000000000
200 3 12712596156.0000000000000000000000000000000000000000000000000000
0 30 60732836.0000000000000000000000000000000000000000000000000000
1 30 120066940.0000000000000000000000000000000000000000000000000000
20 30 1244020658.0000000000000000000000000000000000000000000000000000
40 30 2699590710.0000000000000000000000000000000000000000000000000000
60 30 3936248442.0000000000000000000000000000000000000000000000000000
80 30 5149531778.0000000000000000000000000000000000000000000000000000
100 30 6358831080.0000000000000000000000000000000000000000000000000000
120 30 7566506838.0000000000000000000000000000000000000000000000000000
140 30 8770522716.0000000000000000000000000000000000000000000000000000
160 30 9977134654.0000000000000000000000000000000000000000000000000000
180 30 11174241627.0000000000000000000000000000000000000000000000000000
200 30 12377865400.0000000000000000000000000000000000000000000000000000
0 31 60101620.0000000000000000000000000000000000000000000000000000
1 31 119480781.0000000000000000000000000000000000000000000000000000
20 31 1244060671.0000000000000000000000000000000000000000000000000000
40 31 2663739708.0000000000000000000000000000000000000000000000000000
60 31 3915945025.0000000000000000000000000000000000000000000000000000
80 31 5130554690.0000000000000000000000000000000000000000000000000000
100 31 6340587424.0000000000000000000000000000000000000000000000000000
120 31 7547783353.0000000000000000000000000000000000000000000000000000
140 31 8754580453.0000000000000000000000000000000000000000000000000000
160 31 9957094994.0000000000000000000000000000000000000000000000000000
180 31 11157998590.0000000000000000000000000000000000000000000000000000
200 31 12349398241.0000000000000000000000000000000000000000000000000000
0 32 60073373.0000000000000000000000000000000000000000000000000000
1 32 119194938.0000000000000000000000000000000000000000000000000000
20 32 1244038724.0000000000000000000000000000000000000000000000000000
40 32 2644266995.0000000000000000000000000000000000000000000000000000
60 32 3892258240.0000000000000000000000000000000000000000000000000000
80 32 5113725766.0000000000000000000000000000000000000000000000000000
100 32 6318900844.0000000000000000000000000000000000000000000000000000
120 32 7529419132.0000000000000000000000000000000000000000000000000000
140 32 8733024116.0000000000000000000000000000000000000000000000000000
160 32 9940900674.0000000000000000000000000000000000000000000000000000
180 32 11140323869.0000000000000000000000000000000000000000000000000000
200 32 12326510741.0000000000000000000000000000000000000000000000000000
0 33 59870550.0000000000000000000000000000000000000000000000000000
1 33 119079700.0000000000000000000000000000000000000000000000000000
20 33 1243856789.0000000000000000000000000000000000000000000000000000
40 33 2619282343.0000000000000000000000000000000000000000000000000000
60 33 3872105051.0000000000000000000000000000000000000000000000000000
80 33 5090569250.0000000000000000000000000000000000000000000000000000
100 33 6299391255.0000000000000000000000000000000000000000000000000000
120 33 7511809071.0000000000000000000000000000000000000000000000000000
140 33 8715731749.0000000000000000000000000000000000000000000000000000
160 33 9923293739.0000000000000000000000000000000000000000000000000000
180 33 11126995334.0000000000000000000000000000000000000000000000000000
200 33 12312039552.0000000000000000000000000000000000000000000000000000
0 34 59984146.0000000000000000000000000000000000000000000000000000
1 34 119472710.0000000000000000000000000000000000000000000000000000
20 34 1243548607.0000000000000000000000000000000000000000000000000000
40 34 2592094777.0000000000000000000000000000000000000000000000000000
60 34 3852848778.0000000000000000000000000000000000000000000000000000
80 34 5071562734.0000000000000000000000000000000000000000000000000000
100 34 6282435468.0000000000000000000000000000000000000000000000000000
120 34 7494112820.0000000000000000000000000000000000000000000000000000
140 34 8698977798.0000000000000000000000000000000000000000000000000000
160 34 9905182621.0000000000000000000000000000000000000000000000000000
180 34 11107243747.0000000000000000000000000000000000000000000000000000
200 34 12298138215.0000000000000000000000000000000000000000000000000000
0 35 59945884.0000000000000000000000000000000000000000000000000000
1 35 119432871.0000000000000000000000000000000000000000000000000000
20 35 1243223906.0000000000000000000000000000000000000000000000000000
40 35 2567172838.0000000000000000000000000000000000000000000000000000
60 35 3828253506.0000000000000000000000000000000000000000000000000000
80 35 5055421792.0000000000000000000000000000000000000000000000000000
100 35 6268241776.0000000000000000000000000000000000000000000000000000
120 35 7477268043.0000000000000000000000000000000000000000000000000000
140 35 8683884848.0000000000000000000000000000000000000000000000000000
160 35 9890288570.0000000000000000000000000000000000000000000000000000
180 35 11094582194.0000000000000000000000000000000000000000000000000000
200 35 12286840130.0000000000000000000000000000000000000000000000000000
0 36 59925290.0000000000000000000000000000000000000000000000000000
1 36 119395466.0000000000000000000000000000000000000000000000000000
20 36 1243192447.0000000000000000000000000000000000000000000000000000
40 36 2536018473.0000000000000000000000000000000000000000000000000000
60 36 3804848897.0000000000000000000000000000000000000000000000000000
80 36 5034964166.0000000000000000000000000000000000000000000000000000
100 36 6261074461.0000000000000000000000000000000000000000000000000000
120 36 7457447953.0000000000000000000000000000000000000000000000000000
140 36 8669338570.0000000000000000000000000000000000000000000000000000
160 36 9872085632.0000000000000000000000000000000000000000000000000000
180 36 11076647868.0000000000000000000000000000000000000000000000000000
200 36 12271737793.0000000000000000000000000000000000000000000000000000
0 37 59993907.0000000000000000000000000000000000000000000000000000
1 37 118960536.0000000000000000000000000000000000000000000000000000
20 37 1242218612.0000000000000000000000000000000000000000000000000000
40 37 2504473241.0000000000000000000000000000000000000000000000000000
60 37 3786173362.0000000000000000000000000000000000000000000000000000
80 37 5014727162.0000000000000000000000000000000000000000000000000000
100 37 6227869417.0000000000000000000000000000000000000000000000000000
120 37 7439476347.0000000000000000000000000000000000000000000000000000
140 37 8647957930.0000000000000000000000000000000000000000000000000000
160 37 9855069206.0000000000000000000000000000000000000000000000000000
180 37 11059004417.0000000000000000000000000000000000000000000000000000
200 37 12256736622.0000000000000000000000000000000000000000000000000000
0 38 59832709.0000000000000000000000000000000000000000000000000000
1 38 118851555.0000000000000000000000000000000000000000000000000000
20 38 1241594997.0000000000000000000000000000000000000000000000000000
40 38 2466209363.0000000000000000000000000000000000000000000000000000
60 38 3761978522.0000000000000000000000000000000000000000000000000000
80 38 5000172224.0000000000000000000000000000000000000000000000000000
100 38 6210458628.0000000000000000000000000000000000000000000000000000
120 38 7425567960.0000000000000000000000000000000000000000000000000000
140 38 8631843931.0000000000000000000000000000000000000000000000000000
160 38 9835824523.0000000000000000000000000000000000000000000000000000
180 38 11042295732.0000000000000000000000000000000000000000000000000000
200 38 12241371936.0000000000000000000000000000000000000000000000000000
0 39 59578469.0000000000000000000000000000000000000000000000000000
1 39 118779372.0000000000000000000000000000000000000000000000000000
20 39 1241263154.0000000000000000000000000000000000000000000000000000
40 39 2431390241.0000000000000000000000000000000000000000000000000000
60 39 3741340932.0000000000000000000000000000000000000000000000000000
80 39 4978367958.0000000000000000000000000000000000000000000000000000
100 39 6196224640.0000000000000000000000000000000000000000000000000000
120 39 7405391769.0000000000000000000000000000000000000000000000000000
140 39 8613763043.0000000000000000000000000000000000000000000000000000
160 39 9821003437.0000000000000000000000000000000000000000000000000000
180 39 11028823628.0000000000000000000000000000000000000000000000000000
200 39 12226484180.0000000000000000000000000000000000000000000000000000
0 4 60991338.0000000000000000000000000000000000000000000000000000
1 4 821594504.0000000000000000000000000000000000000000000000000000
20 4 1883084647.0000000000000000000000000000000000000000000000000000
40 4 3084595459.0000000000000000000000000000000000000000000000000000
60 4 4284296457.0000000000000000000000000000000000000000000000000000
80 4 5488189419.0000000000000000000000000000000000000000000000000000
100 4 6688318824.0000000000000000000000000000000000000000000000000000
120 4 7894262113.0000000000000000000000000000000000000000000000000000
140 4 9098385859.0000000000000000000000000000000000000000000000000000
160 4 10305778229.0000000000000000000000000000000000000000000000000000
180 4 11508472457.0000000000000000000000000000000000000000000000000000
200 4 12712964410.0000000000000000000000000000000000000000000000000000
0 5 61037181.0000000000000000000000000000000000000000000000000000
1 5 821618647.0000000000000000000000000000000000000000000000000000
20 5 1882105556.0000000000000000000000000000000000000000000000000000
40 5 3084639345.0000000000000000000000000000000000000000000000000000
60 5 4284573471.0000000000000000000000000000000000000000000000000000
80 5 5487972696.0000000000000000000000000000000000000000000000000000
100 5 6688375369.0000000000000000000000000000000000000000000000000000
120 5 7894313423.0000000000000000000000000000000000000000000000000000
140 5 9098455404.0000000000000000000000000000000000000000000000000000
160 5 10305833772.0000000000000000000000000000000000000000000000000000
180 5 11508521634.0000000000000000000000000000000000000000000000000000
200 5 12713011680.0000000000000000000000000000000000000000000000000000
0 6 60992539.0000000000000000000000000000000000000000000000000000
1 6 821606635.0000000000000000000000000000000000000000000000000000
20 6 1882077992.0000000000000000000000000000000000000000000000000000
40 6 3084589369.0000000000000000000000000000000000000000000000000000
60 6 4284622150.0000000000000000000000000000000000000000000000000000
80 6 5487279156.0000000000000000000000000000000000000000000000000000
100 6 6688318149.0000000000000000000000000000000000000000000000000000
120 6 7894353616.0000000000000000000000000000000000000000000000000000
140 6 9098387395.0000000000000000000000000000000000000000000000000000
160 6 10305853831.0000000000000000000000000000000000000000000000000000
180 6 11508475812.0000000000000000000000000000000000000000000000000000
200 6 12713039979.0000000000000000000000000000000000000000000000000000
0 7 60920581.0000000000000000000000000000000000000000000000000000
1 7 122106857.0000000000000000000000000000000000000000000000000000
20 7 1882069937.0000000000000000000000000000000000000000000000000000
40 7 3083455788.0000000000000000000000000000000000000000000000000000
60 7 4284632588.0000000000000000000000000000000000000000000000000000
80 7 5487119992.0000000000000000000000000000000000000000000000000000
100 7 6687754213.0000000000000000000000000000000000000000000000000000
120 7 7894347824.0000000000000000000000000000000000000000000000000000
140 7 9098165669.0000000000000000000000000000000000000000000000000000
160 7 10305841235.0000000000000000000000000000000000000000000000000000
180 7 11508105840.0000000000000000000000000000000000000000000000000000
200 7 12713015662.0000000000000000000000000000000000000000000000000000
0 8 60894684.0000000000000000000000000000000000000000000000000000
1 8 122035208.0000000000000000000000000000000000000000000000000000
20 8 1882058356.0000000000000000000000000000000000000000000000000000
40 8 3083331300.0000000000000000000000000000000000000000000000000000
60 8 4284577611.0000000000000000000000000000000000000000000000000000
80 8 5487112490.0000000000000000000000000000000000000000000000000000
100 8 6687237782.0000000000000000000000000000000000000000000000000000
120 8 7894294434.0000000000000000000000000000000000000000000000000000
140 8 9098102680.0000000000000000000000000000000000000000000000000000
160 8 10305805547.0000000000000000000000000000000000000000000000000000
180 8 11507217042.0000000000000000000000000000000000000000000000000000
200 8 12712967180.0000000000000000000000000000000000000000000000000000
0 9 60933000.0000000000000000000000000000000000000000000000000000
1 9 121581920.0000000000000000000000000000000000000000000000000000
20 9 1882068815.0000000000000000000000000000000000000000000000000000
40 9 3083248367.0000000000000000000000000000000000000000000000000000
60 9 4284387420.0000000000000000000000000000000000000000000000000000
80 9 5487038094.0000000000000000000000000000000000000000000000000000
100 9 6686839023.0000000000000000000000000000000000000000000000000000
120 9 7894074288.0000000000000000000000000000000000000000000000000000
140 9 9096998697.0000000000000000000000000000000000000000000000000000
160 9 10305198233.0000000000000000000000000000000000000000000000000000
180 9 11507010856.0000000000000000000000000000000000000000000000000000
200 9 12711664912.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_smallinject_2000K.txt <==
0 0 61329630.0000000000000000000000000000000000000000000000000000
1 0 120852666.0000000000000000000000000000000000000000000000000000
20 0 1879782055.0000000000000000000000000000000000000000000000000000
40 0 3079075397.0000000000000000000000000000000000000000000000000000
60 0 4275568101.0000000000000000000000000000000000000000000000000000
80 0 5468384666.0000000000000000000000000000000000000000000000000000
100 0 6666839021.0000000000000000000000000000000000000000000000000000
120 0 7859161025.0000000000000000000000000000000000000000000000000000
140 0 9054155252.0000000000000000000000000000000000000000000000000000
160 0 10249234458.0000000000000000000000000000000000000000000000000000
180 0 11445234944.0000000000000000000000000000000000000000000000000000
200 0 12649860831.0000000000000000000000000000000000000000000000000000
0 1 61321666.0000000000000000000000000000000000000000000000000000
1 1 120793403.0000000000000000000000000000000000000000000000000000
20 1 1879738248.0000000000000000000000000000000000000000000000000000
40 1 3079008122.0000000000000000000000000000000000000000000000000000
60 1 4276120138.0000000000000000000000000000000000000000000000000000
80 1 5468606338.0000000000000000000000000000000000000000000000000000
100 1 6667772005.0000000000000000000000000000000000000000000000000000
120 1 7859380544.0000000000000000000000000000000000000000000000000000
140 1 9054348054.0000000000000000000000000000000000000000000000000000
160 1 10250196114.0000000000000000000000000000000000000000000000000000
180 1 11445947882.0000000000000000000000000000000000000000000000000000
200 1 12650714977.0000000000000000000000000000000000000000000000000000
0 10 61343680.0000000000000000000000000000000000000000000000000000
1 10 120303273.0000000000000000000000000000000000000000000000000000
20 10 1878689615.0000000000000000000000000000000000000000000000000000
40 10 3078153801.0000000000000000000000000000000000000000000000000000
60 10 4275603791.0000000000000000000000000000000000000000000000000000
80 10 5465261308.0000000000000000000000000000000000000000000000000000
100 10 6666401785.0000000000000000000000000000000000000000000000000000
120 10 7858839771.0000000000000000000000000000000000000000000000000000
140 10 9053107351.0000000000000000000000000000000000000000000000000000
160 10 10248939479.0000000000000000000000000000000000000000000000000000
180 10 11443785761.0000000000000000000000000000000000000000000000000000
200 10 12647990792.0000000000000000000000000000000000000000000000000000
0 11 61323197.0000000000000000000000000000000000000000000000000000
1 11 120319970.0000000000000000000000000000000000000000000000000000
20 11 1860332616.0000000000000000000000000000000000000000000000000000
40 11 3061869996.0000000000000000000000000000000000000000000000000000
60 11 4260729730.0000000000000000000000000000000000000000000000000000
80 11 5450596310.0000000000000000000000000000000000000000000000000000
100 11 6651239845.0000000000000000000000000000000000000000000000000000
120 11 7844091036.0000000000000000000000000000000000000000000000000000
140 11 9038201147.0000000000000000000000000000000000000000000000000000
160 11 10234573317.0000000000000000000000000000000000000000000000000000
180 11 11430025278.0000000000000000000000000000000000000000000000000000
200 11 12619479039.0000000000000000000000000000000000000000000000000000
0 12 61073361.0000000000000000000000000000000000000000000000000000
1 12 122778171.0000000000000000000000000000000000000000000000000000
20 12 1841180296.0000000000000000000000000000000000000000000000000000
40 12 3045115525.0000000000000000000000000000000000000000000000000000
60 12 4244373042.0000000000000000000000000000000000000000000000000000
80 12 5437091717.0000000000000000000000000000000000000000000000000000
100 12 6636531467.0000000000000000000000000000000000000000000000000000
120 12 7830070634.0000000000000000000000000000000000000000000000000000
140 12 9024935771.0000000000000000000000000000000000000000000000000000
160 12 10220338542.0000000000000000000000000000000000000000000000000000
180 12 11415414910.0000000000000000000000000000000000000000000000000000
200 12 12594593870.0000000000000000000000000000000000000000000000000000
0 13 61384480.0000000000000000000000000000000000000000000000000000
1 13 122879948.0000000000000000000000000000000000000000000000000000
20 13 1820495061.0000000000000000000000000000000000000000000000000000
40 13 3030848659.0000000000000000000000000000000000000000000000000000
60 13 4228827169.0000000000000000000000000000000000000000000000000000
80 13 5422402386.0000000000000000000000000000000000000000000000000000
100 13 6620895822.0000000000000000000000000000000000000000000000000000
120 13 7815461439.0000000000000000000000000000000000000000000000000000
140 13 9009210076.0000000000000000000000000000000000000000000000000000
160 13 10205145304.0000000000000000000000000000000000000000000000000000
180 13 11399990042.0000000000000000000000000000000000000000000000000000
200 13 12581294433.0000000000000000000000000000000000000000000000000000
0 14 61411627.0000000000000000000000000000000000000000000000000000
1 14 122753414.0000000000000000000000000000000000000000000000000000
20 14 1801636832.0000000000000000000000000000000000000000000000000000
40 14 3012215976.0000000000000000000000000000000000000000000000000000
60 14 4212082772.0000000000000000000000000000000000000000000000000000
80 14 5403893612.0000000000000000000000000000000000000000000000000000
100 14 6603633378.0000000000000000000000000000000000000000000000000000
120 14 7801512764.0000000000000000000000000000000000000000000000000000
140 14 8993353734.0000000000000000000000000000000000000000000000000000
160 14 10191021875.0000000000000000000000000000000000000000000000000000
180 14 11386016687.0000000000000000000000000000000000000000000000000000
200 14 12569335652.0000000000000000000000000000000000000000000000000000
0 15 61443099.0000000000000000000000000000000000000000000000000000
1 15 121435696.0000000000000000000000000000000000000000000000000000
20 15 1780474940.0000000000000000000000000000000000000000000000000000
40 15 2994336483.0000000000000000000000000000000000000000000000000000
60 15 4194798774.0000000000000000000000000000000000000000000000000000
80 15 5391103287.0000000000000000000000000000000000000000000000000000
100 15 6588184890.0000000000000000000000000000000000000000000000000000
120 15 7785169398.0000000000000000000000000000000000000000000000000000
140 15 8980034044.0000000000000000000000000000000000000000000000000000
160 15 10175897934.0000000000000000000000000000000000000000000000000000
180 15 11370601901.0000000000000000000000000000000000000000000000000000
200 15 12556923461.0000000000000000000000000000000000000000000000000000
0 16 61425328.0000000000000000000000000000000000000000000000000000
1 16 121455602.0000000000000000000000000000000000000000000000000000
20 16 1758599297.0000000000000000000000000000000000000000000000000000
40 16 2976535290.0000000000000000000000000000000000000000000000000000
60 16 4178864792.0000000000000000000000000000000000000000000000000000
80 16 5391106489.0000000000000000000000000000000000000000000000000000
100 16 6573199084.0000000000000000000000000000000000000000000000000000
120 16 7771518403.0000000000000000000000000000000000000000000000000000
140 16 8965811539.0000000000000000000000000000000000000000000000000000
160 16 10160937405.0000000000000000000000000000000000000000000000000000
180 16 11354303937.0000000000000000000000000000000000000000000000000000
200 16 12544098251.0000000000000000000000000000000000000000000000000000
0 17 61385489.0000000000000000000000000000000000000000000000000000
1 17 121419928.0000000000000000000000000000000000000000000000000000
20 17 1739590590.0000000000000000000000000000000000000000000000000000
40 17 2958122341.0000000000000000000000000000000000000000000000000000
60 17 4161613278.0000000000000000000000000000000000000000000000000000
80 17 5361592405.0000000000000000000000000000000000000000000000000000
100 17 6555961940.0000000000000000000000000000000000000000000000000000
120 17 7756746762.0000000000000000000000000000000000000000000000000000
140 17 8950135951.0000000000000000000000000000000000000000000000000000
160 17 10145952455.0000000000000000000000000000000000000000000000000000
180 17 11339775007.0000000000000000000000000000000000000000000000000000
200 17 12533286015.0000000000000000000000000000000000000000000000000000
0 18 61377600.0000000000000000000000000000000000000000000000000000
1 18 121376725.0000000000000000000000000000000000000000000000000000
20 18 1717012520.0000000000000000000000000000000000000000000000000000
40 18 2938870344.0000000000000000000000000000000000000000000000000000
60 18 4145860088.0000000000000000000000000000000000000000000000000000
80 18 5345845246.0000000000000000000000000000000000000000000000000000
100 18 6539722289.0000000000000000000000000000000000000000000000000000
120 18 7738634742.0000000000000000000000000000000000000000000000000000
140 18 8933094255.0000000000000000000000000000000000000000000000000000
160 18 10129383295.0000000000000000000000000000000000000000000000000000
180 18 11324351499.0000000000000000000000000000000000000000000000000000
200 18 12518285473.0000000000000000000000000000000000000000000000000000
0 19 60356203.0000000000000000000000000000000000000000000000000000
1 19 120371202.0000000000000000000000000000000000000000000000000000
20 19 1689618530.0000000000000000000000000000000000000000000000000000
40 19 2921690243.0000000000000000000000000000000000000000000000000000
60 19 4129686966.0000000000000000000000000000000000000000000000000000
80 19 5330158849.0000000000000000000000000000000000000000000000000000
100 19 6526644732.0000000000000000000000000000000000000000000000000000
120 19 7724587944.0000000000000000000000000000000000000000000000000000
140 19 8921269586.0000000000000000000000000000000000000000000000000000
160 19 10115345710.0000000000000000000000000000000000000000000000000000
180 19 11311356089.0000000000000000000000000000000000000000000000000000
200 19 12503489351.0000000000000000000000000000000000000000000000000000
0 2 61312150.0000000000000000000000000000000000000000000000000000
1 2 121006373.0000000000000000000000000000000000000000000000000000
20 2 1880971578.0000000000000000000000000000000000000000000000000000
40 2 3079576081.0000000000000000000000000000000000000000000000000000
60 2 4276689195.0000000000000000000000000000000000000000000000000000
80 2 5468645351.0000000000000000000000000000000000000000000000000000
100 2 6668533845.0000000000000000000000000000000000000000000000000000
120 2 7859586355.0000000000000000000000000000000000000000000000000000
140 2 9054371096.0000000000000000000000000000000000000000000000000000
160 2 10250755966.0000000000000000000000000000000000000000000000000000
180 2 11446541865.0000000000000000000000000000000000000000000000000000
200 2 12650774176.0000000000000000000000000000000000000000000000000000
0 20 59879823.0000000000000000000000000000000000000000000000000000
1 20 120152289.0000000000000000000000000000000000000000000000000000
20 20 1669773276.0000000000000000000000000000000000000000000000000000
40 20 2903755326.0000000000000000000000000000000000000000000000000000
60 20 4111815987.0000000000000000000000000000000000000000000000000000
80 20 5317335137.0000000000000000000000000000000000000000000000000000
100 20 6512738358.0000000000000000000000000000000000000000000000000000
120 20 7711172363.0000000000000000000000000000000000000000000000000000
140 20 8908925170.0000000000000000000000000000000000000000000000000000
160 20 10100870066.0000000000000000000000000000000000000000000000000000
180 20 11297865676.0000000000000000000000000000000000000000000000000000
200 20 12488917547.0000000000000000000000000000000000000000000000000000
0 21 59936132.0000000000000000000000000000000000000000000000000000
1 21 119193748.0000000000000000000000000000000000000000000000000000
20 21 1638224201.0000000000000000000000000000000000000000000000000000
40 21 2886107373.0000000000000000000000000000000000000000000000000000
60 21 4095334430.0000000000000000000000000000000000000000000000000000
80 21 5300531602.0000000000000000000000000000000000000000000000000000
100 21 6497991336.0000000000000000000000000000000000000000000000000000
120 21 7697502220.0000000000000000000000000000000000000000000000000000
140 21 8893998090.0000000000000000000000000000000000000000000000000000
160 21 10085756820.0000000000000000000000000000000000000000000000000000
180 21 11284141094.0000000000000000000000000000000000000000000000000000
200 21 12460973323.0000000000000000000000000000000000000000000000000000
0 22 60208369.0000000000000000000000000000000000000000000000000000
1 22 119139988.0000000000000000000000000000000000000000000000000000
20 22 1599847270.0000000000000000000000000000000000000000000000000000
40 22 2865806928.0000000000000000000000000000000000000000000000000000
60 22 4078625086.0000000000000000000000000000000000000000000000000000
80 22 5286165913.0000000000000000000000000000000000000000000000000000
100 22 6485238133.0000000000000000000000000000000000000000000000000000
120 22 7682642771.0000000000000000000000000000000000000000000000000000
140 22 8880174304.0000000000000000000000000000000000000000000000000000
160 22 10072047727.0000000000000000000000000000000000000000000000000000
180 22 11271714565.0000000000000000000000000000000000000000000000000000
200 22 12439910949.0000000000000000000000000000000000000000000000000000
0 23 60177828.0000000000000000000000000000000000000000000000000000
1 23 119103664.0000000000000000000000000000000000000000000000000000
20 23 1560071699.0000000000000000000000000000000000000000000000000000
40 23 2842280859.0000000000000000000000000000000000000000000000000000
60 23 4060797787.0000000000000000000000000000000000000000000000000000
80 23 5268657626.0000000000000000000000000000000000000000000000000000
100 23 6468664770.0000000000000000000000000000000000000000000000000000
120 23 7667534565.0000000000000000000000000000000000000000000000000000
140 23 8868645890.0000000000000000000000000000000000000000000000000000
160 23 10057612173.0000000000000000000000000000000000000000000000000000
180 23 11258652682.0000000000000000000000000000000000000000000000000000
200 23 12430215498.0000000000000000000000000000000000000000000000000000
0 24 60201664.0000000000000000000000000000000000000000000000000000
1 24 119176155.0000000000000000000000000000000000000000000000000000
20 24 1519069540.0000000000000000000000000000000000000000000000000000
40 24 2825678617.0000000000000000000000000000000000000000000000000000
60 24 4044153871.0000000000000000000000000000000000000000000000000000
80 24 5251469643.0000000000000000000000000000000000000000000000000000
100 24 6454383898.0000000000000000000000000000000000000000000000000000
120 24 7650909125.0000000000000000000000000000000000000000000000000000
140 24 8850804610.0000000000000000000000000000000000000000000000000000
160 24 10044828872.0000000000000000000000000000000000000000000000000000
180 24 11242246202.0000000000000000000000000000000000000000000000000000
200 24 12422403442.0000000000000000000000000000000000000000000000000000
0 25 59909075.0000000000000000000000000000000000000000000000000000
1 25 119184113.0000000000000000000000000000000000000000000000000000
20 25 1476683169.0000000000000000000000000000000000000000000000000000
40 25 2802845396.0000000000000000000000000000000000000000000000000000
60 25 4026442715.0000000000000000000000000000000000000000000000000000
80 25 5234427642.0000000000000000000000000000000000000000000000000000
100 25 6438865258.0000000000000000000000000000000000000000000000000000
120 25 7638636920.0000000000000000000000000000000000000000000000000000
140 25 8837376742.0000000000000000000000000000000000000000000000000000
160 25 10031765729.0000000000000000000000000000000000000000000000000000
180 25 11228858765.0000000000000000000000000000000000000000000000000000
200 25 12412039391.0000000000000000000000000000000000000000000000000000
0 26 59783659.0000000000000000000000000000000000000000000000000000
1 26 119075215.0000000000000000000000000000000000000000000000000000
20 26 1174003048.0000000000000000000000000000000000000000000000000000
40 26 2783395795.0000000000000000000000000000000000000000000000000000
60 26 4008772620.0000000000000000000000000000000000000000000000000000
80 26 5218122964.0000000000000000000000000000000000000000000000000000
100 26 6425596914.0000000000000000000000000000000000000000000000000000
120 26 7622064995.0000000000000000000000000000000000000000000000000000
140 26 8823971525.0000000000000000000000000000000000000000000000000000
160 26 10019004122.0000000000000000000000000000000000000000000000000000
180 26 11213301996.0000000000000000000000000000000000000000000000000000
200 26 12401589506.0000000000000000000000000000000000000000000000000000
0 27 60261061.0000000000000000000000000000000000000000000000000000
1 27 119249895.0000000000000000000000000000000000000000000000000000
20 27 1190629723.0000000000000000000000000000000000000000000000000000
40 27 2762924654.0000000000000000000000000000000000000000000000000000
60 27 3990009379.0000000000000000000000000000000000000000000000000000
80 27 5203042804.0000000000000000000000000000000000000000000000000000
100 27 6411174662.0000000000000000000000000000000000000000000000000000
120 27 7607400016.0000000000000000000000000000000000000000000000000000
140 27 8808069157.0000000000000000000000000000000000000000000000000000
160 27 10005848292.0000000000000000000000000000000000000000000000000000
180 27 11200220911.0000000000000000000000000000000000000000000000000000
200 27 12392561837.0000000000000000000000000000000000000000000000000000
0 28 60262897.0000000000000000000000000000000000000000000000000000
1 28 119284565.0000000000000000000000000000000000000000000000000000
20 28 1215892432.0000000000000000000000000000000000000000000000000000
40 28 2737463374.0000000000000000000000000000000000000000000000000000
60 28 3971716647.0000000000000000000000000000000000000000000000000000
80 28 5184815842.0000000000000000000000000000000000000000000000000000
100 28 6393163223.0000000000000000000000000000000000000000000000000000
120 28 7592903956.0000000000000000000000000000000000000000000000000000
140 28 8790221527.0000000000000000000000000000000000000000000000000000
160 28 9990203397.0000000000000000000000000000000000000000000000000000
180 28 11183264800.0000000000000000000000000000000000000000000000000000
200 28 12380966776.0000000000000000000000000000000000000000000000000000
0 29 60285033.0000000000000000000000000000000000000000000000000000
1 29 119380609.0000000000000000000000000000000000000000000000000000
20 29 1242509816.0000000000000000000000000000000000000000000000000000
40 29 2714950218.0000000000000000000000000000000000000000000000000000
60 29 3952536057.0000000000000000000000000000000000000000000000000000
80 29 5166052977.0000000000000000000000000000000000000000000000000000
100 29 6382373599.0000000000000000000000000000000000000000000000000000
120 29 7577349930.0000000000000000000000000000000000000000000000000000
140 29 8779026836.0000000000000000000000000000000000000000000000000000
160 29 9977555366.0000000000000000000000000000000000000000000000000000
180 29 11170785743.0000000000000000000000000000000000000000000000000000
200 29 12369170242.0000000000000000000000000000000000000000000000000000
0 3 61307081.0000000000000000000000000000000000000000000000000000
1 3 121027155.0000000000000000000000000000000000000000000000000000
20 3 1880982866.0000000000000000000000000000000000000000000000000000
40 3 3079788116.0000000000000000000000000000000000000000000000000000
60 3 4277975431.0000000000000000000000000000000000000000000000000000
80 3 5468626122.0000000000000000000000000000000000000000000000000000
100 3 6668572999.0000000000000000000000000000000000000000000000000000
120 3 7860761761.0000000000000000000000000000000000000000000000000000
140 3 9055093109.0000000000000000000000000000000000000000000000000000
160 3 10251065862.0000000000000000000000000000000000000000000000000000
180 3 11446579017.0000000000000000000000000000000000000000000000000000
200 3 12650956262.0000000000000000000000000000000000000000000000000000
0 30 60110540.0000000000000000000000000000000000000000000000000000
1 30 119293025.0000000000000000000000000000000000000000000000000000
20 30 1243268493.0000000000000000000000000000000000000000000000000000
40 30 2692852772.0000000000000000000000000000000000000000000000000000
60 30 3937160409.0000000000000000000000000000000000000000000000000000
80 30 5150479915.0000000000000000000000000000000000000000000000000000
100 30 6367718232.0000000000000000000000000000000000000000000000000000
120 30 7565900144.0000000000000000000000000000000000000000000000000000
140 30 8764713312.0000000000000000000000000000000000000000000000000000
160 30 9966428466.0000000000000000000000000000000000000000000000000000
180 30 11160363584.0000000000000000000000000000000000000000000000000000
200 30 12354771761.0000000000000000000000000000000000000000000000000000
0 31 60185104.0000000000000000000000000000000000000000000000000000
1 31 119163566.0000000000000000000000000000000000000000000000000000
20 31 1243326768.0000000000000000000000000000000000000000000000000000
40 31 2669639652.0000000000000000000000000000000000000000000000000000
60 31 3917418392.0000000000000000000000000000000000000000000000000000
80 31 5130942076.0000000000000000000000000000000000000000000000000000
100 31 6346615869.0000000000000000000000000000000000000000000000000000
120 31 7548008172.0000000000000000000000000000000000000000000000000000
140 31 8747278414.0000000000000000000000000000000000000000000000000000
160 31 9947802913.0000000000000000000000000000000000000000000000000000
180 31 11142388505.0000000000000000000000000000000000000000000000000000
200 31 12327839774.0000000000000000000000000000000000000000000000000000
0 32 60123509.0000000000000000000000000000000000000000000000000000
1 32 119115311.0000000000000000000000000000000000000000000000000000
20 32 1243642947.0000000000000000000000000000000000000000000000000000
40 32 2639111630.0000000000000000000000000000000000000000000000000000
60 32 3893032080.0000000000000000000000000000000000000000000000000000
80 32 5112652430.0000000000000000000000000000000000000000000000000000
100 32 6328547607.0000000000000000000000000000000000000000000000000000
120 32 7534279615.0000000000000000000000000000000000000000000000000000
140 32 8733976291.0000000000000000000000000000000000000000000000000000
160 32 9936147819.0000000000000000000000000000000000000000000000000000
180 32 11129789926.0000000000000000000000000000000000000000000000000000
200 32 12303613469.0000000000000000000000000000000000000000000000000000
0 33 59796137.0000000000000000000000000000000000000000000000000000
1 33 119653925.0000000000000000000000000000000000000000000000000000
20 33 1244262542.0000000000000000000000000000000000000000000000000000
40 33 2614271128.0000000000000000000000000000000000000000000000000000
60 33 3873695188.0000000000000000000000000000000000000000000000000000
80 33 5097858050.0000000000000000000000000000000000000000000000000000
100 33 6313378283.0000000000000000000000000000000000000000000000000000
120 33 7517645445.0000000000000000000000000000000000000000000000000000
140 33 8717829849.0000000000000000000000000000000000000000000000000000
160 33 9920837436.0000000000000000000000000000000000000000000000000000
180 33 11114539847.0000000000000000000000000000000000000000000000000000
200 33 12292467231.0000000000000000000000000000000000000000000000000000
0 34 60423619.0000000000000000000000000000000000000000000000000000
1 34 120062600.0000000000000000000000000000000000000000000000000000
20 34 1244303138.0000000000000000000000000000000000000000000000000000
40 34 2586299066.0000000000000000000000000000000000000000000000000000
60 34 3852123095.0000000000000000000000000000000000000000000000000000
80 34 5072914871.0000000000000000000000000000000000000000000000000000
100 34 6286645369.0000000000000000000000000000000000000000000000000000
120 34 7503977576.0000000000000000000000000000000000000000000000000000
140 34 8701412238.0000000000000000000000000000000000000000000000000000
160 34 9901592591.0000000000000000000000000000000000000000000000000000
180 34 11100541171.0000000000000000000000000000000000000000000000000000
200 34 12284535189.0000000000000000000000000000000000000000000000000000
0 35 60371648.0000000000000000000000000000000000000000000000000000
1 35 119993565.0000000000000000000000000000000000000000000000000000
20 35 1244174000.0000000000000000000000000000000000000000000000000000
40 35 2556434069.0000000000000000000000000000000000000000000000000000
60 35 3829716562.0000000000000000000000000000000000000000000000000000
80 35 5054310503.0000000000000000000000000000000000000000000000000000
100 35 6270515675.0000000000000000000000000000000000000000000000000000
120 35 7481065287.0000000000000000000000000000000000000000000000000000
140 35 8681338045.0000000000000000000000000000000000000000000000000000
160 35 9889128705.0000000000000000000000000000000000000000000000000000
180 35 11083699296.0000000000000000000000000000000000000000000000000000
200 35 12272144224.0000000000000000000000000000000000000000000000000000
0 36 60290293.0000000000000000000000000000000000000000000000000000
1 36 119925315.0000000000000000000000000000000000000000000000000000
20 36 1243917268.0000000000000000000000000000000000000000000000000000
40 36 2525253029.0000000000000000000000000000000000000000000000000000
60 36 3805166821.0000000000000000000000000000000000000000000000000000
80 36 5035510553.0000000000000000000000000000000000000000000000000000
100 36 6261909410.0000000000000000000000000000000000000000000000000000
120 36 7462175513.0000000000000000000000000000000000000000000000000000
140 36 8667791496.0000000000000000000000000000000000000000000000000000
160 36 9874501791.0000000000000000000000000000000000000000000000000000
180 36 11068626563.0000000000000000000000000000000000000000000000000000
200 36 12258353481.0000000000000000000000000000000000000000000000000000
0 37 60261210.0000000000000000000000000000000000000000000000000000
1 37 119714012.0000000000000000000000000000000000000000000000000000
20 37 1244009245.0000000000000000000000000000000000000000000000000000
40 37 2496420250.0000000000000000000000000000000000000000000000000000
60 37 3787030442.0000000000000000000000000000000000000000000000000000
80 37 5018491274.0000000000000000000000000000000000000000000000000000
100 37 6225493456.0000000000000000000000000000000000000000000000000000
120 37 7444746009.0000000000000000000000000000000000000000000000000000
140 37 8653970636.0000000000000000000000000000000000000000000000000000
160 37 9857364172.0000000000000000000000000000000000000000000000000000
180 37 11053857926.0000000000000000000000000000000000000000000000000000
200 37 12244265177.0000000000000000000000000000000000000000000000000000
0 38 60096450.0000000000000000000000000000000000000000000000000000
1 38 119544308.0000000000000000000000000000000000000000000000000000
20 38 1243461500.0000000000000000000000000000000000000000000000000000
40 38 2464021408.0000000000000000000000000000000000000000000000000000
60 38 3762549714.0000000000000000000000000000000000000000000000000000
80 38 5000862671.0000000000000000000000000000000000000000000000000000
100 38 6206754498.0000000000000000000000000000000000000000000000000000
120 38 7428793777.0000000000000000000000000000000000000000000000000000
140 38 8637360009.0000000000000000000000000000000000000000000000000000
160 38 9839833200.0000000000000000000000000000000000000000000000000000
180 38 11038138859.0000000000000000000000000000000000000000000000000000
200 38 12233626009.0000000000000000000000000000000000000000000000000000
0 39 60113502.0000000000000000000000000000000000000000000000000000
1 39 119117718.0000000000000000000000000000000000000000000000000000
20 39 1243549060.0000000000000000000000000000000000000000000000000000
40 39 2424658125.0000000000000000000000000000000000000000000000000000
60 39 3741001062.0000000000000000000000000000000000000000000000000000
80 39 4979652515.0000000000000000000000000000000000000000000000000000
100 39 6192670325.0000000000000000000000000000000000000000000000000000
120 39 7414021418.0000000000000000000000000000000000000000000000000000
140 39 8620440941.0000000000000000000000000000000000000000000000000000
160 39 9826727413.0000000000000000000000000000000000000000000000000000
180 39 11024652064.0000000000000000000000000000000000000000000000000000
200 39 12221250839.0000000000000000000000000000000000000000000000000000
0 4 61234266.0000000000000000000000000000000000000000000000000000
1 4 821559792.0000000000000000000000000000000000000000000000000000
20 4 1880918855.0000000000000000000000000000000000000000000000000000
40 4 3080408194.0000000000000000000000000000000000000000000000000000
60 4 4278192547.0000000000000000000000000000000000000000000000000000
80 4 5468948057.0000000000000000000000000000000000000000000000000000
100 4 6668666865.0000000000000000000000000000000000000000000000000000
120 4 7861856976.0000000000000000000000000000000000000000000000000000
140 4 9055745825.0000000000000000000000000000000000000000000000000000
160 4 10252140434.0000000000000000000000000000000000000000000000000000
180 4 11446485632.0000000000000000000000000000000000000000000000000000
200 4 12650970533.0000000000000000000000000000000000000000000000000000
0 5 61195443.0000000000000000000000000000000000000000000000000000
1 5 821537430.0000000000000000000000000000000000000000000000000000
20 5 1880845822.0000000000000000000000000000000000000000000000000000
40 5 3080395631.0000000000000000000000000000000000000000000000000000
60 5 4278172979.0000000000000000000000000000000000000000000000000000
80 5 5468927326.0000000000000000000000000000000000000000000000000000
100 5 6668646260.0000000000000000000000000000000000000000000000000000
120 5 7861838778.0000000000000000000000000000000000000000000000000000
140 5 9055742091.0000000000000000000000000000000000000000000000000000
160 5 10252124081.0000000000000000000000000000000000000000000000000000
180 5 11446249660.0000000000000000000000000000000000000000000000000000
200 5 12650958046.0000000000000000000000000000000000000000000000000000
0 6 61589326.0000000000000000000000000000000000000000000000000000
1 6 821535725.0000000000000000000000000000000000000000000000000000
20 6 1880826728.0000000000000000000000000000000000000000000000000000
40 6 3080363837.0000000000000000000000000000000000000000000000000000
60 6 4278149291.0000000000000000000000000000000000000000000000000000
80 6 5468919379.0000000000000000000000000000000000000000000000000000
100 6 6668625073.0000000000000000000000000000000000000000000000000000
120 6 7861787274.0000000000000000000000000000000000000000000000000000
140 6 9055699398.0000000000000000000000000000000000000000000000000000
160 6 10252149003.0000000000000000000000000000000000000000000000000000
180 6 11446237388.0000000000000000000000000000000000000000000000000000
200 6 12650935815.0000000000000000000000000000000000000000000000000000
0 7 61624102.0000000000000000000000000000000000000000000000000000
1 7 121114096.0000000000000000000000000000000000000000000000000000
20 7 1880638838.0000000000000000000000000000000000000000000000000000
40 7 3080026516.0000000000000000000000000000000000000000000000000000
60 7 4277908064.0000000000000000000000000000000000000000000000000000
80 7 5468534697.0000000000000000000000000000000000000000000000000000
100 7 6668385797.0000000000000000000000000000000000000000000000000000
120 7 7861309645.0000000000000000000000000000000000000000000000000000
140 7 9055602290.0000000000000000000000000000000000000000000000000000
160 7 10252105994.0000000000000000000000000000000000000000000000000000
180 7 11446202519.0000000000000000000000000000000000000000000000000000
200 7 12650854974.0000000000000000000000000000000000000000000000000000
0 8 61547041.0000000000000000000000000000000000000000000000000000
1 8 121050514.0000000000000000000000000000000000000000000000000000
20 8 1880405563.0000000000000000000000000000000000000000000000000000
40 8 3079397841.0000000000000000000000000000000000000000000000000000
60 8 4276617664.0000000000000000000000000000000000000000000000000000
80 8 5467344319.0000000000000000000000000000000000000000000000000000
100 8 6668303299.0000000000000000000000000000000000000000000000000000
120 8 7860208365.0000000000000000000000000000000000000000000000000000
140 8 9054212642.0000000000000000000000000000000000000000000000000000
160 8 10250550456.0000000000000000000000000000000000000000000000000000
180 8 11446007743.0000000000000000000000000000000000000000000000000000
200 8 12650782531.0000000000000000000000000000000000000000000000000000
0 9 61362572.0000000000000000000000000000000000000000000000000000
1 9 120943637.0000000000000000000000000000000000000000000000000000
20 9 1879402215.0000000000000000000000000000000000000000000000000000
40 9 3078489935.0000000000000000000000000000000000000000000000000000
60 9 4276278526.0000000000000000000000000000000000000000000000000000
80 9 5466239030.0000000000000000000000000000000000000000000000000000
100 9 6667088624.0000000000000000000000000000000000000000000000000000
120 9 7859225789.0000000000000000000000000000000000000000000000000000
140 9 9053918871.0000000000000000000000000000000000000000000000000000
160 9 10249405341.0000000000000000000000000000000000000000000000000000
180 9 11445232575.0000000000000000000000000000000000000000000000000000
200 9 12649654596.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_smallinject_2100K.txt <==
0 0 60550815.0000000000000000000000000000000000000000000000000000
1 0 119817970.0000000000000000000000000000000000000000000000000000
20 0 1883844994.0000000000000000000000000000000000000000000000000000
40 0 3088231903.0000000000000000000000000000000000000000000000000000
60 0 4291722965.0000000000000000000000000000000000000000000000000000
80 0 5485095197.0000000000000000000000000000000000000000000000000000
100 0 6681246782.0000000000000000000000000000000000000000000000000000
120 0 7884708861.0000000000000000000000000000000000000000000000000000
140 0 9088976226.0000000000000000000000000000000000000000000000000000
160 0 10293878830.0000000000000000000000000000000000000000000000000000
180 0 11505250697.0000000000000000000000000000000000000000000000000000
200 0 12696157855.0000000000000000000000000000000000000000000000000000
0 1 61198308.0000000000000000000000000000000000000000000000000000
1 1 120700167.0000000000000000000000000000000000000000000000000000
20 1 1883937209.0000000000000000000000000000000000000000000000000000
40 1 3088277978.0000000000000000000000000000000000000000000000000000
60 1 4291808059.0000000000000000000000000000000000000000000000000000
80 1 5485177989.0000000000000000000000000000000000000000000000000000
100 1 6681363875.0000000000000000000000000000000000000000000000000000
120 1 7884839923.0000000000000000000000000000000000000000000000000000
140 1 9089094657.0000000000000000000000000000000000000000000000000000
160 1 10293966279.0000000000000000000000000000000000000000000000000000
180 1 11505401680.0000000000000000000000000000000000000000000000000000
200 1 12696260965.0000000000000000000000000000000000000000000000000000
0 10 61124334.0000000000000000000000000000000000000000000000000000
1 10 120934704.0000000000000000000000000000000000000000000000000000
20 10 1881331891.0000000000000000000000000000000000000000000000000000
40 10 3083937082.0000000000000000000000000000000000000000000000000000
60 10 4289059282.0000000000000000000000000000000000000000000000000000
80 10 5482264281.0000000000000000000000000000000000000000000000000000
100 10 6680113266.0000000000000000000000000000000000000000000000000000
120 10 7881865198.0000000000000000000000000000000000000000000000000000
140 10 9085895975.0000000000000000000000000000000000000000000000000000
160 10 10291972335.0000000000000000000000000000000000000000000000000000
180 10 11487953435.0000000000000000000000000000000000000000000000000000
200 10 12693052487.0000000000000000000000000000000000000000000000000000
0 11 61063778.0000000000000000000000000000000000000000000000000000
1 11 121086279.0000000000000000000000000000000000000000000000000000
20 11 1863495571.0000000000000000000000000000000000000000000000000000
40 11 3067518805.0000000000000000000000000000000000000000000000000000
60 11 4271645618.0000000000000000000000000000000000000000000000000000
80 11 5467257767.0000000000000000000000000000000000000000000000000000
100 11 6665104161.0000000000000000000000000000000000000000000000000000
120 11 7866815754.0000000000000000000000000000000000000000000000000000
140 11 9069834365.0000000000000000000000000000000000000000000000000000
160 11 10274550716.0000000000000000000000000000000000000000000000000000
180 11 11473719222.0000000000000000000000000000000000000000000000000000
200 11 12665517611.0000000000000000000000000000000000000000000000000000
0 12 61012082.0000000000000000000000000000000000000000000000000000
1 12 121196101.0000000000000000000000000000000000000000000000000000
20 12 1843423576.0000000000000000000000000000000000000000000000000000
40 12 3049103608.0000000000000000000000000000000000000000000000000000
60 12 4254726357.0000000000000000000000000000000000000000000000000000
80 12 5451624984.0000000000000000000000000000000000000000000000000000
100 12 6650515200.0000000000000000000000000000000000000000000000000000
120 12 7850777237.0000000000000000000000000000000000000000000000000000
140 12 9053204047.0000000000000000000000000000000000000000000000000000
160 12 10258273814.0000000000000000000000000000000000000000000000000000
180 12 11459705834.0000000000000000000000000000000000000000000000000000
200 12 12640937255.0000000000000000000000000000000000000000000000000000
0 13 60845897.0000000000000000000000000000000000000000000000000000
1 13 121031352.0000000000000000000000000000000000000000000000000000
20 13 1821840064.0000000000000000000000000000000000000000000000000000
40 13 3032407050.0000000000000000000000000000000000000000000000000000
60 13 4236942762.0000000000000000000000000000000000000000000000000000
80 13 5433841370.0000000000000000000000000000000000000000000000000000
100 13 6633623204.0000000000000000000000000000000000000000000000000000
120 13 7835015583.0000000000000000000000000000000000000000000000000000
140 13 9037452506.0000000000000000000000000000000000000000000000000000
160 13 10241871508.0000000000000000000000000000000000000000000000000000
180 13 11446067050.0000000000000000000000000000000000000000000000000000
200 13 12625558217.0000000000000000000000000000000000000000000000000000
0 14 60995824.0000000000000000000000000000000000000000000000000000
1 14 121173017.0000000000000000000000000000000000000000000000000000
20 14 1803284489.0000000000000000000000000000000000000000000000000000
40 14 3016440216.0000000000000000000000000000000000000000000000000000
60 14 4221074364.0000000000000000000000000000000000000000000000000000
80 14 5417467529.0000000000000000000000000000000000000000000000000000
100 14 6617847884.0000000000000000000000000000000000000000000000000000
120 14 7817891340.0000000000000000000000000000000000000000000000000000
140 14 9018936225.0000000000000000000000000000000000000000000000000000
160 14 10225291513.0000000000000000000000000000000000000000000000000000
180 14 11428532949.0000000000000000000000000000000000000000000000000000
200 14 12614051714.0000000000000000000000000000000000000000000000000000
0 15 60962644.0000000000000000000000000000000000000000000000000000
1 15 121042146.0000000000000000000000000000000000000000000000000000
20 15 1781913610.0000000000000000000000000000000000000000000000000000
40 15 2995373205.0000000000000000000000000000000000000000000000000000
60 15 4200792752.0000000000000000000000000000000000000000000000000000
80 15 5402798731.0000000000000000000000000000000000000000000000000000
100 15 6601957602.0000000000000000000000000000000000000000000000000000
120 15 7801676575.0000000000000000000000000000000000000000000000000000
140 15 9002987911.0000000000000000000000000000000000000000000000000000
160 15 10207475232.0000000000000000000000000000000000000000000000000000
180 15 11411240257.0000000000000000000000000000000000000000000000000000
200 15 12601295356.0000000000000000000000000000000000000000000000000000
0 16 61017702.0000000000000000000000000000000000000000000000000000
1 16 121045135.0000000000000000000000000000000000000000000000000000
20 16 1758817510.0000000000000000000000000000000000000000000000000000
40 16 2976247750.0000000000000000000000000000000000000000000000000000
60 16 4184088921.0000000000000000000000000000000000000000000000000000
80 16 5402816568.0000000000000000000000000000000000000000000000000000
100 16 6586951547.0000000000000000000000000000000000000000000000000000
120 16 7785093413.0000000000000000000000000000000000000000000000000000
140 16 8985694031.0000000000000000000000000000000000000000000000000000
160 16 10190264793.0000000000000000000000000000000000000000000000000000
180 16 11394204885.0000000000000000000000000000000000000000000000000000
200 16 12587455688.0000000000000000000000000000000000000000000000000000
0 17 60908345.0000000000000000000000000000000000000000000000000000
1 17 121749672.0000000000000000000000000000000000000000000000000000
20 17 1739005267.0000000000000000000000000000000000000000000000000000
40 17 2959394808.0000000000000000000000000000000000000000000000000000
60 17 4166712947.0000000000000000000000000000000000000000000000000000
80 17 5373249098.0000000000000000000000000000000000000000000000000000
100 17 6570146170.0000000000000000000000000000000000000000000000000000
120 17 7768471320.0000000000000000000000000000000000000000000000000000
140 17 8969131652.0000000000000000000000000000000000000000000000000000
160 17 10172750359.0000000000000000000000000000000000000000000000000000
180 17 11375545876.0000000000000000000000000000000000000000000000000000
200 17 12573125125.0000000000000000000000000000000000000000000000000000
0 18 61034575.0000000000000000000000000000000000000000000000000000
1 18 121993392.0000000000000000000000000000000000000000000000000000
20 18 1715064877.0000000000000000000000000000000000000000000000000000
40 18 2939340631.0000000000000000000000000000000000000000000000000000
60 18 4147030831.0000000000000000000000000000000000000000000000000000
80 18 5358682927.0000000000000000000000000000000000000000000000000000
100 18 6554874007.0000000000000000000000000000000000000000000000000000
120 18 7753011901.0000000000000000000000000000000000000000000000000000
140 18 8952846822.0000000000000000000000000000000000000000000000000000
160 18 10154736089.0000000000000000000000000000000000000000000000000000
180 18 11358649192.0000000000000000000000000000000000000000000000000000
200 18 12558919947.0000000000000000000000000000000000000000000000000000
0 19 59968319.0000000000000000000000000000000000000000000000000000
1 19 121778698.0000000000000000000000000000000000000000000000000000
20 19 1691286020.0000000000000000000000000000000000000000000000000000
40 19 2922220034.0000000000000000000000000000000000000000000000000000
60 19 4128573950.0000000000000000000000000000000000000000000000000000
80 19 5341287608.0000000000000000000000000000000000000000000000000000
100 19 6539837312.0000000000000000000000000000000000000000000000000000
120 19 7736952714.0000000000000000000000000000000000000000000000000000
140 19 8936218967.0000000000000000000000000000000000000000000000000000
160 19 10137792679.0000000000000000000000000000000000000000000000000000
180 19 11340543188.0000000000000000000000000000000000000000000000000000
200 19 12543449610.0000000000000000000000000000000000000000000000000000
0 2 61088001.0000000000000000000000000000000000000000000000000000
1 2 120671828.0000000000000000000000000000000000000000000000000000
20 2 1883771211.0000000000000000000000000000000000000000000000000000
40 2 3088080197.0000000000000000000000000000000000000000000000000000
60 2 4291457022.0000000000000000000000000000000000000000000000000000
80 2 5484893478.0000000000000000000000000000000000000000000000000000
100 2 6682542941.0000000000000000000000000000000000000000000000000000
120 2 7884686721.0000000000000000000000000000000000000000000000000000
140 2 9089037898.0000000000000000000000000000000000000000000000000000
160 2 10293947939.0000000000000000000000000000000000000000000000000000
180 2 11505238972.0000000000000000000000000000000000000000000000000000
200 2 12695891748.0000000000000000000000000000000000000000000000000000
0 20 60066098.0000000000000000000000000000000000000000000000000000
1 20 120663771.0000000000000000000000000000000000000000000000000000
20 20 1667614706.0000000000000000000000000000000000000000000000000000
40 20 2903379907.0000000000000000000000000000000000000000000000000000
60 20 4112402842.0000000000000000000000000000000000000000000000000000
80 20 5326522680.0000000000000000000000000000000000000000000000000000
100 20 6523273120.0000000000000000000000000000000000000000000000000000
120 20 7720432672.0000000000000000000000000000000000000000000000000000
140 20 8920511762.0000000000000000000000000000000000000000000000000000
160 20 10122318232.0000000000000000000000000000000000000000000000000000
180 20 11325478503.0000000000000000000000000000000000000000000000000000
200 20 12524896969.0000000000000000000000000000000000000000000000000000
0 21 60178500.0000000000000000000000000000000000000000000000000000
1 21 119571704.0000000000000000000000000000000000000000000000000000
20 21 1636237027.0000000000000000000000000000000000000000000000000000
40 21 2883777387.0000000000000000000000000000000000000000000000000000
60 21 4094193317.0000000000000000000000000000000000000000000000000000
80 21 5309989748.0000000000000000000000000000000000000000000000000000
100 21 6508596296.0000000000000000000000000000000000000000000000000000
120 21 7705472911.0000000000000000000000000000000000000000000000000000
140 21 8902855625.0000000000000000000000000000000000000000000000000000
160 21 10106140746.0000000000000000000000000000000000000000000000000000
180 21 11310502537.0000000000000000000000000000000000000000000000000000
200 21 12499582202.0000000000000000000000000000000000000000000000000000
0 22 60304405.0000000000000000000000000000000000000000000000000000
1 22 120350593.0000000000000000000000000000000000000000000000000000
20 22 1597771545.0000000000000000000000000000000000000000000000000000
40 22 2866592982.0000000000000000000000000000000000000000000000000000
60 22 4077701704.0000000000000000000000000000000000000000000000000000
80 22 5289618700.0000000000000000000000000000000000000000000000000000
100 22 6494761318.0000000000000000000000000000000000000000000000000000
120 22 7692575950.0000000000000000000000000000000000000000000000000000
140 22 8891627261.0000000000000000000000000000000000000000000000000000
160 22 10092643287.0000000000000000000000000000000000000000000000000000
180 22 11296671024.0000000000000000000000000000000000000000000000000000
200 22 12476888287.0000000000000000000000000000000000000000000000000000
0 23 60223950.0000000000000000000000000000000000000000000000000000
1 23 120256245.0000000000000000000000000000000000000000000000000000
20 23 1558373569.0000000000000000000000000000000000000000000000000000
40 23 2844642521.0000000000000000000000000000000000000000000000000000
60 23 4059372636.0000000000000000000000000000000000000000000000000000
80 23 5270359640.0000000000000000000000000000000000000000000000000000
100 23 6479041369.0000000000000000000000000000000000000000000000000000
120 23 7672157045.0000000000000000000000000000000000000000000000000000
140 23 8874780526.0000000000000000000000000000000000000000000000000000
160 23 10075546967.0000000000000000000000000000000000000000000000000000
180 23 11277893991.0000000000000000000000000000000000000000000000000000
200 23 12460743539.0000000000000000000000000000000000000000000000000000
0 24 60286983.0000000000000000000000000000000000000000000000000000
1 24 120449986.0000000000000000000000000000000000000000000000000000
20 24 1515762211.0000000000000000000000000000000000000000000000000000
40 24 2824820063.0000000000000000000000000000000000000000000000000000
60 24 4042387045.0000000000000000000000000000000000000000000000000000
80 24 5253835011.0000000000000000000000000000000000000000000000000000
100 24 6461433989.0000000000000000000000000000000000000000000000000000
120 24 7658435656.0000000000000000000000000000000000000000000000000000
140 24 8858862264.0000000000000000000000000000000000000000000000000000
160 24 10059090306.0000000000000000000000000000000000000000000000000000
180 24 11260385154.0000000000000000000000000000000000000000000000000000
200 24 12451732684.0000000000000000000000000000000000000000000000000000
0 25 60397465.0000000000000000000000000000000000000000000000000000
1 25 120550834.0000000000000000000000000000000000000000000000000000
20 25 1475279183.0000000000000000000000000000000000000000000000000000
40 25 2803728369.0000000000000000000000000000000000000000000000000000
60 25 4026584094.0000000000000000000000000000000000000000000000000000
80 25 5234979432.0000000000000000000000000000000000000000000000000000
100 25 6443051158.0000000000000000000000000000000000000000000000000000
120 25 7646903794.0000000000000000000000000000000000000000000000000000
140 25 8844849040.0000000000000000000000000000000000000000000000000000
160 25 10044369519.0000000000000000000000000000000000000000000000000000
180 25 11244380545.0000000000000000000000000000000000000000000000000000
200 25 12436422527.0000000000000000000000000000000000000000000000000000
0 26 60333778.0000000000000000000000000000000000000000000000000000
1 26 120503243.0000000000000000000000000000000000000000000000000000
20 26 1173571201.0000000000000000000000000000000000000000000000000000
40 26 2783456461.0000000000000000000000000000000000000000000000000000
60 26 4006343814.0000000000000000000000000000000000000000000000000000
80 26 5219092874.0000000000000000000000000000000000000000000000000000
100 26 6426934873.0000000000000000000000000000000000000000000000000000
120 26 7633815640.0000000000000000000000000000000000000000000000000000
140 26 8831249489.0000000000000000000000000000000000000000000000000000
160 26 10028969622.0000000000000000000000000000000000000000000000000000
180 26 11229396392.0000000000000000000000000000000000000000000000000000
200 26 12428596811.0000000000000000000000000000000000000000000000000000
0 27 60338871.0000000000000000000000000000000000000000000000000000
1 27 119811447.0000000000000000000000000000000000000000000000000000
20 27 1191121007.0000000000000000000000000000000000000000000000000000
40 27 2762295804.0000000000000000000000000000000000000000000000000000
60 27 3989597786.0000000000000000000000000000000000000000000000000000
80 27 5196274909.0000000000000000000000000000000000000000000000000000
100 27 6412763302.0000000000000000000000000000000000000000000000000000
120 27 7617145922.0000000000000000000000000000000000000000000000000000
140 27 8816430675.0000000000000000000000000000000000000000000000000000
160 27 10013772876.0000000000000000000000000000000000000000000000000000
180 27 11213801685.0000000000000000000000000000000000000000000000000000
200 27 12419075215.0000000000000000000000000000000000000000000000000000
0 28 59628776.0000000000000000000000000000000000000000000000000000
1 28 119599546.0000000000000000000000000000000000000000000000000000
20 28 1216535258.0000000000000000000000000000000000000000000000000000
40 28 2741713980.0000000000000000000000000000000000000000000000000000
60 28 3973818997.0000000000000000000000000000000000000000000000000000
80 28 5181181948.0000000000000000000000000000000000000000000000000000
100 28 6395850003.0000000000000000000000000000000000000000000000000000
120 28 7602341133.0000000000000000000000000000000000000000000000000000
140 28 8800175237.0000000000000000000000000000000000000000000000000000
160 28 9997537490.0000000000000000000000000000000000000000000000000000
180 28 11197248495.0000000000000000000000000000000000000000000000000000
200 28 12407788298.0000000000000000000000000000000000000000000000000000
0 29 59431651.0000000000000000000000000000000000000000000000000000
1 29 118978383.0000000000000000000000000000000000000000000000000000
20 29 1242712237.0000000000000000000000000000000000000000000000000000
40 29 2717392681.0000000000000000000000000000000000000000000000000000
60 29 3954239697.0000000000000000000000000000000000000000000000000000
80 29 5163725919.0000000000000000000000000000000000000000000000000000
100 29 6381810565.0000000000000000000000000000000000000000000000000000
120 29 7586827319.0000000000000000000000000000000000000000000000000000
140 29 8784901923.0000000000000000000000000000000000000000000000000000
160 29 9986244630.0000000000000000000000000000000000000000000000000000
180 29 11183745030.0000000000000000000000000000000000000000000000000000
200 29 12396103454.0000000000000000000000000000000000000000000000000000
0 3 61205334.0000000000000000000000000000000000000000000000000000
1 3 120777415.0000000000000000000000000000000000000000000000000000
20 3 1883997087.0000000000000000000000000000000000000000000000000000
40 3 3088135141.0000000000000000000000000000000000000000000000000000
60 3 4291496107.0000000000000000000000000000000000000000000000000000
80 3 5484665359.0000000000000000000000000000000000000000000000000000
100 3 6682629227.0000000000000000000000000000000000000000000000000000
120 3 7884257296.0000000000000000000000000000000000000000000000000000
140 3 9089134588.0000000000000000000000000000000000000000000000000000
160 3 10295011419.0000000000000000000000000000000000000000000000000000
180 3 11504220235.0000000000000000000000000000000000000000000000000000
200 3 12696354077.0000000000000000000000000000000000000000000000000000
0 30 59389096.0000000000000000000000000000000000000000000000000000
1 30 118916283.0000000000000000000000000000000000000000000000000000
20 30 1243772968.0000000000000000000000000000000000000000000000000000
40 30 2697176557.0000000000000000000000000000000000000000000000000000
60 30 3936107972.0000000000000000000000000000000000000000000000000000
80 30 5145531703.0000000000000000000000000000000000000000000000000000
100 30 6364537719.0000000000000000000000000000000000000000000000000000
120 30 7571762987.0000000000000000000000000000000000000000000000000000
140 30 8772561213.0000000000000000000000000000000000000000000000000000
160 30 9970607547.0000000000000000000000000000000000000000000000000000
180 30 11169961865.0000000000000000000000000000000000000000000000000000
200 30 12380073123.0000000000000000000000000000000000000000000000000000
0 31 59383209.0000000000000000000000000000000000000000000000000000
1 31 118590200.0000000000000000000000000000000000000000000000000000
20 31 1243786188.0000000000000000000000000000000000000000000000000000
40 31 2670895046.0000000000000000000000000000000000000000000000000000
60 31 3916816343.0000000000000000000000000000000000000000000000000000
80 31 5127169718.0000000000000000000000000000000000000000000000000000
100 31 6344879151.0000000000000000000000000000000000000000000000000000
120 31 7553450080.0000000000000000000000000000000000000000000000000000
140 31 8756684673.0000000000000000000000000000000000000000000000000000
160 31 9956539784.0000000000000000000000000000000000000000000000000000
180 31 11152608857.0000000000000000000000000000000000000000000000000000
200 31 12350174943.0000000000000000000000000000000000000000000000000000
0 32 59748428.0000000000000000000000000000000000000000000000000000
1 32 118555687.0000000000000000000000000000000000000000000000000000
20 32 1245101617.0000000000000000000000000000000000000000000000000000
40 32 2642678880.0000000000000000000000000000000000000000000000000000
60 32 3894979820.0000000000000000000000000000000000000000000000000000
80 32 5109346199.0000000000000000000000000000000000000000000000000000
100 32 6324711602.0000000000000000000000000000000000000000000000000000
120 32 7536903383.0000000000000000000000000000000000000000000000000000
140 32 8740384830.0000000000000000000000000000000000000000000000000000
160 32 9939460008.0000000000000000000000000000000000000000000000000000
180 32 11138223348.0000000000000000000000000000000000000000000000000000
200 32 12321647470.0000000000000000000000000000000000000000000000000000
0 33 59750377.0000000000000000000000000000000000000000000000000000
1 33 118641060.0000000000000000000000000000000000000000000000000000
20 33 1245256208.0000000000000000000000000000000000000000000000000000
40 33 2616455600.0000000000000000000000000000000000000000000000000000
60 33 3875708972.0000000000000000000000000000000000000000000000000000
80 33 5091188736.0000000000000000000000000000000000000000000000000000
100 33 6303228772.0000000000000000000000000000000000000000000000000000
120 33 7517924544.0000000000000000000000000000000000000000000000000000
140 33 8722894372.0000000000000000000000000000000000000000000000000000
160 33 9924088562.0000000000000000000000000000000000000000000000000000
180 33 11120752431.0000000000000000000000000000000000000000000000000000
200 33 12306742504.0000000000000000000000000000000000000000000000000000
0 34 60035726.0000000000000000000000000000000000000000000000000000
1 34 119758173.0000000000000000000000000000000000000000000000000000
20 34 1245655627.0000000000000000000000000000000000000000000000000000
40 34 2586539987.0000000000000000000000000000000000000000000000000000
60 34 3857865527.0000000000000000000000000000000000000000000000000000
80 34 5072072362.0000000000000000000000000000000000000000000000000000
100 34 6284805518.0000000000000000000000000000000000000000000000000000
120 34 7497991972.0000000000000000000000000000000000000000000000000000
140 34 8702160482.0000000000000000000000000000000000000000000000000000
160 34 9905023031.0000000000000000000000000000000000000000000000000000
180 34 11106652914.0000000000000000000000000000000000000000000000000000
200 34 12291750822.0000000000000000000000000000000000000000000000000000
0 35 59997791.0000000000000000000000000000000000000000000000000000
1 35 119714722.0000000000000000000000000000000000000000000000000000
20 35 1245617777.0000000000000000000000000000000000000000000000000000
40 35 2556511183.0000000000000000000000000000000000000000000000000000
60 35 3828562480.0000000000000000000000000000000000000000000000000000
80 35 5050583225.0000000000000000000000000000000000000000000000000000
100 35 6266296782.0000000000000000000000000000000000000000000000000000
120 35 7481407453.0000000000000000000000000000000000000000000000000000
140 35 8688081407.0000000000000000000000000000000000000000000000000000
160 35 9891313318.0000000000000000000000000000000000000000000000000000
180 35 11090732306.0000000000000000000000000000000000000000000000000000
200 35 12279754461.0000000000000000000000000000000000000000000000000000
0 36 59973311.0000000000000000000000000000000000000000000000000000
1 36 119642606.0000000000000000000000000000000000000000000000000000
20 36 1245564686.0000000000000000000000000000000000000000000000000000
40 36 2526842226.0000000000000000000000000000000000000000000000000000
60 36 3806397652.0000000000000000000000000000000000000000000000000000
80 36 5033250565.0000000000000000000000000000000000000000000000000000
100 36 6264459276.0000000000000000000000000000000000000000000000000000
120 36 7463330415.0000000000000000000000000000000000000000000000000000
140 36 8671860900.0000000000000000000000000000000000000000000000000000
160 36 9873337211.0000000000000000000000000000000000000000000000000000
180 36 11074668368.0000000000000000000000000000000000000000000000000000
200 36 12265734570.0000000000000000000000000000000000000000000000000000
0 37 59983936.0000000000000000000000000000000000000000000000000000
1 37 118899397.0000000000000000000000000000000000000000000000000000
20 37 1245432672.0000000000000000000000000000000000000000000000000000
40 37 2494733990.0000000000000000000000000000000000000000000000000000
60 37 3789887230.0000000000000000000000000000000000000000000000000000
80 37 5018192463.0000000000000000000000000000000000000000000000000000
100 37 6224383231.0000000000000000000000000000000000000000000000000000
120 37 7446363544.0000000000000000000000000000000000000000000000000000
140 37 8653560142.0000000000000000000000000000000000000000000000000000
160 37 9855767899.0000000000000000000000000000000000000000000000000000
180 37 11059878625.0000000000000000000000000000000000000000000000000000
200 37 12252816556.0000000000000000000000000000000000000000000000000000
0 38 60048626.0000000000000000000000000000000000000000000000000000
1 38 119020904.0000000000000000000000000000000000000000000000000000
20 38 1244956388.0000000000000000000000000000000000000000000000000000
40 38 2462318245.0000000000000000000000000000000000000000000000000000
60 38 3762992885.0000000000000000000000000000000000000000000000000000
80 38 4997080974.0000000000000000000000000000000000000000000000000000
100 38 6204711774.0000000000000000000000000000000000000000000000000000
120 38 7429462105.0000000000000000000000000000000000000000000000000000
140 38 8638591528.0000000000000000000000000000000000000000000000000000
160 38 9845049157.0000000000000000000000000000000000000000000000000000
180 38 11042396320.0000000000000000000000000000000000000000000000000000
200 38 12239833709.0000000000000000000000000000000000000000000000000000
0 39 59242160.0000000000000000000000000000000000000000000000000000
1 39 118916657.0000000000000000000000000000000000000000000000000000
20 39 1243518568.0000000000000000000000000000000000000000000000000000
40 39 2429133484.0000000000000000000000000000000000000000000000000000
60 39 3745564424.0000000000000000000000000000000000000000000000000000
80 39 4978787943.0000000000000000000000000000000000000000000000000000
100 39 6188010660.0000000000000000000000000000000000000000000000000000
120 39 7409506599.0000000000000000000000000000000000000000000000000000
140 39 8622709280.0000000000000000000000000000000000000000000000000000
160 39 9829483639.0000000000000000000000000000000000000000000000000000
180 39 11029111864.0000000000000000000000000000000000000000000000000000
200 39 12227455598.0000000000000000000000000000000000000000000000000000
0 4 61684399.0000000000000000000000000000000000000000000000000000
1 4 821322575.0000000000000000000000000000000000000000000000000000
20 4 1884391960.0000000000000000000000000000000000000000000000000000
40 4 3086841126.0000000000000000000000000000000000000000000000000000
60 4 4291743311.0000000000000000000000000000000000000000000000000000
80 4 5485067570.0000000000000000000000000000000000000000000000000000
100 4 6682646735.0000000000000000000000000000000000000000000000000000
120 4 7884761286.0000000000000000000000000000000000000000000000000000
140 4 9089081287.0000000000000000000000000000000000000000000000000000
160 4 10295142594.0000000000000000000000000000000000000000000000000000
180 4 11500752688.0000000000000000000000000000000000000000000000000000
200 4 12696702741.0000000000000000000000000000000000000000000000000000
0 5 61808747.0000000000000000000000000000000000000000000000000000
1 5 821426059.0000000000000000000000000000000000000000000000000000
20 5 1884524621.0000000000000000000000000000000000000000000000000000
40 5 3086881860.0000000000000000000000000000000000000000000000000000
60 5 4291848506.0000000000000000000000000000000000000000000000000000
80 5 5485206789.0000000000000000000000000000000000000000000000000000
100 5 6682749492.0000000000000000000000000000000000000000000000000000
120 5 7884842073.0000000000000000000000000000000000000000000000000000
140 5 9089181433.0000000000000000000000000000000000000000000000000000
160 5 10295214180.0000000000000000000000000000000000000000000000000000
180 5 11491718848.0000000000000000000000000000000000000000000000000000
200 5 12696842338.0000000000000000000000000000000000000000000000000000
0 6 61694436.0000000000000000000000000000000000000000000000000000
1 6 821370255.0000000000000000000000000000000000000000000000000000
20 6 1884419880.0000000000000000000000000000000000000000000000000000
40 6 3086784300.0000000000000000000000000000000000000000000000000000
60 6 4291773352.0000000000000000000000000000000000000000000000000000
80 6 5485182495.0000000000000000000000000000000000000000000000000000
100 6 6682675228.0000000000000000000000000000000000000000000000000000
120 6 7884792923.0000000000000000000000000000000000000000000000000000
140 6 9089154568.0000000000000000000000000000000000000000000000000000
160 6 10295146838.0000000000000000000000000000000000000000000000000000
180 6 11491382765.0000000000000000000000000000000000000000000000000000
200 6 12696776630.0000000000000000000000000000000000000000000000000000
0 7 61280549.0000000000000000000000000000000000000000000000000000
1 7 120845106.0000000000000000000000000000000000000000000000000000
20 7 1883839606.0000000000000000000000000000000000000000000000000000
40 7 3086542454.0000000000000000000000000000000000000000000000000000
60 7 4291411137.0000000000000000000000000000000000000000000000000000
80 7 5485219798.0000000000000000000000000000000000000000000000000000
100 7 6682585426.0000000000000000000000000000000000000000000000000000
120 7 7884830737.0000000000000000000000000000000000000000000000000000
140 7 9089185584.0000000000000000000000000000000000000000000000000000
160 7 10294920685.0000000000000000000000000000000000000000000000000000
180 7 11490247425.0000000000000000000000000000000000000000000000000000
200 7 12696475143.0000000000000000000000000000000000000000000000000000
0 8 61213471.0000000000000000000000000000000000000000000000000000
1 8 120124724.0000000000000000000000000000000000000000000000000000
20 8 1883198983.0000000000000000000000000000000000000000000000000000
40 8 3085641665.0000000000000000000000000000000000000000000000000000
60 8 4290704869.0000000000000000000000000000000000000000000000000000
80 8 5485105812.0000000000000000000000000000000000000000000000000000
100 8 6681598448.0000000000000000000000000000000000000000000000000000
120 8 7883785066.0000000000000000000000000000000000000000000000000000
140 8 9087909477.0000000000000000000000000000000000000000000000000000
160 8 10293870001.0000000000000000000000000000000000000000000000000000
180 8 11490112637.0000000000000000000000000000000000000000000000000000
200 8 12695988853.0000000000000000000000000000000000000000000000000000
0 9 61204885.0000000000000000000000000000000000000000000000000000
1 9 120981249.0000000000000000000000000000000000000000000000000000
20 9 1881984205.0000000000000000000000000000000000000000000000000000
40 9 3085240686.0000000000000000000000000000000000000000000000000000
60 9 4290518968.0000000000000000000000000000000000000000000000000000
80 9 5483744265.0000000000000000000000000000000000000000000000000000
100 9 6681183576.0000000000000000000000000000000000000000000000000000
120 9 7883308170.0000000000000000000000000000000000000000000000000000
140 9 9087528337.0000000000000000000000000000000000000000000000000000
160 9 10292315405.0000000000000000000000000000000000000000000000000000
180 9 11488317936.0000000000000000000000000000000000000000000000000000
200 9 12694623709.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_smallinject_500K.txt <==
0 0 60303498.0000000000000000000000000000000000000000000000000000
1 0 121884675.0000000000000000000000000000000000000000000000000000
20 0 1884314349.0000000000000000000000000000000000000000000000000000
40 0 3078981783.0000000000000000000000000000000000000000000000000000
60 0 4277646774.0000000000000000000000000000000000000000000000000000
80 0 5479127228.0000000000000000000000000000000000000000000000000000
100 0 6679689085.0000000000000000000000000000000000000000000000000000
120 0 7874971352.0000000000000000000000000000000000000000000000000000
140 0 9086300185.0000000000000000000000000000000000000000000000000000
160 0 10289888409.0000000000000000000000000000000000000000000000000000
180 0 11480038505.0000000000000000000000000000000000000000000000000000
200 0 12679145789.0000000000000000000000000000000000000000000000000000
0 1 60949002.0000000000000000000000000000000000000000000000000000
1 1 121887044.0000000000000000000000000000000000000000000000000000
20 1 1884327982.0000000000000000000000000000000000000000000000000000
40 1 3079111966.0000000000000000000000000000000000000000000000000000
60 1 4277731586.0000000000000000000000000000000000000000000000000000
80 1 5479179128.0000000000000000000000000000000000000000000000000000
100 1 6679808769.0000000000000000000000000000000000000000000000000000
120 1 7876022340.0000000000000000000000000000000000000000000000000000
140 1 9086474542.0000000000000000000000000000000000000000000000000000
160 1 10290019869.0000000000000000000000000000000000000000000000000000
180 1 11480260575.0000000000000000000000000000000000000000000000000000
200 1 12679344900.0000000000000000000000000000000000000000000000000000
0 10 60305065.0000000000000000000000000000000000000000000000000000
1 10 121968338.0000000000000000000000000000000000000000000000000000
20 10 1882564668.0000000000000000000000000000000000000000000000000000
40 10 3077326122.0000000000000000000000000000000000000000000000000000
60 10 4277331302.0000000000000000000000000000000000000000000000000000
80 10 5474727709.0000000000000000000000000000000000000000000000000000
100 10 6678251949.0000000000000000000000000000000000000000000000000000
120 10 7874497765.0000000000000000000000000000000000000000000000000000
140 10 9083312047.0000000000000000000000000000000000000000000000000000
160 10 10286825196.0000000000000000000000000000000000000000000000000000
180 10 11478326912.0000000000000000000000000000000000000000000000000000
200 10 12676145711.0000000000000000000000000000000000000000000000000000
0 11 60222120.0000000000000000000000000000000000000000000000000000
1 11 120284835.0000000000000000000000000000000000000000000000000000
20 11 1864182116.0000000000000000000000000000000000000000000000000000
40 11 3062159841.0000000000000000000000000000000000000000000000000000
60 11 4260641513.0000000000000000000000000000000000000000000000000000
80 11 5460162850.0000000000000000000000000000000000000000000000000000
100 11 6662004576.0000000000000000000000000000000000000000000000000000
120 11 7858859258.0000000000000000000000000000000000000000000000000000
140 11 9066501469.0000000000000000000000000000000000000000000000000000
160 11 10271023523.0000000000000000000000000000000000000000000000000000
180 11 11464518683.0000000000000000000000000000000000000000000000000000
200 11 12648652633.0000000000000000000000000000000000000000000000000000
0 12 60294385.0000000000000000000000000000000000000000000000000000
1 12 120376601.0000000000000000000000000000000000000000000000000000
20 12 1843232409.0000000000000000000000000000000000000000000000000000
40 12 3045134211.0000000000000000000000000000000000000000000000000000
60 12 4244426422.0000000000000000000000000000000000000000000000000000
80 12 5444625634.0000000000000000000000000000000000000000000000000000
100 12 6646640700.0000000000000000000000000000000000000000000000000000
120 12 7845576467.0000000000000000000000000000000000000000000000000000
140 12 9050410522.0000000000000000000000000000000000000000000000000000
160 12 10254271934.0000000000000000000000000000000000000000000000000000
180 12 11449135806.0000000000000000000000000000000000000000000000000000
200 12 12624993878.0000000000000000000000000000000000000000000000000000
0 13 60150277.0000000000000000000000000000000000000000000000000000
1 13 120263206.0000000000000000000000000000000000000000000000000000
20 13 1823205996.0000000000000000000000000000000000000000000000000000
40 13 3032042211.0000000000000000000000000000000000000000000000000000
60 13 4228726720.0000000000000000000000000000000000000000000000000000
80 13 5429394936.0000000000000000000000000000000000000000000000000000
100 13 6630453788.0000000000000000000000000000000000000000000000000000
120 13 7828541407.0000000000000000000000000000000000000000000000000000
140 13 9032935612.0000000000000000000000000000000000000000000000000000
160 13 10238780325.0000000000000000000000000000000000000000000000000000
180 13 11432830840.0000000000000000000000000000000000000000000000000000
200 13 12612880385.0000000000000000000000000000000000000000000000000000
0 14 60239231.0000000000000000000000000000000000000000000000000000
1 14 120286906.0000000000000000000000000000000000000000000000000000
20 14 1803501313.0000000000000000000000000000000000000000000000000000
40 14 3015077793.0000000000000000000000000000000000000000000000000000
60 14 4210881021.0000000000000000000000000000000000000000000000000000
80 14 5412192004.0000000000000000000000000000000000000000000000000000
100 14 6612958082.0000000000000000000000000000000000000000000000000000
120 14 7812709267.0000000000000000000000000000000000000000000000000000
140 14 9015116567.0000000000000000000000000000000000000000000000000000
160 14 10222748612.0000000000000000000000000000000000000000000000000000
180 14 11418900051.0000000000000000000000000000000000000000000000000000
200 14 12603907801.0000000000000000000000000000000000000000000000000000
0 15 60307137.0000000000000000000000000000000000000000000000000000
1 15 120774650.0000000000000000000000000000000000000000000000000000
20 15 1782394394.0000000000000000000000000000000000000000000000000000
40 15 2995354297.0000000000000000000000000000000000000000000000000000
60 15 4194707520.0000000000000000000000000000000000000000000000000000
80 15 5397847260.0000000000000000000000000000000000000000000000000000
100 15 6596946245.0000000000000000000000000000000000000000000000000000
120 15 7797878481.0000000000000000000000000000000000000000000000000000
140 15 8998233428.0000000000000000000000000000000000000000000000000000
160 15 10207044635.0000000000000000000000000000000000000000000000000000
180 15 11403419955.0000000000000000000000000000000000000000000000000000
200 15 12591832806.0000000000000000000000000000000000000000000000000000
0 16 60410111.0000000000000000000000000000000000000000000000000000
1 16 120712289.0000000000000000000000000000000000000000000000000000
20 16 1760793015.0000000000000000000000000000000000000000000000000000
40 16 2979214796.0000000000000000000000000000000000000000000000000000
60 16 4179310404.0000000000000000000000000000000000000000000000000000
80 16 5386734948.0000000000000000000000000000000000000000000000000000
100 16 6582453008.0000000000000000000000000000000000000000000000000000
120 16 7782213300.0000000000000000000000000000000000000000000000000000
140 16 8981297068.0000000000000000000000000000000000000000000000000000
160 16 10189699041.0000000000000000000000000000000000000000000000000000
180 16 11389745386.0000000000000000000000000000000000000000000000000000
200 16 12578731061.0000000000000000000000000000000000000000000000000000
0 17 60382396.0000000000000000000000000000000000000000000000000000
1 17 120874234.0000000000000000000000000000000000000000000000000000
20 17 1740068928.0000000000000000000000000000000000000000000000000000
40 17 2960518855.0000000000000000000000000000000000000000000000000000
60 17 4162039313.0000000000000000000000000000000000000000000000000000
80 17 5366369640.0000000000000000000000000000000000000000000000000000
100 17 6565975645.0000000000000000000000000000000000000000000000000000
120 17 7764344967.0000000000000000000000000000000000000000000000000000
140 17 8961875789.0000000000000000000000000000000000000000000000000000
160 17 10170116162.0000000000000000000000000000000000000000000000000000
180 17 11373132226.0000000000000000000000000000000000000000000000000000
200 17 12567969042.0000000000000000000000000000000000000000000000000000
0 18 60313151.0000000000000000000000000000000000000000000000000000
1 18 120905415.0000000000000000000000000000000000000000000000000000
20 18 1715019901.0000000000000000000000000000000000000000000000000000
40 18 2943688842.0000000000000000000000000000000000000000000000000000
60 18 4146629393.0000000000000000000000000000000000000000000000000000
80 18 5350288243.0000000000000000000000000000000000000000000000000000
100 18 6550856459.0000000000000000000000000000000000000000000000000000
120 18 7749171649.0000000000000000000000000000000000000000000000000000
140 18 8946871592.0000000000000000000000000000000000000000000000000000
160 18 10152724261.0000000000000000000000000000000000000000000000000000
180 18 11357766105.0000000000000000000000000000000000000000000000000000
200 18 12554866216.0000000000000000000000000000000000000000000000000000
0 19 60078867.0000000000000000000000000000000000000000000000000000
1 19 120894292.0000000000000000000000000000000000000000000000000000
20 19 1690570025.0000000000000000000000000000000000000000000000000000
40 19 2925356404.0000000000000000000000000000000000000000000000000000
60 19 4131239939.0000000000000000000000000000000000000000000000000000
80 19 5333812514.0000000000000000000000000000000000000000000000000000
100 19 6534463124.0000000000000000000000000000000000000000000000000000
120 19 7736158829.0000000000000000000000000000000000000000000000000000
140 19 8930062185.0000000000000000000000000000000000000000000000000000
160 19 10134287103.0000000000000000000000000000000000000000000000000000
180 19 11343320066.0000000000000000000000000000000000000000000000000000
200 19 12541401961.0000000000000000000000000000000000000000000000000000
0 2 61044155.0000000000000000000000000000000000000000000000000000
1 2 121966069.0000000000000000000000000000000000000000000000000000
20 2 1884362085.0000000000000000000000000000000000000000000000000000
40 2 3079937691.0000000000000000000000000000000000000000000000000000
60 2 4278769047.0000000000000000000000000000000000000000000000000000
80 2 5479178779.0000000000000000000000000000000000000000000000000000
100 2 6679844970.0000000000000000000000000000000000000000000000000000
120 2 7876343554.0000000000000000000000000000000000000000000000000000
140 2 9086524651.0000000000000000000000000000000000000000000000000000
160 2 10290077347.0000000000000000000000000000000000000000000000000000
180 2 11480353598.0000000000000000000000000000000000000000000000000000
200 2 12679222378.0000000000000000000000000000000000000000000000000000
0 20 60064952.0000000000000000000000000000000000000000000000000000
1 20 120031502.0000000000000000000000000000000000000000000000000000
20 20 1668781173.0000000000000000000000000000000000000000000000000000
40 20 2908196856.0000000000000000000000000000000000000000000000000000
60 20 4117484888.0000000000000000000000000000000000000000000000000000
80 20 5318122595.0000000000000000000000000000000000000000000000000000
100 20 6519009350.0000000000000000000000000000000000000000000000000000
120 20 7717074839.0000000000000000000000000000000000000000000000000000
140 20 8913434738.0000000000000000000000000000000000000000000000000000
160 20 10117156280.0000000000000000000000000000000000000000000000000000
180 20 11328494191.0000000000000000000000000000000000000000000000000000
200 20 12524374855.0000000000000000000000000000000000000000000000000000
0 21 60040029.0000000000000000000000000000000000000000000000000000
1 21 118911955.0000000000000000000000000000000000000000000000000000
20 21 1636966383.0000000000000000000000000000000000000000000000000000
40 21 2889584140.0000000000000000000000000000000000000000000000000000
60 21 4098848950.0000000000000000000000000000000000000000000000000000
80 21 5302193230.0000000000000000000000000000000000000000000000000000
100 21 6503527433.0000000000000000000000000000000000000000000000000000
120 21 7703364620.0000000000000000000000000000000000000000000000000000
140 21 8899001551.0000000000000000000000000000000000000000000000000000
160 21 10102742389.0000000000000000000000000000000000000000000000000000
180 21 11312069862.0000000000000000000000000000000000000000000000000000
200 21 12496534973.0000000000000000000000000000000000000000000000000000
0 22 60018469.0000000000000000000000000000000000000000000000000000
1 22 118914220.0000000000000000000000000000000000000000000000000000
20 22 1597174504.0000000000000000000000000000000000000000000000000000
40 22 2868588086.0000000000000000000000000000000000000000000000000000
60 22 4082860656.0000000000000000000000000000000000000000000000000000
80 22 5285118521.0000000000000000000000000000000000000000000000000000
100 22 6486830705.0000000000000000000000000000000000000000000000000000
120 22 7688955667.0000000000000000000000000000000000000000000000000000
140 22 8886766354.0000000000000000000000000000000000000000000000000000
160 22 10089233799.0000000000000000000000000000000000000000000000000000
180 22 11297266119.0000000000000000000000000000000000000000000000000000
200 22 12470920677.0000000000000000000000000000000000000000000000000000
0 23 59500857.0000000000000000000000000000000000000000000000000000
1 23 119249567.0000000000000000000000000000000000000000000000000000
20 23 1558565520.0000000000000000000000000000000000000000000000000000
40 23 2845186827.0000000000000000000000000000000000000000000000000000
60 23 4064918113.0000000000000000000000000000000000000000000000000000
80 23 5269354613.0000000000000000000000000000000000000000000000000000
100 23 6469326237.0000000000000000000000000000000000000000000000000000
120 23 7674285091.0000000000000000000000000000000000000000000000000000
140 23 8869902473.0000000000000000000000000000000000000000000000000000
160 23 10069508966.0000000000000000000000000000000000000000000000000000
180 23 11280967024.0000000000000000000000000000000000000000000000000000
200 23 12459381466.0000000000000000000000000000000000000000000000000000
0 24 60267417.0000000000000000000000000000000000000000000000000000
1 24 119626006.0000000000000000000000000000000000000000000000000000
20 24 1517180387.0000000000000000000000000000000000000000000000000000
40 24 2825836055.0000000000000000000000000000000000000000000000000000
60 24 4049777709.0000000000000000000000000000000000000000000000000000
80 24 5253330307.0000000000000000000000000000000000000000000000000000
100 24 6453952487.0000000000000000000000000000000000000000000000000000
120 24 7655299926.0000000000000000000000000000000000000000000000000000
140 24 8854834910.0000000000000000000000000000000000000000000000000000
160 24 10052973867.0000000000000000000000000000000000000000000000000000
180 24 11260557113.0000000000000000000000000000000000000000000000000000
200 24 12449554869.0000000000000000000000000000000000000000000000000000
0 25 60272379.0000000000000000000000000000000000000000000000000000
1 25 119625906.0000000000000000000000000000000000000000000000000000
20 25 1476068487.0000000000000000000000000000000000000000000000000000
40 25 2803079460.0000000000000000000000000000000000000000000000000000
60 25 4032918553.0000000000000000000000000000000000000000000000000000
80 25 5237183999.0000000000000000000000000000000000000000000000000000
100 25 6441929230.0000000000000000000000000000000000000000000000000000
120 25 7639228294.0000000000000000000000000000000000000000000000000000
140 25 8841558150.0000000000000000000000000000000000000000000000000000
160 25 10039417894.0000000000000000000000000000000000000000000000000000
180 25 11244120322.0000000000000000000000000000000000000000000000000000
200 25 12436785124.0000000000000000000000000000000000000000000000000000
0 26 60179695.0000000000000000000000000000000000000000000000000000
1 26 119546578.0000000000000000000000000000000000000000000000000000
20 26 1171582147.0000000000000000000000000000000000000000000000000000
40 26 2781492067.0000000000000000000000000000000000000000000000000000
60 26 4012020206.0000000000000000000000000000000000000000000000000000
80 26 5221284642.0000000000000000000000000000000000000000000000000000
100 26 6426891327.0000000000000000000000000000000000000000000000000000
120 26 7624111021.0000000000000000000000000000000000000000000000000000
140 26 8827136676.0000000000000000000000000000000000000000000000000000
160 26 10023423072.0000000000000000000000000000000000000000000000000000
180 26 11228722143.0000000000000000000000000000000000000000000000000000
200 26 12425744185.0000000000000000000000000000000000000000000000000000
0 27 60070424.0000000000000000000000000000000000000000000000000000
1 27 119354477.0000000000000000000000000000000000000000000000000000
20 27 1188478096.0000000000000000000000000000000000000000000000000000
40 27 2762816279.0000000000000000000000000000000000000000000000000000
60 27 3996013834.0000000000000000000000000000000000000000000000000000
80 27 5204183149.0000000000000000000000000000000000000000000000000000
100 27 6410379391.0000000000000000000000000000000000000000000000000000
120 27 7607272222.0000000000000000000000000000000000000000000000000000
140 27 8811454911.0000000000000000000000000000000000000000000000000000
160 27 10006238380.0000000000000000000000000000000000000000000000000000
180 27 11209144060.0000000000000000000000000000000000000000000000000000
200 27 12410544101.0000000000000000000000000000000000000000000000000000
0 28 60041546.0000000000000000000000000000000000000000000000000000
1 28 118997046.0000000000000000000000000000000000000000000000000000
20 28 1213624669.0000000000000000000000000000000000000000000000000000
40 28 2741084814.0000000000000000000000000000000000000000000000000000
60 28 3974110916.0000000000000000000000000000000000000000000000000000
80 28 5191309923.0000000000000000000000000000000000000000000000000000
100 28 6391820489.0000000000000000000000000000000000000000000000000000
120 28 7591840846.0000000000000000000000000000000000000000000000000000
140 28 8792936974.0000000000000000000000000000000000000000000000000000
160 28 9991367130.0000000000000000000000000000000000000000000000000000
180 28 11190951435.0000000000000000000000000000000000000000000000000000
200 28 12400265669.0000000000000000000000000000000000000000000000000000
0 29 59655509.0000000000000000000000000000000000000000000000000000
1 29 119686836.0000000000000000000000000000000000000000000000000000
20 29 1241454890.0000000000000000000000000000000000000000000000000000
40 29 2716384402.0000000000000000000000000000000000000000000000000000
60 29 3957427249.0000000000000000000000000000000000000000000000000000
80 29 5172737575.0000000000000000000000000000000000000000000000000000
100 29 6376966442.0000000000000000000000000000000000000000000000000000
120 29 7578144241.0000000000000000000000000000000000000000000000000000
140 29 8781189531.0000000000000000000000000000000000000000000000000000
160 29 9978311096.0000000000000000000000000000000000000000000000000000
180 29 11178606156.0000000000000000000000000000000000000000000000000000
200 29 12387429145.0000000000000000000000000000000000000000000000000000
0 3 60980019.0000000000000000000000000000000000000000000000000000
1 3 121930900.0000000000000000000000000000000000000000000000000000
20 3 1884419608.0000000000000000000000000000000000000000000000000000
40 3 3080206878.0000000000000000000000000000000000000000000000000000
60 3 4278768724.0000000000000000000000000000000000000000000000000000
80 3 5479187495.0000000000000000000000000000000000000000000000000000
100 3 6680595557.0000000000000000000000000000000000000000000000000000
120 3 7877345691.0000000000000000000000000000000000000000000000000000
140 3 9086481879.0000000000000000000000000000000000000000000000000000
160 3 10290469260.0000000000000000000000000000000000000000000000000000
180 3 11480302298.0000000000000000000000000000000000000000000000000000
200 3 12679411003.0000000000000000000000000000000000000000000000000000
0 30 60109537.0000000000000000000000000000000000000000000000000000
1 30 119686881.0000000000000000000000000000000000000000000000000000
20 30 1241736264.0000000000000000000000000000000000000000000000000000
40 30 2693360631.0000000000000000000000000000000000000000000000000000
60 30 3936066536.0000000000000000000000000000000000000000000000000000
80 30 5155944060.0000000000000000000000000000000000000000000000000000
100 30 6361493934.0000000000000000000000000000000000000000000000000000
120 30 7563734578.0000000000000000000000000000000000000000000000000000
140 30 8765292802.0000000000000000000000000000000000000000000000000000
160 30 9959811530.0000000000000000000000000000000000000000000000000000
180 30 11159958466.0000000000000000000000000000000000000000000000000000
200 30 12369578424.0000000000000000000000000000000000000000000000000000
0 31 60112806.0000000000000000000000000000000000000000000000000000
1 31 119821816.0000000000000000000000000000000000000000000000000000
20 31 1242207853.0000000000000000000000000000000000000000000000000000
40 31 2669103421.0000000000000000000000000000000000000000000000000000
60 31 3917891584.0000000000000000000000000000000000000000000000000000
80 31 5138196052.0000000000000000000000000000000000000000000000000000
100 31 6343954203.0000000000000000000000000000000000000000000000000000
120 31 7547389852.0000000000000000000000000000000000000000000000000000
140 31 8748910079.0000000000000000000000000000000000000000000000000000
160 31 9947279991.0000000000000000000000000000000000000000000000000000
180 31 11145256918.0000000000000000000000000000000000000000000000000000
200 31 12341722634.0000000000000000000000000000000000000000000000000000
0 32 60119755.0000000000000000000000000000000000000000000000000000
1 32 119870282.0000000000000000000000000000000000000000000000000000
20 32 1242488965.0000000000000000000000000000000000000000000000000000
40 32 2639743470.0000000000000000000000000000000000000000000000000000
60 32 3897378915.0000000000000000000000000000000000000000000000000000
80 32 5120464647.0000000000000000000000000000000000000000000000000000
100 32 6325137357.0000000000000000000000000000000000000000000000000000
120 32 7531887699.0000000000000000000000000000000000000000000000000000
140 32 8735650626.0000000000000000000000000000000000000000000000000000
160 32 9934770173.0000000000000000000000000000000000000000000000000000
180 32 11128208218.0000000000000000000000000000000000000000000000000000
200 32 12315623039.0000000000000000000000000000000000000000000000000000
0 33 59998266.0000000000000000000000000000000000000000000000000000
1 33 119809625.0000000000000000000000000000000000000000000000000000
20 33 1242476729.0000000000000000000000000000000000000000000000000000
40 33 2613209724.0000000000000000000000000000000000000000000000000000
60 33 3877064557.0000000000000000000000000000000000000000000000000000
80 33 5104082073.0000000000000000000000000000000000000000000000000000
100 33 6310003567.0000000000000000000000000000000000000000000000000000
120 33 7514321738.0000000000000000000000000000000000000000000000000000
140 33 8715306735.0000000000000000000000000000000000000000000000000000
160 33 9917489406.0000000000000000000000000000000000000000000000000000
180 33 11109326934.0000000000000000000000000000000000000000000000000000
200 33 12300228077.0000000000000000000000000000000000000000000000000000
0 34 60084817.0000000000000000000000000000000000000000000000000000
1 34 120108901.0000000000000000000000000000000000000000000000000000
20 34 1243067605.0000000000000000000000000000000000000000000000000000
40 34 2585286060.0000000000000000000000000000000000000000000000000000
60 34 3855777159.0000000000000000000000000000000000000000000000000000
80 34 5085161529.0000000000000000000000000000000000000000000000000000
100 34 6290341379.0000000000000000000000000000000000000000000000000000
120 34 7496454967.0000000000000000000000000000000000000000000000000000
140 34 8697079318.0000000000000000000000000000000000000000000000000000
160 34 9900532998.0000000000000000000000000000000000000000000000000000
180 34 11099414566.0000000000000000000000000000000000000000000000000000
200 34 12290204292.0000000000000000000000000000000000000000000000000000
0 35 60203820.0000000000000000000000000000000000000000000000000000
1 35 120108530.0000000000000000000000000000000000000000000000000000
20 35 1243068862.0000000000000000000000000000000000000000000000000000
40 35 2556630271.0000000000000000000000000000000000000000000000000000
60 35 3830833980.0000000000000000000000000000000000000000000000000000
80 35 5067333392.0000000000000000000000000000000000000000000000000000
100 35 6273361961.0000000000000000000000000000000000000000000000000000
120 35 7477315561.0000000000000000000000000000000000000000000000000000
140 35 8684492585.0000000000000000000000000000000000000000000000000000
160 35 9885426552.0000000000000000000000000000000000000000000000000000
180 35 11083212729.0000000000000000000000000000000000000000000000000000
200 35 12274734780.0000000000000000000000000000000000000000000000000000
0 36 60258073.0000000000000000000000000000000000000000000000000000
1 36 120104916.0000000000000000000000000000000000000000000000000000
20 36 1243086967.0000000000000000000000000000000000000000000000000000
40 36 2529386566.0000000000000000000000000000000000000000000000000000
60 36 3809428976.0000000000000000000000000000000000000000000000000000
80 36 5046672338.0000000000000000000000000000000000000000000000000000
100 36 6259632151.0000000000000000000000000000000000000000000000000000
120 36 7461405447.0000000000000000000000000000000000000000000000000000
140 36 8667464162.0000000000000000000000000000000000000000000000000000
160 36 9871432174.0000000000000000000000000000000000000000000000000000
180 36 11067024088.0000000000000000000000000000000000000000000000000000
200 36 12260676053.0000000000000000000000000000000000000000000000000000
0 37 60212158.0000000000000000000000000000000000000000000000000000
1 37 120092439.0000000000000000000000000000000000000000000000000000
20 37 1242618151.0000000000000000000000000000000000000000000000000000
40 37 2497767091.0000000000000000000000000000000000000000000000000000
60 37 3788426330.0000000000000000000000000000000000000000000000000000
80 37 5027253194.0000000000000000000000000000000000000000000000000000
100 37 6238903457.0000000000000000000000000000000000000000000000000000
120 37 7443711713.0000000000000000000000000000000000000000000000000000
140 37 8648580540.0000000000000000000000000000000000000000000000000000
160 37 9853148041.0000000000000000000000000000000000000000000000000000
180 37 11049301299.0000000000000000000000000000000000000000000000000000
200 37 12246923096.0000000000000000000000000000000000000000000000000000
0 38 59950369.0000000000000000000000000000000000000000000000000000
1 38 120035526.0000000000000000000000000000000000000000000000000000
20 38 1242302219.0000000000000000000000000000000000000000000000000000
40 38 2462583098.0000000000000000000000000000000000000000000000000000
60 38 3763319785.0000000000000000000000000000000000000000000000000000
80 38 5007714153.0000000000000000000000000000000000000000000000000000
100 38 6224026171.0000000000000000000000000000000000000000000000000000
120 38 7429363955.0000000000000000000000000000000000000000000000000000
140 38 8631617398.0000000000000000000000000000000000000000000000000000
160 38 9839605632.0000000000000000000000000000000000000000000000000000
180 38 11033707645.0000000000000000000000000000000000000000000000000000
200 38 12234009984.0000000000000000000000000000000000000000000000000000
0 39 59904002.0000000000000000000000000000000000000000000000000000
1 39 119111319.0000000000000000000000000000000000000000000000000000
20 39 1242198654.0000000000000000000000000000000000000000000000000000
40 39 2426367762.0000000000000000000000000000000000000000000000000000
60 39 3742838655.0000000000000000000000000000000000000000000000000000
80 39 4986612844.0000000000000000000000000000000000000000000000000000
100 39 6203903458.0000000000000000000000000000000000000000000000000000
120 39 7409213617.0000000000000000000000000000000000000000000000000000
140 39 8618237029.0000000000000000000000000000000000000000000000000000
160 39 9823247636.0000000000000000000000000000000000000000000000000000
180 39 11018924485.0000000000000000000000000000000000000000000000000000
200 39 12217502962.0000000000000000000000000000000000000000000000000000
0 4 60964530.0000000000000000000000000000000000000000000000000000
1 4 822927165.0000000000000000000000000000000000000000000000000000
20 4 1884587029.0000000000000000000000000000000000000000000000000000
40 4 3081073540.0000000000000000000000000000000000000000000000000000
60 4 4278813158.0000000000000000000000000000000000000000000000000000
80 4 5479072473.0000000000000000000000000000000000000000000000000000
100 4 6681074759.0000000000000000000000000000000000000000000000000000
120 4 7877447200.0000000000000000000000000000000000000000000000000000
140 4 9086506583.0000000000000000000000000000000000000000000000000000
160 4 10291263430.0000000000000000000000000000000000000000000000000000
180 4 11481544304.0000000000000000000000000000000000000000000000000000
200 4 12680060044.0000000000000000000000000000000000000000000000000000
0 5 61013392.0000000000000000000000000000000000000000000000000000
1 5 822964647.0000000000000000000000000000000000000000000000000000
20 5 1884647380.0000000000000000000000000000000000000000000000000000
40 5 3081110700.0000000000000000000000000000000000000000000000000000
60 5 4278855523.0000000000000000000000000000000000000000000000000000
80 5 5478077068.0000000000000000000000000000000000000000000000000000
100 5 6681132880.0000000000000000000000000000000000000000000000000000
120 5 7877500800.0000000000000000000000000000000000000000000000000000
140 5 9086570048.0000000000000000000000000000000000000000000000000000
160 5 10291309536.0000000000000000000000000000000000000000000000000000
180 5 11481589111.0000000000000000000000000000000000000000000000000000
200 5 12680097134.0000000000000000000000000000000000000000000000000000
0 6 61039637.0000000000000000000000000000000000000000000000000000
1 6 822969432.0000000000000000000000000000000000000000000000000000
20 6 1884605636.0000000000000000000000000000000000000000000000000000
40 6 3081076050.0000000000000000000000000000000000000000000000000000
60 6 4278816947.0000000000000000000000000000000000000000000000000000
80 6 5477929032.0000000000000000000000000000000000000000000000000000
100 6 6681080986.0000000000000000000000000000000000000000000000000000
120 6 7877450707.0000000000000000000000000000000000000000000000000000
140 6 9086515532.0000000000000000000000000000000000000000000000000000
160 6 10291288986.0000000000000000000000000000000000000000000000000000
180 6 11481538376.0000000000000000000000000000000000000000000000000000
200 6 12680073727.0000000000000000000000000000000000000000000000000000
0 7 60947730.0000000000000000000000000000000000000000000000000000
1 7 121898356.0000000000000000000000000000000000000000000000000000
20 7 1884334745.0000000000000000000000000000000000000000000000000000
40 7 3080152583.0000000000000000000000000000000000000000000000000000
60 7 4278648883.0000000000000000000000000000000000000000000000000000
80 7 5477475645.0000000000000000000000000000000000000000000000000000
100 7 6680894715.0000000000000000000000000000000000000000000000000000
120 7 7877309786.0000000000000000000000000000000000000000000000000000
140 7 9086365236.0000000000000000000000000000000000000000000000000000
160 7 10291156472.0000000000000000000000000000000000000000000000000000
180 7 11481225632.0000000000000000000000000000000000000000000000000000
200 7 12679341954.0000000000000000000000000000000000000000000000000000
0 8 60925665.0000000000000000000000000000000000000000000000000000
1 8 121872168.0000000000000000000000000000000000000000000000000000
20 8 1884360220.0000000000000000000000000000000000000000000000000000
40 8 3079778000.0000000000000000000000000000000000000000000000000000
60 8 4278700196.0000000000000000000000000000000000000000000000000000
80 8 5476852293.0000000000000000000000000000000000000000000000000000
100 8 6679586563.0000000000000000000000000000000000000000000000000000
120 8 7876167686.0000000000000000000000000000000000000000000000000000
140 8 9086408947.0000000000000000000000000000000000000000000000000000
160 8 10289762758.0000000000000000000000000000000000000000000000000000
180 8 11480845443.0000000000000000000000000000000000000000000000000000
200 8 12678886512.0000000000000000000000000000000000000000000000000000
0 9 60850555.0000000000000000000000000000000000000000000000000000
1 9 121884964.0000000000000000000000000000000000000000000000000000
20 9 1883464141.0000000000000000000000000000000000000000000000000000
40 9 3078669838.0000000000000000000000000000000000000000000000000000
60 9 4278597818.0000000000000000000000000000000000000000000000000000
80 9 5476735603.0000000000000000000000000000000000000000000000000000
100 9 6678690961.0000000000000000000000000000000000000000000000000000
120 9 7875957945.0000000000000000000000000000000000000000000000000000
140 9 9086197545.0000000000000000000000000000000000000000000000000000
160 9 10289518913.0000000000000000000000000000000000000000000000000000
180 9 11480323797.0000000000000000000000000000000000000000000000000000
200 9 12677934310.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_snallinject_2200.txt <==
0 0 60795713.0000000000000000000000000000000000000000000000000000
1 0 120219684.0000000000000000000000000000000000000000000000000000
20 0 1888005115.0000000000000000000000000000000000000000000000000000
40 0 3090059462.0000000000000000000000000000000000000000000000000000
60 0 4296639069.0000000000000000000000000000000000000000000000000000
80 0 5504388442.0000000000000000000000000000000000000000000000000000
100 0 6702697411.0000000000000000000000000000000000000000000000000000
120 0 7903363861.0000000000000000000000000000000000000000000000000000
140 0 9101058797.0000000000000000000000000000000000000000000000000000
160 0 10307992057.0000000000000000000000000000000000000000000000000000
180 0 11512933364.0000000000000000000000000000000000000000000000000000
200 0 12711864157.0000000000000000000000000000000000000000000000000000
0 1 60817171.0000000000000000000000000000000000000000000000000000
1 1 120556831.0000000000000000000000000000000000000000000000000000
20 1 1887996472.0000000000000000000000000000000000000000000000000000
40 1 3090047216.0000000000000000000000000000000000000000000000000000
60 1 4296638531.0000000000000000000000000000000000000000000000000000
80 1 5504370458.0000000000000000000000000000000000000000000000000000
100 1 6702686843.0000000000000000000000000000000000000000000000000000
120 1 7903326042.0000000000000000000000000000000000000000000000000000
140 1 9101744595.0000000000000000000000000000000000000000000000000000
160 1 10308054872.0000000000000000000000000000000000000000000000000000
180 1 11512966623.0000000000000000000000000000000000000000000000000000
200 1 12711857303.0000000000000000000000000000000000000000000000000000
0 10 60680756.0000000000000000000000000000000000000000000000000000
1 10 120872400.0000000000000000000000000000000000000000000000000000
20 10 1886228658.0000000000000000000000000000000000000000000000000000
40 10 3087754452.0000000000000000000000000000000000000000000000000000
60 10 4294911701.0000000000000000000000000000000000000000000000000000
80 10 5502180467.0000000000000000000000000000000000000000000000000000
100 10 6701902259.0000000000000000000000000000000000000000000000000000
120 10 7899202797.0000000000000000000000000000000000000000000000000000
140 10 9097671046.0000000000000000000000000000000000000000000000000000
160 10 10306230685.0000000000000000000000000000000000000000000000000000
180 10 11510321273.0000000000000000000000000000000000000000000000000000
200 10 12709617777.0000000000000000000000000000000000000000000000000000
0 11 60609460.0000000000000000000000000000000000000000000000000000
1 11 120898725.0000000000000000000000000000000000000000000000000000
20 11 1868082637.0000000000000000000000000000000000000000000000000000
40 11 3069269657.0000000000000000000000000000000000000000000000000000
60 11 4276106120.0000000000000000000000000000000000000000000000000000
80 11 5483962336.0000000000000000000000000000000000000000000000000000
100 11 6685895502.0000000000000000000000000000000000000000000000000000
120 11 7885976145.0000000000000000000000000000000000000000000000000000
140 11 9084172930.0000000000000000000000000000000000000000000000000000
160 11 10288911251.0000000000000000000000000000000000000000000000000000
180 11 11493968824.0000000000000000000000000000000000000000000000000000
200 11 12680406666.0000000000000000000000000000000000000000000000000000
0 12 59919671.0000000000000000000000000000000000000000000000000000
1 12 120826878.0000000000000000000000000000000000000000000000000000
20 12 1847704150.0000000000000000000000000000000000000000000000000000
40 12 3050577505.0000000000000000000000000000000000000000000000000000
60 12 4258799224.0000000000000000000000000000000000000000000000000000
80 12 5466014269.0000000000000000000000000000000000000000000000000000
100 12 6668703646.0000000000000000000000000000000000000000000000000000
120 12 7868163714.0000000000000000000000000000000000000000000000000000
140 12 9069374690.0000000000000000000000000000000000000000000000000000
160 12 10272028562.0000000000000000000000000000000000000000000000000000
180 12 11475111528.0000000000000000000000000000000000000000000000000000
200 12 12654164143.0000000000000000000000000000000000000000000000000000
0 13 60344160.0000000000000000000000000000000000000000000000000000
1 13 120427365.0000000000000000000000000000000000000000000000000000
20 13 1828818895.0000000000000000000000000000000000000000000000000000
40 13 3034766137.0000000000000000000000000000000000000000000000000000
60 13 4239661941.0000000000000000000000000000000000000000000000000000
80 13 5447461801.0000000000000000000000000000000000000000000000000000
100 13 6653434794.0000000000000000000000000000000000000000000000000000
120 13 7850876937.0000000000000000000000000000000000000000000000000000
140 13 9053640916.0000000000000000000000000000000000000000000000000000
160 13 10255982715.0000000000000000000000000000000000000000000000000000
180 13 11459259221.0000000000000000000000000000000000000000000000000000
200 13 12640723684.0000000000000000000000000000000000000000000000000000
0 14 60709048.0000000000000000000000000000000000000000000000000000
1 14 120638100.0000000000000000000000000000000000000000000000000000
20 14 1807670218.0000000000000000000000000000000000000000000000000000
40 14 3016437280.0000000000000000000000000000000000000000000000000000
60 14 4222298857.0000000000000000000000000000000000000000000000000000
80 14 5429604677.0000000000000000000000000000000000000000000000000000
100 14 6636205770.0000000000000000000000000000000000000000000000000000
120 14 7835758217.0000000000000000000000000000000000000000000000000000
140 14 9037909580.0000000000000000000000000000000000000000000000000000
160 14 10237529428.0000000000000000000000000000000000000000000000000000
180 14 11442256664.0000000000000000000000000000000000000000000000000000
200 14 12628898840.0000000000000000000000000000000000000000000000000000
0 15 60794783.0000000000000000000000000000000000000000000000000000
1 15 120698760.0000000000000000000000000000000000000000000000000000
20 15 1786502543.0000000000000000000000000000000000000000000000000000
40 15 2997223454.0000000000000000000000000000000000000000000000000000
60 15 4205605885.0000000000000000000000000000000000000000000000000000
80 15 5412781508.0000000000000000000000000000000000000000000000000000
100 15 6620150365.0000000000000000000000000000000000000000000000000000
120 15 7821842203.0000000000000000000000000000000000000000000000000000
140 15 9023674011.0000000000000000000000000000000000000000000000000000
160 15 10223010134.0000000000000000000000000000000000000000000000000000
180 15 11427182725.0000000000000000000000000000000000000000000000000000
200 15 12617980694.0000000000000000000000000000000000000000000000000000
0 16 60804553.0000000000000000000000000000000000000000000000000000
1 16 120742229.0000000000000000000000000000000000000000000000000000
20 16 1766043790.0000000000000000000000000000000000000000000000000000
40 16 2980425649.0000000000000000000000000000000000000000000000000000
60 16 4186198296.0000000000000000000000000000000000000000000000000000
80 16 5395202316.0000000000000000000000000000000000000000000000000000
100 16 6602463329.0000000000000000000000000000000000000000000000000000
120 16 7807732070.0000000000000000000000000000000000000000000000000000
140 16 9009593131.0000000000000000000000000000000000000000000000000000
160 16 10206827210.0000000000000000000000000000000000000000000000000000
180 16 11411236123.0000000000000000000000000000000000000000000000000000
200 16 12606479014.0000000000000000000000000000000000000000000000000000
0 17 60716210.0000000000000000000000000000000000000000000000000000
1 17 121601441.0000000000000000000000000000000000000000000000000000
20 17 1744980280.0000000000000000000000000000000000000000000000000000
40 17 2961368863.0000000000000000000000000000000000000000000000000000
60 17 4168247793.0000000000000000000000000000000000000000000000000000
80 17 5376559491.0000000000000000000000000000000000000000000000000000
100 17 6583711959.0000000000000000000000000000000000000000000000000000
120 17 7789382425.0000000000000000000000000000000000000000000000000000
140 17 8992772952.0000000000000000000000000000000000000000000000000000
160 17 10191102981.0000000000000000000000000000000000000000000000000000
180 17 11393436949.0000000000000000000000000000000000000000000000000000
200 17 12594285793.0000000000000000000000000000000000000000000000000000
0 18 60670151.0000000000000000000000000000000000000000000000000000
1 18 121669588.0000000000000000000000000000000000000000000000000000
20 18 1718823722.0000000000000000000000000000000000000000000000000000
40 18 2942296222.0000000000000000000000000000000000000000000000000000
60 18 4151955401.0000000000000000000000000000000000000000000000000000
80 18 5356797546.0000000000000000000000000000000000000000000000000000
100 18 6567171493.0000000000000000000000000000000000000000000000000000
120 18 7774026725.0000000000000000000000000000000000000000000000000000
140 18 8977250140.0000000000000000000000000000000000000000000000000000
160 18 10175164310.0000000000000000000000000000000000000000000000000000
180 18 11375528672.0000000000000000000000000000000000000000000000000000
200 18 12578089738.0000000000000000000000000000000000000000000000000000
0 19 60102508.0000000000000000000000000000000000000000000000000000
1 19 121608701.0000000000000000000000000000000000000000000000000000
20 19 1692868840.0000000000000000000000000000000000000000000000000000
40 19 2926350093.0000000000000000000000000000000000000000000000000000
60 19 4133152128.0000000000000000000000000000000000000000000000000000
80 19 5338950882.0000000000000000000000000000000000000000000000000000
100 19 6549585465.0000000000000000000000000000000000000000000000000000
120 19 7757531068.0000000000000000000000000000000000000000000000000000
140 19 8961732803.0000000000000000000000000000000000000000000000000000
160 19 10159020806.0000000000000000000000000000000000000000000000000000
180 19 11359299587.0000000000000000000000000000000000000000000000000000
200 19 12560471401.0000000000000000000000000000000000000000000000000000
0 2 60866928.0000000000000000000000000000000000000000000000000000
1 2 120537452.0000000000000000000000000000000000000000000000000000
20 2 1888000321.0000000000000000000000000000000000000000000000000000
40 2 3089956991.0000000000000000000000000000000000000000000000000000
60 2 4296612952.0000000000000000000000000000000000000000000000000000
80 2 5504355068.0000000000000000000000000000000000000000000000000000
100 2 6703058786.0000000000000000000000000000000000000000000000000000
120 2 7903228683.0000000000000000000000000000000000000000000000000000
140 2 9101938726.0000000000000000000000000000000000000000000000000000
160 2 10308073278.0000000000000000000000000000000000000000000000000000
180 2 11512937926.0000000000000000000000000000000000000000000000000000
200 2 12711441277.0000000000000000000000000000000000000000000000000000
0 20 60206445.0000000000000000000000000000000000000000000000000000
1 20 120020174.0000000000000000000000000000000000000000000000000000
20 20 1672206774.0000000000000000000000000000000000000000000000000000
40 20 2909367408.0000000000000000000000000000000000000000000000000000
60 20 4115918883.0000000000000000000000000000000000000000000000000000
80 20 5321761225.0000000000000000000000000000000000000000000000000000
100 20 6533719705.0000000000000000000000000000000000000000000000000000
120 20 7742381870.0000000000000000000000000000000000000000000000000000
140 20 8948856216.0000000000000000000000000000000000000000000000000000
160 20 10142177058.0000000000000000000000000000000000000000000000000000
180 20 11344183638.0000000000000000000000000000000000000000000000000000
200 20 12541854144.0000000000000000000000000000000000000000000000000000
0 21 60183276.0000000000000000000000000000000000000000000000000000
1 21 119953068.0000000000000000000000000000000000000000000000000000
20 21 1637613260.0000000000000000000000000000000000000000000000000000
40 21 2891355200.0000000000000000000000000000000000000000000000000000
60 21 4097626998.0000000000000000000000000000000000000000000000000000
80 21 5303880429.0000000000000000000000000000000000000000000000000000
100 21 6514286815.0000000000000000000000000000000000000000000000000000
120 21 7725131064.0000000000000000000000000000000000000000000000000000
140 21 8930339036.0000000000000000000000000000000000000000000000000000
160 21 10126804626.0000000000000000000000000000000000000000000000000000
180 21 11327804941.0000000000000000000000000000000000000000000000000000
200 21 12517631791.0000000000000000000000000000000000000000000000000000
0 22 60173582.0000000000000000000000000000000000000000000000000000
1 22 119631470.0000000000000000000000000000000000000000000000000000
20 22 1600760241.0000000000000000000000000000000000000000000000000000
40 22 2870732011.0000000000000000000000000000000000000000000000000000
60 22 4077848122.0000000000000000000000000000000000000000000000000000
80 22 5287176419.0000000000000000000000000000000000000000000000000000
100 22 6498109696.0000000000000000000000000000000000000000000000000000
120 22 7707845944.0000000000000000000000000000000000000000000000000000
140 22 8913497047.0000000000000000000000000000000000000000000000000000
160 22 10113090225.0000000000000000000000000000000000000000000000000000
180 22 11311607099.0000000000000000000000000000000000000000000000000000
200 22 12497808997.0000000000000000000000000000000000000000000000000000
0 23 60169126.0000000000000000000000000000000000000000000000000000
1 23 119783532.0000000000000000000000000000000000000000000000000000
20 23 1558209039.0000000000000000000000000000000000000000000000000000
40 23 2850882225.0000000000000000000000000000000000000000000000000000
60 23 4061276914.0000000000000000000000000000000000000000000000000000
80 23 5269862409.0000000000000000000000000000000000000000000000000000
100 23 6479464060.0000000000000000000000000000000000000000000000000000
120 23 7689893406.0000000000000000000000000000000000000000000000000000
140 23 8895916490.0000000000000000000000000000000000000000000000000000
160 23 10097529079.0000000000000000000000000000000000000000000000000000
180 23 11297683648.0000000000000000000000000000000000000000000000000000
200 23 12487792916.0000000000000000000000000000000000000000000000000000
0 24 60179831.0000000000000000000000000000000000000000000000000000
1 24 120080712.0000000000000000000000000000000000000000000000000000
20 24 1516307788.0000000000000000000000000000000000000000000000000000
40 24 2831866231.0000000000000000000000000000000000000000000000000000
60 24 4044291354.0000000000000000000000000000000000000000000000000000
80 24 5251540448.0000000000000000000000000000000000000000000000000000
100 24 6463915385.0000000000000000000000000000000000000000000000000000
120 24 7671999375.0000000000000000000000000000000000000000000000000000
140 24 8878120468.0000000000000000000000000000000000000000000000000000
160 24 10078760861.0000000000000000000000000000000000000000000000000000
180 24 11282195838.0000000000000000000000000000000000000000000000000000
200 24 12475368306.0000000000000000000000000000000000000000000000000000
0 25 60209084.0000000000000000000000000000000000000000000000000000
1 25 120085484.0000000000000000000000000000000000000000000000000000
20 25 1475548948.0000000000000000000000000000000000000000000000000000
40 25 2811457703.0000000000000000000000000000000000000000000000000000
60 25 4025477075.0000000000000000000000000000000000000000000000000000
80 25 5236363090.0000000000000000000000000000000000000000000000000000
100 25 6446339373.0000000000000000000000000000000000000000000000000000
120 25 7653094903.0000000000000000000000000000000000000000000000000000
140 25 8860268015.0000000000000000000000000000000000000000000000000000
160 25 10064762884.0000000000000000000000000000000000000000000000000000
180 25 11263440345.0000000000000000000000000000000000000000000000000000
200 25 12463131899.0000000000000000000000000000000000000000000000000000
0 26 60149091.0000000000000000000000000000000000000000000000000000
1 26 120026191.0000000000000000000000000000000000000000000000000000
20 26 1173047494.0000000000000000000000000000000000000000000000000000
40 26 2786734795.0000000000000000000000000000000000000000000000000000
60 26 4009297312.0000000000000000000000000000000000000000000000000000
80 26 5216742953.0000000000000000000000000000000000000000000000000000
100 26 6427317079.0000000000000000000000000000000000000000000000000000
120 26 7635223087.0000000000000000000000000000000000000000000000000000
140 26 8841038987.0000000000000000000000000000000000000000000000000000
160 26 10048422273.0000000000000000000000000000000000000000000000000000
180 26 11248167505.0000000000000000000000000000000000000000000000000000
200 26 12448926790.0000000000000000000000000000000000000000000000000000
0 27 59953789.0000000000000000000000000000000000000000000000000000
1 27 119555819.0000000000000000000000000000000000000000000000000000
20 27 1190370076.0000000000000000000000000000000000000000000000000000
40 27 2769205406.0000000000000000000000000000000000000000000000000000
60 27 3990553271.0000000000000000000000000000000000000000000000000000
80 27 5198776046.0000000000000000000000000000000000000000000000000000
100 27 6409145259.0000000000000000000000000000000000000000000000000000
120 27 7619142684.0000000000000000000000000000000000000000000000000000
140 27 8825825900.0000000000000000000000000000000000000000000000000000
160 27 10033292100.0000000000000000000000000000000000000000000000000000
180 27 11231065244.0000000000000000000000000000000000000000000000000000
200 27 12427830769.0000000000000000000000000000000000000000000000000000
0 28 60068613.0000000000000000000000000000000000000000000000000000
1 28 119264531.0000000000000000000000000000000000000000000000000000
20 28 1215052925.0000000000000000000000000000000000000000000000000000
40 28 2745494614.0000000000000000000000000000000000000000000000000000
60 28 3973522657.0000000000000000000000000000000000000000000000000000
80 28 5182245575.0000000000000000000000000000000000000000000000000000
100 28 6390042977.0000000000000000000000000000000000000000000000000000
120 28 7601352493.0000000000000000000000000000000000000000000000000000
140 28 8806484396.0000000000000000000000000000000000000000000000000000
160 28 10019620398.0000000000000000000000000000000000000000000000000000
180 28 11217237319.0000000000000000000000000000000000000000000000000000
200 28 12415495928.0000000000000000000000000000000000000000000000000000
0 29 60129348.0000000000000000000000000000000000000000000000000000
1 29 119476164.0000000000000000000000000000000000000000000000000000
20 29 1241759220.0000000000000000000000000000000000000000000000000000
40 29 2721900692.0000000000000000000000000000000000000000000000000000
60 29 3955338802.0000000000000000000000000000000000000000000000000000
80 29 5164857771.0000000000000000000000000000000000000000000000000000
100 29 6372724657.0000000000000000000000000000000000000000000000000000
120 29 7587019748.0000000000000000000000000000000000000000000000000000
140 29 8791610733.0000000000000000000000000000000000000000000000000000
160 29 10002639883.0000000000000000000000000000000000000000000000000000
180 29 11204771988.0000000000000000000000000000000000000000000000000000
200 29 12396517709.0000000000000000000000000000000000000000000000000000
0 3 60936923.0000000000000000000000000000000000000000000000000000
1 3 120560520.0000000000000000000000000000000000000000000000000000
20 3 1888071972.0000000000000000000000000000000000000000000000000000
40 3 3089427183.0000000000000000000000000000000000000000000000000000
60 3 4296666450.0000000000000000000000000000000000000000000000000000
80 3 5504403464.0000000000000000000000000000000000000000000000000000
100 3 6704053866.0000000000000000000000000000000000000000000000000000
120 3 7903209323.0000000000000000000000000000000000000000000000000000
140 3 9101980977.0000000000000000000000000000000000000000000000000000
160 3 10308061144.0000000000000000000000000000000000000000000000000000
180 3 11512699246.0000000000000000000000000000000000000000000000000000
200 3 12711053835.0000000000000000000000000000000000000000000000000000
0 30 60047916.0000000000000000000000000000000000000000000000000000
1 30 119433624.0000000000000000000000000000000000000000000000000000
20 30 1241805065.0000000000000000000000000000000000000000000000000000
40 30 2697717353.0000000000000000000000000000000000000000000000000000
60 30 3937062522.0000000000000000000000000000000000000000000000000000
80 30 5144245512.0000000000000000000000000000000000000000000000000000
100 30 6357262019.0000000000000000000000000000000000000000000000000000
120 30 7569639913.0000000000000000000000000000000000000000000000000000
140 30 8772355446.0000000000000000000000000000000000000000000000000000
160 30 9986139744.0000000000000000000000000000000000000000000000000000
180 30 11186067058.0000000000000000000000000000000000000000000000000000
200 30 12380257776.0000000000000000000000000000000000000000000000000000
0 31 59926200.0000000000000000000000000000000000000000000000000000
1 31 119403629.0000000000000000000000000000000000000000000000000000
20 31 1242336623.0000000000000000000000000000000000000000000000000000
40 31 2672898792.0000000000000000000000000000000000000000000000000000
60 31 3917045907.0000000000000000000000000000000000000000000000000000
80 31 5126937559.0000000000000000000000000000000000000000000000000000
100 31 6337272334.0000000000000000000000000000000000000000000000000000
120 31 7551511811.0000000000000000000000000000000000000000000000000000
140 31 8759241646.0000000000000000000000000000000000000000000000000000
160 31 9966267906.0000000000000000000000000000000000000000000000000000
180 31 11173166390.0000000000000000000000000000000000000000000000000000
200 31 12348532079.0000000000000000000000000000000000000000000000000000
0 32 60064586.0000000000000000000000000000000000000000000000000000
1 32 119985634.0000000000000000000000000000000000000000000000000000
20 32 1242427137.0000000000000000000000000000000000000000000000000000
40 32 2644450678.0000000000000000000000000000000000000000000000000000
60 32 3896013864.0000000000000000000000000000000000000000000000000000
80 32 5110088837.0000000000000000000000000000000000000000000000000000
100 32 6316385373.0000000000000000000000000000000000000000000000000000
120 32 7531480323.0000000000000000000000000000000000000000000000000000
140 32 8738986821.0000000000000000000000000000000000000000000000000000
160 32 9947822362.0000000000000000000000000000000000000000000000000000
180 32 11153351844.0000000000000000000000000000000000000000000000000000
200 32 12327976767.0000000000000000000000000000000000000000000000000000
0 33 60029256.0000000000000000000000000000000000000000000000000000
1 33 119951391.0000000000000000000000000000000000000000000000000000
20 33 1243032968.0000000000000000000000000000000000000000000000000000
40 33 2618938472.0000000000000000000000000000000000000000000000000000
60 33 3876063261.0000000000000000000000000000000000000000000000000000
80 33 5090674452.0000000000000000000000000000000000000000000000000000
100 33 6301612673.0000000000000000000000000000000000000000000000000000
120 33 7515608069.0000000000000000000000000000000000000000000000000000
140 33 8722602626.0000000000000000000000000000000000000000000000000000
160 33 9928966983.0000000000000000000000000000000000000000000000000000
180 33 11140949096.0000000000000000000000000000000000000000000000000000
200 33 12317416879.0000000000000000000000000000000000000000000000000000
0 34 60064239.0000000000000000000000000000000000000000000000000000
1 34 119999787.0000000000000000000000000000000000000000000000000000
20 34 1243418790.0000000000000000000000000000000000000000000000000000
40 34 2588063976.0000000000000000000000000000000000000000000000000000
60 34 3859397431.0000000000000000000000000000000000000000000000000000
80 34 5073168202.0000000000000000000000000000000000000000000000000000
100 34 6280988299.0000000000000000000000000000000000000000000000000000
120 34 7496489994.0000000000000000000000000000000000000000000000000000
140 34 8705725782.0000000000000000000000000000000000000000000000000000
160 34 9913871732.0000000000000000000000000000000000000000000000000000
180 34 11119056852.0000000000000000000000000000000000000000000000000000
200 34 12306265331.0000000000000000000000000000000000000000000000000000
0 35 60115423.0000000000000000000000000000000000000000000000000000
1 35 120033853.0000000000000000000000000000000000000000000000000000
20 35 1243448848.0000000000000000000000000000000000000000000000000000
40 35 2559262835.0000000000000000000000000000000000000000000000000000
60 35 3835232249.0000000000000000000000000000000000000000000000000000
80 35 5054585517.0000000000000000000000000000000000000000000000000000
100 35 6267478982.0000000000000000000000000000000000000000000000000000
120 35 7477265247.0000000000000000000000000000000000000000000000000000
140 35 8690594387.0000000000000000000000000000000000000000000000000000
160 35 9896619877.0000000000000000000000000000000000000000000000000000
180 35 11106784389.0000000000000000000000000000000000000000000000000000
200 35 12296726686.0000000000000000000000000000000000000000000000000000
0 36 60117284.0000000000000000000000000000000000000000000000000000
1 36 120046266.0000000000000000000000000000000000000000000000000000
20 36 1243479819.0000000000000000000000000000000000000000000000000000
40 36 2530624811.0000000000000000000000000000000000000000000000000000
60 36 3815176588.0000000000000000000000000000000000000000000000000000
80 36 5037330093.0000000000000000000000000000000000000000000000000000
100 36 6249561677.0000000000000000000000000000000000000000000000000000
120 36 7457812240.0000000000000000000000000000000000000000000000000000
140 36 8672579906.0000000000000000000000000000000000000000000000000000
160 36 9878431201.0000000000000000000000000000000000000000000000000000
180 36 11088654807.0000000000000000000000000000000000000000000000000000
200 36 12287068487.0000000000000000000000000000000000000000000000000000
0 37 59962551.0000000000000000000000000000000000000000000000000000
1 37 119704229.0000000000000000000000000000000000000000000000000000
20 37 1242980024.0000000000000000000000000000000000000000000000000000
40 37 2497591084.0000000000000000000000000000000000000000000000000000
60 37 3796965137.0000000000000000000000000000000000000000000000000000
80 37 5018956477.0000000000000000000000000000000000000000000000000000
100 37 6231405833.0000000000000000000000000000000000000000000000000000
120 37 7437468015.0000000000000000000000000000000000000000000000000000
140 37 8651534551.0000000000000000000000000000000000000000000000000000
160 37 9860299112.0000000000000000000000000000000000000000000000000000
180 37 11072727331.0000000000000000000000000000000000000000000000000000
200 37 12272504557.0000000000000000000000000000000000000000000000000000
0 38 59972076.0000000000000000000000000000000000000000000000000000
1 38 119683169.0000000000000000000000000000000000000000000000000000
20 38 1242276868.0000000000000000000000000000000000000000000000000000
40 38 2462199010.0000000000000000000000000000000000000000000000000000
60 38 3770924712.0000000000000000000000000000000000000000000000000000
80 38 5000695211.0000000000000000000000000000000000000000000000000000
100 38 6212443681.0000000000000000000000000000000000000000000000000000
120 38 7421725436.0000000000000000000000000000000000000000000000000000
140 38 8636423185.0000000000000000000000000000000000000000000000000000
160 38 9843954051.0000000000000000000000000000000000000000000000000000
180 38 11056147352.0000000000000000000000000000000000000000000000000000
200 38 12263118154.0000000000000000000000000000000000000000000000000000
0 39 59908919.0000000000000000000000000000000000000000000000000000
1 39 119185124.0000000000000000000000000000000000000000000000000000
20 39 1241996154.0000000000000000000000000000000000000000000000000000
40 39 2424905983.0000000000000000000000000000000000000000000000000000
60 39 3750710742.0000000000000000000000000000000000000000000000000000
80 39 4983118142.0000000000000000000000000000000000000000000000000000
100 39 6194879742.0000000000000000000000000000000000000000000000000000
120 39 7400810606.0000000000000000000000000000000000000000000000000000
140 39 8618628955.0000000000000000000000000000000000000000000000000000
160 39 9825856903.0000000000000000000000000000000000000000000000000000
180 39 11034843512.0000000000000000000000000000000000000000000000000000
200 39 12246704052.0000000000000000000000000000000000000000000000000000
0 4 61337095.0000000000000000000000000000000000000000000000000000
1 4 821353860.0000000000000000000000000000000000000000000000000000
20 4 1888013731.0000000000000000000000000000000000000000000000000000
40 4 3089381879.0000000000000000000000000000000000000000000000000000
60 4 4296766664.0000000000000000000000000000000000000000000000000000
80 4 5504347071.0000000000000000000000000000000000000000000000000000
100 4 6705232322.0000000000000000000000000000000000000000000000000000
120 4 7902321259.0000000000000000000000000000000000000000000000000000
140 4 9101915778.0000000000000000000000000000000000000000000000000000
160 4 10308140798.0000000000000000000000000000000000000000000000000000
180 4 11512462310.0000000000000000000000000000000000000000000000000000
200 4 12710999751.0000000000000000000000000000000000000000000000000000
0 5 61402914.0000000000000000000000000000000000000000000000000000
1 5 821400227.0000000000000000000000000000000000000000000000000000
20 5 1887086605.0000000000000000000000000000000000000000000000000000
40 5 3089407051.0000000000000000000000000000000000000000000000000000
60 5 4296826547.0000000000000000000000000000000000000000000000000000
80 5 5504365662.0000000000000000000000000000000000000000000000000000
100 5 6705308791.0000000000000000000000000000000000000000000000000000
120 5 7902402651.0000000000000000000000000000000000000000000000000000
140 5 9100921233.0000000000000000000000000000000000000000000000000000
160 5 10308213455.0000000000000000000000000000000000000000000000000000
180 5 11511718507.0000000000000000000000000000000000000000000000000000
200 5 12711130236.0000000000000000000000000000000000000000000000000000
0 6 61316543.0000000000000000000000000000000000000000000000000000
1 6 821348900.0000000000000000000000000000000000000000000000000000
20 6 1886958321.0000000000000000000000000000000000000000000000000000
40 6 3089320164.0000000000000000000000000000000000000000000000000000
60 6 4296731517.0000000000000000000000000000000000000000000000000000
80 6 5504290906.0000000000000000000000000000000000000000000000000000
100 6 6705254972.0000000000000000000000000000000000000000000000000000
120 6 7902277566.0000000000000000000000000000000000000000000000000000
140 6 9100645630.0000000000000000000000000000000000000000000000000000
160 6 10308127984.0000000000000000000000000000000000000000000000000000
180 6 11511623876.0000000000000000000000000000000000000000000000000000
200 6 12711667085.0000000000000000000000000000000000000000000000000000
0 7 60854577.0000000000000000000000000000000000000000000000000000
1 7 120562588.0000000000000000000000000000000000000000000000000000
20 7 1887006299.0000000000000000000000000000000000000000000000000000
40 7 3089326739.0000000000000000000000000000000000000000000000000000
60 7 4296245168.0000000000000000000000000000000000000000000000000000
80 7 5502849759.0000000000000000000000000000000000000000000000000000
100 7 6705272155.0000000000000000000000000000000000000000000000000000
120 7 7902134033.0000000000000000000000000000000000000000000000000000
140 7 9100633849.0000000000000000000000000000000000000000000000000000
160 7 10308076578.0000000000000000000000000000000000000000000000000000
180 7 11511568819.0000000000000000000000000000000000000000000000000000
200 7 12711719323.0000000000000000000000000000000000000000000000000000
0 8 60838263.0000000000000000000000000000000000000000000000000000
1 8 120484156.0000000000000000000000000000000000000000000000000000
20 8 1886975181.0000000000000000000000000000000000000000000000000000
40 8 3089236900.0000000000000000000000000000000000000000000000000000
60 8 4295599789.0000000000000000000000000000000000000000000000000000
80 8 5502745801.0000000000000000000000000000000000000000000000000000
100 8 6703673710.0000000000000000000000000000000000000000000000000000
120 8 7901038856.0000000000000000000000000000000000000000000000000000
140 8 9100473634.0000000000000000000000000000000000000000000000000000
160 8 10307957756.0000000000000000000000000000000000000000000000000000
180 8 11511424087.0000000000000000000000000000000000000000000000000000
200 8 12711572974.0000000000000000000000000000000000000000000000000000
0 9 60857430.0000000000000000000000000000000000000000000000000000
1 9 120015456.0000000000000000000000000000000000000000000000000000
20 9 1886951276.0000000000000000000000000000000000000000000000000000
40 9 3088287085.0000000000000000000000000000000000000000000000000000
60 9 4295409106.0000000000000000000000000000000000000000000000000000
80 9 5502509395.0000000000000000000000000000000000000000000000000000
100 9 6702774794.0000000000000000000000000000000000000000000000000000
120 9 7900757857.0000000000000000000000000000000000000000000000000000
140 9 9100188273.0000000000000000000000000000000000000000000000000000
160 9 10307629322.0000000000000000000000000000000000000000000000000000
180 9 11511087105.0000000000000000000000000000000000000000000000000000
200 9 12710891353.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_snallinject_220K.txt <==
0 0 60708816.0000000000000000000000000000000000000000000000000000
1 0 120410493.0000000000000000000000000000000000000000000000000000
20 0 1885931432.0000000000000000000000000000000000000000000000000000
40 0 3076148156.0000000000000000000000000000000000000000000000000000
60 0 4265358545.0000000000000000000000000000000000000000000000000000
80 0 5462224840.0000000000000000000000000000000000000000000000000000
100 0 6658202555.0000000000000000000000000000000000000000000000000000
120 0 7854315085.0000000000000000000000000000000000000000000000000000
140 0 9045730099.0000000000000000000000000000000000000000000000000000
160 0 10242315984.0000000000000000000000000000000000000000000000000000
180 0 11434464037.0000000000000000000000000000000000000000000000000000
200 0 12628883497.0000000000000000000000000000000000000000000000000000
0 1 60727495.0000000000000000000000000000000000000000000000000000
1 1 120461430.0000000000000000000000000000000000000000000000000000
20 1 1885977418.0000000000000000000000000000000000000000000000000000
40 1 3076538880.0000000000000000000000000000000000000000000000000000
60 1 4265765363.0000000000000000000000000000000000000000000000000000
80 1 5462377156.0000000000000000000000000000000000000000000000000000
100 1 6659096729.0000000000000000000000000000000000000000000000000000
120 1 7854534181.0000000000000000000000000000000000000000000000000000
140 1 9047127097.0000000000000000000000000000000000000000000000000000
160 1 10243312678.0000000000000000000000000000000000000000000000000000
180 1 11435496121.0000000000000000000000000000000000000000000000000000
200 1 12629237997.0000000000000000000000000000000000000000000000000000
0 10 60252514.0000000000000000000000000000000000000000000000000000
1 10 120245302.0000000000000000000000000000000000000000000000000000
20 10 1886159343.0000000000000000000000000000000000000000000000000000
40 10 3076134814.0000000000000000000000000000000000000000000000000000
60 10 4265018603.0000000000000000000000000000000000000000000000000000
80 10 5459710906.0000000000000000000000000000000000000000000000000000
100 10 6659954440.0000000000000000000000000000000000000000000000000000
120 10 7842232485.0000000000000000000000000000000000000000000000000000
140 10 9046687129.0000000000000000000000000000000000000000000000000000
160 10 10242035111.0000000000000000000000000000000000000000000000000000
180 10 11434118970.0000000000000000000000000000000000000000000000000000
200 10 12626974894.0000000000000000000000000000000000000000000000000000
0 11 59797030.0000000000000000000000000000000000000000000000000000
1 11 120185516.0000000000000000000000000000000000000000000000000000
20 11 1866838393.0000000000000000000000000000000000000000000000000000
40 11 3061046619.0000000000000000000000000000000000000000000000000000
60 11 4251953587.0000000000000000000000000000000000000000000000000000
80 11 5445975592.0000000000000000000000000000000000000000000000000000
100 11 6644425459.0000000000000000000000000000000000000000000000000000
120 11 7829861443.0000000000000000000000000000000000000000000000000000
140 11 9033197464.0000000000000000000000000000000000000000000000000000
160 11 10228675407.0000000000000000000000000000000000000000000000000000
180 11 11421167880.0000000000000000000000000000000000000000000000000000
200 11 12598851255.0000000000000000000000000000000000000000000000000000
0 12 60040386.0000000000000000000000000000000000000000000000000000
1 12 120200523.0000000000000000000000000000000000000000000000000000
20 12 1847210014.0000000000000000000000000000000000000000000000000000
40 12 3045675594.0000000000000000000000000000000000000000000000000000
60 12 4238758028.0000000000000000000000000000000000000000000000000000
80 12 5431715344.0000000000000000000000000000000000000000000000000000
100 12 6630760550.0000000000000000000000000000000000000000000000000000
120 12 7818121311.0000000000000000000000000000000000000000000000000000
140 12 9017926463.0000000000000000000000000000000000000000000000000000
160 12 10212626981.0000000000000000000000000000000000000000000000000000
180 12 11405646122.0000000000000000000000000000000000000000000000000000
200 12 12576885787.0000000000000000000000000000000000000000000000000000
0 13 60100694.0000000000000000000000000000000000000000000000000000
1 13 120261232.0000000000000000000000000000000000000000000000000000
20 13 1825945963.0000000000000000000000000000000000000000000000000000
40 13 3030008948.0000000000000000000000000000000000000000000000000000
60 13 4221888178.0000000000000000000000000000000000000000000000000000
80 13 5416285909.0000000000000000000000000000000000000000000000000000
100 13 6614194017.0000000000000000000000000000000000000000000000000000
120 13 7803428772.0000000000000000000000000000000000000000000000000000
140 13 9001935887.0000000000000000000000000000000000000000000000000000
160 13 10196659503.0000000000000000000000000000000000000000000000000000
180 13 11391261976.0000000000000000000000000000000000000000000000000000
200 13 12566603478.0000000000000000000000000000000000000000000000000000
0 14 60202421.0000000000000000000000000000000000000000000000000000
1 14 120408826.0000000000000000000000000000000000000000000000000000
20 14 1807883673.0000000000000000000000000000000000000000000000000000
40 14 3010752877.0000000000000000000000000000000000000000000000000000
60 14 4208049199.0000000000000000000000000000000000000000000000000000
80 14 5401507769.0000000000000000000000000000000000000000000000000000
100 14 6598183428.0000000000000000000000000000000000000000000000000000
120 14 7790160592.0000000000000000000000000000000000000000000000000000
140 14 8987755833.0000000000000000000000000000000000000000000000000000
160 14 10182022861.0000000000000000000000000000000000000000000000000000
180 14 11377063379.0000000000000000000000000000000000000000000000000000
200 14 12556768792.0000000000000000000000000000000000000000000000000000
0 15 60120712.0000000000000000000000000000000000000000000000000000
1 15 120332655.0000000000000000000000000000000000000000000000000000
20 15 1786684374.0000000000000000000000000000000000000000000000000000
40 15 2995225109.0000000000000000000000000000000000000000000000000000
60 15 4195049234.0000000000000000000000000000000000000000000000000000
80 15 5388883633.0000000000000000000000000000000000000000000000000000
100 15 6581980379.0000000000000000000000000000000000000000000000000000
120 15 7777220225.0000000000000000000000000000000000000000000000000000
140 15 8973464218.0000000000000000000000000000000000000000000000000000
160 15 10168909287.0000000000000000000000000000000000000000000000000000
180 15 11364065678.0000000000000000000000000000000000000000000000000000
200 15 12546960975.0000000000000000000000000000000000000000000000000000
0 16 60078815.0000000000000000000000000000000000000000000000000000
1 16 120287511.0000000000000000000000000000000000000000000000000000
20 16 1766496565.0000000000000000000000000000000000000000000000000000
40 16 2980869718.0000000000000000000000000000000000000000000000000000
60 16 4181107414.0000000000000000000000000000000000000000000000000000
80 16 5373881283.0000000000000000000000000000000000000000000000000000
100 16 6568151764.0000000000000000000000000000000000000000000000000000
120 16 7765600657.0000000000000000000000000000000000000000000000000000
140 16 8961518308.0000000000000000000000000000000000000000000000000000
160 16 10154778717.0000000000000000000000000000000000000000000000000000
180 16 11351154413.0000000000000000000000000000000000000000000000000000
200 16 12536116493.0000000000000000000000000000000000000000000000000000
0 17 59979890.0000000000000000000000000000000000000000000000000000
1 17 120048279.0000000000000000000000000000000000000000000000000000
20 17 1745780849.0000000000000000000000000000000000000000000000000000
40 17 2962222817.0000000000000000000000000000000000000000000000000000
60 17 4164974871.0000000000000000000000000000000000000000000000000000
80 17 5358092627.0000000000000000000000000000000000000000000000000000
100 17 6551691178.0000000000000000000000000000000000000000000000000000
120 17 7751704369.0000000000000000000000000000000000000000000000000000
140 17 8945553641.0000000000000000000000000000000000000000000000000000
160 17 10138778034.0000000000000000000000000000000000000000000000000000
180 17 11335519598.0000000000000000000000000000000000000000000000000000
200 17 12524613107.0000000000000000000000000000000000000000000000000000
0 18 59998163.0000000000000000000000000000000000000000000000000000
1 18 120055852.0000000000000000000000000000000000000000000000000000
20 18 1721035331.0000000000000000000000000000000000000000000000000000
40 18 2946390652.0000000000000000000000000000000000000000000000000000
60 18 4148958878.0000000000000000000000000000000000000000000000000000
80 18 5342973340.0000000000000000000000000000000000000000000000000000
100 18 6539495175.0000000000000000000000000000000000000000000000000000
120 18 7736033142.0000000000000000000000000000000000000000000000000000
140 18 8928477054.0000000000000000000000000000000000000000000000000000
160 18 10122391221.0000000000000000000000000000000000000000000000000000
180 18 11320851031.0000000000000000000000000000000000000000000000000000
200 18 12512233939.0000000000000000000000000000000000000000000000000000
0 19 59697023.0000000000000000000000000000000000000000000000000000
1 19 119604779.0000000000000000000000000000000000000000000000000000
20 19 1694946534.0000000000000000000000000000000000000000000000000000
40 19 2927761996.0000000000000000000000000000000000000000000000000000
60 19 4136952037.0000000000000000000000000000000000000000000000000000
80 19 5327634178.0000000000000000000000000000000000000000000000000000
100 19 6522955539.0000000000000000000000000000000000000000000000000000
120 19 7719380150.0000000000000000000000000000000000000000000000000000
140 19 8916798133.0000000000000000000000000000000000000000000000000000
160 19 10108284941.0000000000000000000000000000000000000000000000000000
180 19 11305718397.0000000000000000000000000000000000000000000000000000
200 19 12501011502.0000000000000000000000000000000000000000000000000000
0 2 60669898.0000000000000000000000000000000000000000000000000000
1 2 120492771.0000000000000000000000000000000000000000000000000000
20 2 1886022323.0000000000000000000000000000000000000000000000000000
40 2 3077670236.0000000000000000000000000000000000000000000000000000
60 2 4266948115.0000000000000000000000000000000000000000000000000000
80 2 5462405469.0000000000000000000000000000000000000000000000000000
100 2 6659642054.0000000000000000000000000000000000000000000000000000
120 2 7854553353.0000000000000000000000000000000000000000000000000000
140 2 9047288174.0000000000000000000000000000000000000000000000000000
160 2 10243929838.0000000000000000000000000000000000000000000000000000
180 2 11435586374.0000000000000000000000000000000000000000000000000000
200 2 12629220683.0000000000000000000000000000000000000000000000000000
0 20 60175372.0000000000000000000000000000000000000000000000000000
1 20 120036309.0000000000000000000000000000000000000000000000000000
20 20 1669569784.0000000000000000000000000000000000000000000000000000
40 20 2911327473.0000000000000000000000000000000000000000000000000000
60 20 4121118986.0000000000000000000000000000000000000000000000000000
80 20 5314429860.0000000000000000000000000000000000000000000000000000
100 20 6508173717.0000000000000000000000000000000000000000000000000000
120 20 7707645946.0000000000000000000000000000000000000000000000000000
140 20 8900785767.0000000000000000000000000000000000000000000000000000
160 20 10094962564.0000000000000000000000000000000000000000000000000000
180 20 11294002655.0000000000000000000000000000000000000000000000000000
200 20 12488967610.0000000000000000000000000000000000000000000000000000
0 21 60189678.0000000000000000000000000000000000000000000000000000
1 21 120043786.0000000000000000000000000000000000000000000000000000
20 21 1640765185.0000000000000000000000000000000000000000000000000000
40 21 2893262750.0000000000000000000000000000000000000000000000000000
60 21 4105272266.0000000000000000000000000000000000000000000000000000
80 21 5300721838.0000000000000000000000000000000000000000000000000000
100 21 6495237982.0000000000000000000000000000000000000000000000000000
120 21 7693945101.0000000000000000000000000000000000000000000000000000
140 21 8886782418.0000000000000000000000000000000000000000000000000000
160 21 10081357806.0000000000000000000000000000000000000000000000000000
180 21 11280681949.0000000000000000000000000000000000000000000000000000
200 21 12459424585.0000000000000000000000000000000000000000000000000000
0 22 60145870.0000000000000000000000000000000000000000000000000000
1 22 120002875.0000000000000000000000000000000000000000000000000000
20 22 1603249544.0000000000000000000000000000000000000000000000000000
40 22 2872486173.0000000000000000000000000000000000000000000000000000
60 22 4088128813.0000000000000000000000000000000000000000000000000000
80 22 5287107757.0000000000000000000000000000000000000000000000000000
100 22 6482587555.0000000000000000000000000000000000000000000000000000
120 22 7678770410.0000000000000000000000000000000000000000000000000000
140 22 8874043684.0000000000000000000000000000000000000000000000000000
160 22 10067502323.0000000000000000000000000000000000000000000000000000
180 22 11266987217.0000000000000000000000000000000000000000000000000000
200 22 12438324980.0000000000000000000000000000000000000000000000000000
0 23 60070735.0000000000000000000000000000000000000000000000000000
1 23 119713495.0000000000000000000000000000000000000000000000000000
20 23 1562290437.0000000000000000000000000000000000000000000000000000
40 23 2850973708.0000000000000000000000000000000000000000000000000000
60 23 4069506925.0000000000000000000000000000000000000000000000000000
80 23 5269778020.0000000000000000000000000000000000000000000000000000
100 23 6468090367.0000000000000000000000000000000000000000000000000000
120 23 7663107457.0000000000000000000000000000000000000000000000000000
140 23 8858229557.0000000000000000000000000000000000000000000000000000
160 23 10055534357.0000000000000000000000000000000000000000000000000000
180 23 11249797541.0000000000000000000000000000000000000000000000000000
200 23 12429109074.0000000000000000000000000000000000000000000000000000
0 24 59974960.0000000000000000000000000000000000000000000000000000
1 24 119624777.0000000000000000000000000000000000000000000000000000
20 24 1519721776.0000000000000000000000000000000000000000000000000000
40 24 2835794922.0000000000000000000000000000000000000000000000000000
60 24 4053778997.0000000000000000000000000000000000000000000000000000
80 24 5258810423.0000000000000000000000000000000000000000000000000000
100 24 6453644900.0000000000000000000000000000000000000000000000000000
120 24 7648040685.0000000000000000000000000000000000000000000000000000
140 24 8845126495.0000000000000000000000000000000000000000000000000000
160 24 10039505437.0000000000000000000000000000000000000000000000000000
180 24 11236237395.0000000000000000000000000000000000000000000000000000
200 24 12419288574.0000000000000000000000000000000000000000000000000000
0 25 59861201.0000000000000000000000000000000000000000000000000000
1 25 119541588.0000000000000000000000000000000000000000000000000000
20 25 1476856018.0000000000000000000000000000000000000000000000000000
40 25 2814807362.0000000000000000000000000000000000000000000000000000
60 25 4033991035.0000000000000000000000000000000000000000000000000000
80 25 5241540689.0000000000000000000000000000000000000000000000000000
100 25 6436065591.0000000000000000000000000000000000000000000000000000
120 25 7634598742.0000000000000000000000000000000000000000000000000000
140 25 8830721731.0000000000000000000000000000000000000000000000000000
160 25 10026548772.0000000000000000000000000000000000000000000000000000
180 25 11220938326.0000000000000000000000000000000000000000000000000000
200 25 12409436209.0000000000000000000000000000000000000000000000000000
0 26 59791007.0000000000000000000000000000000000000000000000000000
1 26 119132186.0000000000000000000000000000000000000000000000000000
20 26 1174933059.0000000000000000000000000000000000000000000000000000
40 26 2793296164.0000000000000000000000000000000000000000000000000000
60 26 4016227356.0000000000000000000000000000000000000000000000000000
80 26 5226689638.0000000000000000000000000000000000000000000000000000
100 26 6421990136.0000000000000000000000000000000000000000000000000000
120 26 7620626515.0000000000000000000000000000000000000000000000000000
140 26 8818257281.0000000000000000000000000000000000000000000000000000
160 26 10014443245.0000000000000000000000000000000000000000000000000000
180 26 11208166648.0000000000000000000000000000000000000000000000000000
200 26 12396419321.0000000000000000000000000000000000000000000000000000
0 27 59807019.0000000000000000000000000000000000000000000000000000
1 27 119138654.0000000000000000000000000000000000000000000000000000
20 27 1191843870.0000000000000000000000000000000000000000000000000000
40 27 2773284425.0000000000000000000000000000000000000000000000000000
60 27 3998675390.0000000000000000000000000000000000000000000000000000
80 27 5209883257.0000000000000000000000000000000000000000000000000000
100 27 6405586797.0000000000000000000000000000000000000000000000000000
120 27 7604877802.0000000000000000000000000000000000000000000000000000
140 27 8794717258.0000000000000000000000000000000000000000000000000000
160 27 9998965121.0000000000000000000000000000000000000000000000000000
180 27 11195930144.0000000000000000000000000000000000000000000000000000
200 27 12385194393.0000000000000000000000000000000000000000000000000000
0 28 59679636.0000000000000000000000000000000000000000000000000000
1 28 119148245.0000000000000000000000000000000000000000000000000000
20 28 1216055387.0000000000000000000000000000000000000000000000000000
40 28 2748371282.0000000000000000000000000000000000000000000000000000
60 28 3980483549.0000000000000000000000000000000000000000000000000000
80 28 5192017528.0000000000000000000000000000000000000000000000000000
100 28 6392291483.0000000000000000000000000000000000000000000000000000
120 28 7591897048.0000000000000000000000000000000000000000000000000000
140 28 8783495904.0000000000000000000000000000000000000000000000000000
160 28 9983714505.0000000000000000000000000000000000000000000000000000
180 28 11179167125.0000000000000000000000000000000000000000000000000000
200 28 12373242380.0000000000000000000000000000000000000000000000000000
0 29 59465691.0000000000000000000000000000000000000000000000000000
1 29 119005569.0000000000000000000000000000000000000000000000000000
20 29 1242598839.0000000000000000000000000000000000000000000000000000
40 29 2727008582.0000000000000000000000000000000000000000000000000000
60 29 3964165568.0000000000000000000000000000000000000000000000000000
80 29 5180037544.0000000000000000000000000000000000000000000000000000
100 29 6379446206.0000000000000000000000000000000000000000000000000000
120 29 7574508917.0000000000000000000000000000000000000000000000000000
140 29 8775386284.0000000000000000000000000000000000000000000000000000
160 29 9971346725.0000000000000000000000000000000000000000000000000000
180 29 11166578011.0000000000000000000000000000000000000000000000000000
200 29 12363087120.0000000000000000000000000000000000000000000000000000
0 3 60490878.0000000000000000000000000000000000000000000000000000
1 3 120290776.0000000000000000000000000000000000000000000000000000
20 3 1885772709.0000000000000000000000000000000000000000000000000000
40 3 3078027179.0000000000000000000000000000000000000000000000000000
60 3 4267004645.0000000000000000000000000000000000000000000000000000
80 3 5462269298.0000000000000000000000000000000000000000000000000000
100 3 6660328921.0000000000000000000000000000000000000000000000000000
120 3 7854513758.0000000000000000000000000000000000000000000000000000
140 3 9047291436.0000000000000000000000000000000000000000000000000000
160 3 10244341380.0000000000000000000000000000000000000000000000000000
180 3 11436627533.0000000000000000000000000000000000000000000000000000
200 3 12629164848.0000000000000000000000000000000000000000000000000000
0 30 59435815.0000000000000000000000000000000000000000000000000000
1 30 118519609.0000000000000000000000000000000000000000000000000000
20 30 1242659237.0000000000000000000000000000000000000000000000000000
40 30 2705091405.0000000000000000000000000000000000000000000000000000
60 30 3945230024.0000000000000000000000000000000000000000000000000000
80 30 5164587885.0000000000000000000000000000000000000000000000000000
100 30 6366685643.0000000000000000000000000000000000000000000000000000
120 30 7562746288.0000000000000000000000000000000000000000000000000000
140 30 8766249375.0000000000000000000000000000000000000000000000000000
160 30 9957844188.0000000000000000000000000000000000000000000000000000
180 30 11153626664.0000000000000000000000000000000000000000000000000000
200 30 12350993187.0000000000000000000000000000000000000000000000000000
0 31 59425926.0000000000000000000000000000000000000000000000000000
1 31 118293444.0000000000000000000000000000000000000000000000000000
20 31 1242552542.0000000000000000000000000000000000000000000000000000
40 31 2673744647.0000000000000000000000000000000000000000000000000000
60 31 3927099210.0000000000000000000000000000000000000000000000000000
80 31 5147997473.0000000000000000000000000000000000000000000000000000
100 31 6348680805.0000000000000000000000000000000000000000000000000000
120 31 7546603391.0000000000000000000000000000000000000000000000000000
140 31 8749279755.0000000000000000000000000000000000000000000000000000
160 31 9943788875.0000000000000000000000000000000000000000000000000000
180 31 11139433424.0000000000000000000000000000000000000000000000000000
200 31 12320029959.0000000000000000000000000000000000000000000000000000
0 32 59555190.0000000000000000000000000000000000000000000000000000
1 32 118550840.0000000000000000000000000000000000000000000000000000
20 32 1242691503.0000000000000000000000000000000000000000000000000000
40 32 2649244267.0000000000000000000000000000000000000000000000000000
60 32 3905673144.0000000000000000000000000000000000000000000000000000
80 32 5126574746.0000000000000000000000000000000000000000000000000000
100 32 6331999723.0000000000000000000000000000000000000000000000000000
120 32 7534463034.0000000000000000000000000000000000000000000000000000
140 32 8734438245.0000000000000000000000000000000000000000000000000000
160 32 9929327226.0000000000000000000000000000000000000000000000000000
180 32 11122558243.0000000000000000000000000000000000000000000000000000
200 32 12296713265.0000000000000000000000000000000000000000000000000000
0 33 59492951.0000000000000000000000000000000000000000000000000000
1 33 118743566.0000000000000000000000000000000000000000000000000000
20 33 1242589109.0000000000000000000000000000000000000000000000000000
40 33 2619048296.0000000000000000000000000000000000000000000000000000
60 33 3884960414.0000000000000000000000000000000000000000000000000000
80 33 5107306629.0000000000000000000000000000000000000000000000000000
100 33 6316504645.0000000000000000000000000000000000000000000000000000
120 33 7514240645.0000000000000000000000000000000000000000000000000000
140 33 8717839893.0000000000000000000000000000000000000000000000000000
160 33 9910617331.0000000000000000000000000000000000000000000000000000
180 33 11108078271.0000000000000000000000000000000000000000000000000000
200 33 12286032500.0000000000000000000000000000000000000000000000000000
0 34 59967447.0000000000000000000000000000000000000000000000000000
1 34 119252590.0000000000000000000000000000000000000000000000000000
20 34 1242185399.0000000000000000000000000000000000000000000000000000
40 34 2591832262.0000000000000000000000000000000000000000000000000000
60 34 3861796027.0000000000000000000000000000000000000000000000000000
80 34 5090712767.0000000000000000000000000000000000000000000000000000
100 34 6297865767.0000000000000000000000000000000000000000000000000000
120 34 7496793196.0000000000000000000000000000000000000000000000000000
140 34 8700513982.0000000000000000000000000000000000000000000000000000
160 34 9895994469.0000000000000000000000000000000000000000000000000000
180 34 11093388425.0000000000000000000000000000000000000000000000000000
200 34 12276311531.0000000000000000000000000000000000000000000000000000
0 35 59936099.0000000000000000000000000000000000000000000000000000
1 35 119203942.0000000000000000000000000000000000000000000000000000
20 35 1241944617.0000000000000000000000000000000000000000000000000000
40 35 2561592179.0000000000000000000000000000000000000000000000000000
60 35 3840592381.0000000000000000000000000000000000000000000000000000
80 35 5069786084.0000000000000000000000000000000000000000000000000000
100 35 6283917577.0000000000000000000000000000000000000000000000000000
120 35 7483961513.0000000000000000000000000000000000000000000000000000
140 35 8682332495.0000000000000000000000000000000000000000000000000000
160 35 9879906768.0000000000000000000000000000000000000000000000000000
180 35 11080277447.0000000000000000000000000000000000000000000000000000
200 35 12263279212.0000000000000000000000000000000000000000000000000000
0 36 59910042.0000000000000000000000000000000000000000000000000000
1 36 119199172.0000000000000000000000000000000000000000000000000000
20 36 1241441112.0000000000000000000000000000000000000000000000000000
40 36 2534843818.0000000000000000000000000000000000000000000000000000
60 36 3818459120.0000000000000000000000000000000000000000000000000000
80 36 5048585084.0000000000000000000000000000000000000000000000000000
100 36 6263012204.0000000000000000000000000000000000000000000000000000
120 36 7469186554.0000000000000000000000000000000000000000000000000000
140 36 8666721039.0000000000000000000000000000000000000000000000000000
160 36 9866770424.0000000000000000000000000000000000000000000000000000
180 36 11063340800.0000000000000000000000000000000000000000000000000000
200 36 12252253054.0000000000000000000000000000000000000000000000000000
0 37 59761866.0000000000000000000000000000000000000000000000000000
1 37 118929782.0000000000000000000000000000000000000000000000000000
20 37 1240908205.0000000000000000000000000000000000000000000000000000
40 37 2503386997.0000000000000000000000000000000000000000000000000000
60 37 3799412576.0000000000000000000000000000000000000000000000000000
80 37 5028718755.0000000000000000000000000000000000000000000000000000
100 37 6244727947.0000000000000000000000000000000000000000000000000000
120 37 7452251019.0000000000000000000000000000000000000000000000000000
140 37 8645536427.0000000000000000000000000000000000000000000000000000
160 37 9852114479.0000000000000000000000000000000000000000000000000000
180 37 11048185537.0000000000000000000000000000000000000000000000000000
200 37 12240909824.0000000000000000000000000000000000000000000000000000
0 38 59692943.0000000000000000000000000000000000000000000000000000
1 38 118813108.0000000000000000000000000000000000000000000000000000
20 38 1240781890.0000000000000000000000000000000000000000000000000000
40 38 2466692164.0000000000000000000000000000000000000000000000000000
60 38 3776963790.0000000000000000000000000000000000000000000000000000
80 38 5008181473.0000000000000000000000000000000000000000000000000000
100 38 6226916899.0000000000000000000000000000000000000000000000000000
120 38 7439314913.0000000000000000000000000000000000000000000000000000
140 38 8629146747.0000000000000000000000000000000000000000000000000000
160 38 9834132564.0000000000000000000000000000000000000000000000000000
180 38 11029458269.0000000000000000000000000000000000000000000000000000
200 38 12226568660.0000000000000000000000000000000000000000000000000000
0 39 59729315.0000000000000000000000000000000000000000000000000000
1 39 118828349.0000000000000000000000000000000000000000000000000000
20 39 1240663445.0000000000000000000000000000000000000000000000000000
40 39 2428904490.0000000000000000000000000000000000000000000000000000
60 39 3751132936.0000000000000000000000000000000000000000000000000000
80 39 4991272907.0000000000000000000000000000000000000000000000000000
100 39 6210969149.0000000000000000000000000000000000000000000000000000
120 39 7422180659.0000000000000000000000000000000000000000000000000000
140 39 8611985927.0000000000000000000000000000000000000000000000000000
160 39 9821046919.0000000000000000000000000000000000000000000000000000
180 39 11015793495.0000000000000000000000000000000000000000000000000000
200 39 12211446065.0000000000000000000000000000000000000000000000000000
0 4 60796514.0000000000000000000000000000000000000000000000000000
1 4 821528991.0000000000000000000000000000000000000000000000000000
20 4 1886590483.0000000000000000000000000000000000000000000000000000
40 4 3078939241.0000000000000000000000000000000000000000000000000000
60 4 4268165591.0000000000000000000000000000000000000000000000000000
80 4 5462571420.0000000000000000000000000000000000000000000000000000
100 4 6661034480.0000000000000000000000000000000000000000000000000000
120 4 7854457715.0000000000000000000000000000000000000000000000000000
140 4 9048636191.0000000000000000000000000000000000000000000000000000
160 4 10245197765.0000000000000000000000000000000000000000000000000000
180 4 11437355582.0000000000000000000000000000000000000000000000000000
200 4 12629443372.0000000000000000000000000000000000000000000000000000
0 5 60835000.0000000000000000000000000000000000000000000000000000
1 5 821576729.0000000000000000000000000000000000000000000000000000
20 5 1886633481.0000000000000000000000000000000000000000000000000000
40 5 3078967382.0000000000000000000000000000000000000000000000000000
60 5 4268189229.0000000000000000000000000000000000000000000000000000
80 5 5462583340.0000000000000000000000000000000000000000000000000000
100 5 6661034172.0000000000000000000000000000000000000000000000000000
120 5 7854427970.0000000000000000000000000000000000000000000000000000
140 5 9048638234.0000000000000000000000000000000000000000000000000000
160 5 10245182443.0000000000000000000000000000000000000000000000000000
180 5 11437343257.0000000000000000000000000000000000000000000000000000
200 5 12629420808.0000000000000000000000000000000000000000000000000000
0 6 60741680.0000000000000000000000000000000000000000000000000000
1 6 821489253.0000000000000000000000000000000000000000000000000000
20 6 1886530770.0000000000000000000000000000000000000000000000000000
40 6 3078866960.0000000000000000000000000000000000000000000000000000
60 6 4268109911.0000000000000000000000000000000000000000000000000000
80 6 5462521326.0000000000000000000000000000000000000000000000000000
100 6 6660985263.0000000000000000000000000000000000000000000000000000
120 6 7854397095.0000000000000000000000000000000000000000000000000000
140 6 9048556170.0000000000000000000000000000000000000000000000000000
160 6 10245111917.0000000000000000000000000000000000000000000000000000
180 6 11437281969.0000000000000000000000000000000000000000000000000000
200 6 12629391694.0000000000000000000000000000000000000000000000000000
0 7 60706515.0000000000000000000000000000000000000000000000000000
1 7 120299727.0000000000000000000000000000000000000000000000000000
20 7 1886455782.0000000000000000000000000000000000000000000000000000
40 7 3077716952.0000000000000000000000000000000000000000000000000000
60 7 4266964647.0000000000000000000000000000000000000000000000000000
80 7 5461678875.0000000000000000000000000000000000000000000000000000
100 7 6660987436.0000000000000000000000000000000000000000000000000000
120 7 7847392179.0000000000000000000000000000000000000000000000000000
140 7 9047533004.0000000000000000000000000000000000000000000000000000
160 7 10244883815.0000000000000000000000000000000000000000000000000000
180 7 11437227560.0000000000000000000000000000000000000000000000000000
200 7 12629181840.0000000000000000000000000000000000000000000000000000
0 8 60739314.0000000000000000000000000000000000000000000000000000
1 8 120249042.0000000000000000000000000000000000000000000000000000
20 8 1886450884.0000000000000000000000000000000000000000000000000000
40 8 3077731998.0000000000000000000000000000000000000000000000000000
60 8 4266921691.0000000000000000000000000000000000000000000000000000
80 8 5461380859.0000000000000000000000000000000000000000000000000000
100 8 6660985706.0000000000000000000000000000000000000000000000000000
120 8 7843927425.0000000000000000000000000000000000000000000000000000
140 8 9047402585.0000000000000000000000000000000000000000000000000000
160 8 10244474939.0000000000000000000000000000000000000000000000000000
180 8 11436081258.0000000000000000000000000000000000000000000000000000
200 8 12629217128.0000000000000000000000000000000000000000000000000000
0 9 60336079.0000000000000000000000000000000000000000000000000000
1 9 120233668.0000000000000000000000000000000000000000000000000000
20 9 1886388880.0000000000000000000000000000000000000000000000000000
40 9 3076537765.0000000000000000000000000000000000000000000000000000
60 9 4266358059.0000000000000000000000000000000000000000000000000000
80 9 5460181978.0000000000000000000000000000000000000000000000000000
100 9 6660791807.0000000000000000000000000000000000000000000000000000
120 9 7843516875.0000000000000000000000000000000000000000000000000000
140 9 9047012251.0000000000000000000000000000000000000000000000000000
160 9 10242668280.0000000000000000000000000000000000000000000000000000
180 9 11435006074.0000000000000000000000000000000000000000000000000000
200 9 12629002097.0000000000000000000000000000000000000000000000000000


==> figures/Fig6_Stability_Emmy_/timeRankViz_200timesteps_snallinject_22K.txt <==
0 0 60488691.0000000000000000000000000000000000000000000000000000
1 0 120249893.0000000000000000000000000000000000000000000000000000
20 0 1875015179.0000000000000000000000000000000000000000000000000000
40 0 3065456314.0000000000000000000000000000000000000000000000000000
60 0 4252855678.0000000000000000000000000000000000000000000000000000
80 0 5444599232.0000000000000000000000000000000000000000000000000000
100 0 6630565097.0000000000000000000000000000000000000000000000000000
120 0 7820970396.0000000000000000000000000000000000000000000000000000
140 0 9009862651.0000000000000000000000000000000000000000000000000000
160 0 10200013581.0000000000000000000000000000000000000000000000000000
180 0 11391259572.0000000000000000000000000000000000000000000000000000
200 0 12575622538.0000000000000000000000000000000000000000000000000000
0 1 60642785.0000000000000000000000000000000000000000000000000000
1 1 120191210.0000000000000000000000000000000000000000000000000000
20 1 1874955423.0000000000000000000000000000000000000000000000000000
40 1 3065406866.0000000000000000000000000000000000000000000000000000
60 1 4253421003.0000000000000000000000000000000000000000000000000000
80 1 5444581124.0000000000000000000000000000000000000000000000000000
100 1 6631608643.0000000000000000000000000000000000000000000000000000
120 1 7821398116.0000000000000000000000000000000000000000000000000000
140 1 9011469510.0000000000000000000000000000000000000000000000000000
160 1 10200141855.0000000000000000000000000000000000000000000000000000
180 1 11391398695.0000000000000000000000000000000000000000000000000000
200 1 12575750725.0000000000000000000000000000000000000000000000000000
0 10 65167994.0000000000000000000000000000000000000000000000000000
1 10 123075508.0000000000000000000000000000000000000000000000000000
20 10 1873416651.0000000000000000000000000000000000000000000000000000
40 10 3064329066.0000000000000000000000000000000000000000000000000000
60 10 4252527639.0000000000000000000000000000000000000000000000000000
80 10 5440040867.0000000000000000000000000000000000000000000000000000
100 10 6630194033.0000000000000000000000000000000000000000000000000000
120 10 7820577658.0000000000000000000000000000000000000000000000000000
140 10 9009777026.0000000000000000000000000000000000000000000000000000
160 10 10198951953.0000000000000000000000000000000000000000000000000000
180 10 11387131576.0000000000000000000000000000000000000000000000000000
200 10 12574431899.0000000000000000000000000000000000000000000000000000
0 11 65308259.0000000000000000000000000000000000000000000000000000
1 11 123171008.0000000000000000000000000000000000000000000000000000
20 11 1855100389.0000000000000000000000000000000000000000000000000000
40 11 3049109197.0000000000000000000000000000000000000000000000000000
60 11 4239742450.0000000000000000000000000000000000000000000000000000
80 11 5428587797.0000000000000000000000000000000000000000000000000000
100 11 6617940741.0000000000000000000000000000000000000000000000000000
120 11 7807504015.0000000000000000000000000000000000000000000000000000
140 11 8997977888.0000000000000000000000000000000000000000000000000000
160 11 10185337616.0000000000000000000000000000000000000000000000000000
180 11 11375662283.0000000000000000000000000000000000000000000000000000
200 11 12546607595.0000000000000000000000000000000000000000000000000000
0 12 65186415.0000000000000000000000000000000000000000000000000000
1 12 122996253.0000000000000000000000000000000000000000000000000000
20 12 1836647732.0000000000000000000000000000000000000000000000000000
40 12 3033574458.0000000000000000000000000000000000000000000000000000
60 12 4223911954.0000000000000000000000000000000000000000000000000000
80 12 5414190011.0000000000000000000000000000000000000000000000000000
100 12 6606273994.0000000000000000000000000000000000000000000000000000
120 12 7794063914.0000000000000000000000000000000000000000000000000000
140 12 8984354837.0000000000000000000000000000000000000000000000000000
160 12 10172979292.0000000000000000000000000000000000000000000000000000
180 12 11362666754.0000000000000000000000000000000000000000000000000000
200 12 12529983885.0000000000000000000000000000000000000000000000000000
0 13 59474977.0000000000000000000000000000000000000000000000000000
1 13 122424171.0000000000000000000000000000000000000000000000000000
20 13 1817540011.0000000000000000000000000000000000000000000000000000
40 13 3017644760.0000000000000000000000000000000000000000000000000000
60 13 4209229457.0000000000000000000000000000000000000000000000000000
80 13 5401919419.0000000000000000000000000000000000000000000000000000
100 13 6592100919.0000000000000000000000000000000000000000000000000000
120 13 7781355968.0000000000000000000000000000000000000000000000000000
140 13 8972103509.0000000000000000000000000000000000000000000000000000
160 13 10161283178.0000000000000000000000000000000000000000000000000000
180 13 11350798456.0000000000000000000000000000000000000000000000000000
200 13 12522514796.0000000000000000000000000000000000000000000000000000
0 14 59546418.0000000000000000000000000000000000000000000000000000
1 14 117568621.0000000000000000000000000000000000000000000000000000
20 14 1798989805.0000000000000000000000000000000000000000000000000000
40 14 3000886047.0000000000000000000000000000000000000000000000000000
60 14 4196280649.0000000000000000000000000000000000000000000000000000
80 14 5387485629.0000000000000000000000000000000000000000000000000000
100 14 6580034908.0000000000000000000000000000000000000000000000000000
120 14 7768306595.0000000000000000000000000000000000000000000000000000
140 14 8959863639.0000000000000000000000000000000000000000000000000000
160 14 10149739581.0000000000000000000000000000000000000000000000000000
180 14 11336481505.0000000000000000000000000000000000000000000000000000
200 14 12514059028.0000000000000000000000000000000000000000000000000000
0 15 59531393.0000000000000000000000000000000000000000000000000000
1 15 117509117.0000000000000000000000000000000000000000000000000000
20 15 1778385168.0000000000000000000000000000000000000000000000000000
40 15 2985000744.0000000000000000000000000000000000000000000000000000
60 15 4182041987.0000000000000000000000000000000000000000000000000000
80 15 5376034766.0000000000000000000000000000000000000000000000000000
100 15 6566665323.0000000000000000000000000000000000000000000000000000
120 15 7754974619.0000000000000000000000000000000000000000000000000000
140 15 8945690857.0000000000000000000000000000000000000000000000000000
160 15 10137304828.0000000000000000000000000000000000000000000000000000
180 15 11324971769.0000000000000000000000000000000000000000000000000000
200 15 12505507572.0000000000000000000000000000000000000000000000000000
0 16 59529436.0000000000000000000000000000000000000000000000000000
1 16 117696639.0000000000000000000000000000000000000000000000000000
20 16 1756428355.0000000000000000000000000000000000000000000000000000
40 16 2968893704.0000000000000000000000000000000000000000000000000000
60 16 4166561413.0000000000000000000000000000000000000000000000000000
80 16 5360464591.0000000000000000000000000000000000000000000000000000
100 16 6555138873.0000000000000000000000000000000000000000000000000000
120 16 7744233714.0000000000000000000000000000000000000000000000000000
140 16 8934185208.0000000000000000000000000000000000000000000000000000
160 16 10124164833.0000000000000000000000000000000000000000000000000000
180 16 11311669489.0000000000000000000000000000000000000000000000000000
200 16 12496379248.0000000000000000000000000000000000000000000000000000
0 17 59448588.0000000000000000000000000000000000000000000000000000
1 17 117732501.0000000000000000000000000000000000000000000000000000
20 17 1739679857.0000000000000000000000000000000000000000000000000000
40 17 2952908444.0000000000000000000000000000000000000000000000000000
60 17 4152958237.0000000000000000000000000000000000000000000000000000
80 17 5348820895.0000000000000000000000000000000000000000000000000000
100 17 6543846177.0000000000000000000000000000000000000000000000000000
120 17 7730055154.0000000000000000000000000000000000000000000000000000
140 17 8920254157.0000000000000000000000000000000000000000000000000000
160 17 10111999823.0000000000000000000000000000000000000000000000000000
180 17 11299637017.0000000000000000000000000000000000000000000000000000
200 17 12487035135.0000000000000000000000000000000000000000000000000000
0 18 59301564.0000000000000000000000000000000000000000000000000000
1 18 119782466.0000000000000000000000000000000000000000000000000000
20 18 1716158997.0000000000000000000000000000000000000000000000000000
40 18 2934556497.0000000000000000000000000000000000000000000000000000
60 18 4139823237.0000000000000000000000000000000000000000000000000000
80 18 5333749511.0000000000000000000000000000000000000000000000000000
100 18 6530342619.0000000000000000000000000000000000000000000000000000
120 18 7717335240.0000000000000000000000000000000000000000000000000000
140 18 8907245838.0000000000000000000000000000000000000000000000000000
160 18 10098568949.0000000000000000000000000000000000000000000000000000
180 18 11287198312.0000000000000000000000000000000000000000000000000000
200 18 12476041623.0000000000000000000000000000000000000000000000000000
0 19 59159612.0000000000000000000000000000000000000000000000000000
1 19 119844373.0000000000000000000000000000000000000000000000000000
20 19 1689710497.0000000000000000000000000000000000000000000000000000
40 19 2918853328.0000000000000000000000000000000000000000000000000000
60 19 4125460730.0000000000000000000000000000000000000000000000000000
80 19 5319290123.0000000000000000000000000000000000000000000000000000
100 19 6516067659.0000000000000000000000000000000000000000000000000000
120 19 7703240808.0000000000000000000000000000000000000000000000000000
140 19 8894707680.0000000000000000000000000000000000000000000000000000
160 19 10087412956.0000000000000000000000000000000000000000000000000000
180 19 11276628116.0000000000000000000000000000000000000000000000000000
200 19 12465893316.0000000000000000000000000000000000000000000000000000
0 2 60621968.0000000000000000000000000000000000000000000000000000
1 2 120114166.0000000000000000000000000000000000000000000000000000
20 2 1874881494.0000000000000000000000000000000000000000000000000000
40 2 3065327889.0000000000000000000000000000000000000000000000000000
60 2 4254230229.0000000000000000000000000000000000000000000000000000
80 2 5444517506.0000000000000000000000000000000000000000000000000000
100 2 6631762143.0000000000000000000000000000000000000000000000000000
120 2 7822529520.0000000000000000000000000000000000000000000000000000
140 2 9011890685.0000000000000000000000000000000000000000000000000000
160 2 10200835828.0000000000000000000000000000000000000000000000000000
180 2 11391421009.0000000000000000000000000000000000000000000000000000
200 2 12576264902.0000000000000000000000000000000000000000000000000000
0 20 59711805.0000000000000000000000000000000000000000000000000000
1 20 119818472.0000000000000000000000000000000000000000000000000000
20 20 1668154090.0000000000000000000000000000000000000000000000000000
40 20 2902362005.0000000000000000000000000000000000000000000000000000
60 20 4110393885.0000000000000000000000000000000000000000000000000000
80 20 5307154469.0000000000000000000000000000000000000000000000000000
100 20 6501765444.0000000000000000000000000000000000000000000000000000
120 20 7692771099.0000000000000000000000000000000000000000000000000000
140 20 8882382274.0000000000000000000000000000000000000000000000000000
160 20 10074414256.0000000000000000000000000000000000000000000000000000
180 20 11264180571.0000000000000000000000000000000000000000000000000000
200 20 12455398026.0000000000000000000000000000000000000000000000000000
0 21 59756933.0000000000000000000000000000000000000000000000000000
1 21 119106195.0000000000000000000000000000000000000000000000000000
20 21 1636491603.0000000000000000000000000000000000000000000000000000
40 21 2883659404.0000000000000000000000000000000000000000000000000000
60 21 4092637943.0000000000000000000000000000000000000000000000000000
80 21 5292428623.0000000000000000000000000000000000000000000000000000
100 21 6489399677.0000000000000000000000000000000000000000000000000000
120 21 7680817433.0000000000000000000000000000000000000000000000000000
140 21 8869513096.0000000000000000000000000000000000000000000000000000
160 21 10063047124.0000000000000000000000000000000000000000000000000000
180 21 11253162086.0000000000000000000000000000000000000000000000000000
200 21 12424791094.0000000000000000000000000000000000000000000000000000
0 22 59727372.0000000000000000000000000000000000000000000000000000
1 22 119478630.0000000000000000000000000000000000000000000000000000
20 22 1598938462.0000000000000000000000000000000000000000000000000000
40 22 2863335756.0000000000000000000000000000000000000000000000000000
60 22 4076217287.0000000000000000000000000000000000000000000000000000
80 22 5276435261.0000000000000000000000000000000000000000000000000000
100 22 6474923501.0000000000000000000000000000000000000000000000000000
120 22 7667958912.0000000000000000000000000000000000000000000000000000
140 22 8856707629.0000000000000000000000000000000000000000000000000000
160 22 10050243621.0000000000000000000000000000000000000000000000000000
180 22 11241342258.0000000000000000000000000000000000000000000000000000
200 22 12404546498.0000000000000000000000000000000000000000000000000000
0 23 59754997.0000000000000000000000000000000000000000000000000000
1 23 119528193.0000000000000000000000000000000000000000000000000000
20 23 1564941950.0000000000000000000000000000000000000000000000000000
40 23 2841906863.0000000000000000000000000000000000000000000000000000
60 23 4059169073.0000000000000000000000000000000000000000000000000000
80 23 5260126550.0000000000000000000000000000000000000000000000000000
100 23 6460652757.0000000000000000000000000000000000000000000000000000
120 23 7652186035.0000000000000000000000000000000000000000000000000000
140 23 8844554919.0000000000000000000000000000000000000000000000000000
160 23 10035876392.0000000000000000000000000000000000000000000000000000
180 23 11227960161.0000000000000000000000000000000000000000000000000000
200 23 12395995555.0000000000000000000000000000000000000000000000000000
0 24 60074842.0000000000000000000000000000000000000000000000000000
1 24 119783345.0000000000000000000000000000000000000000000000000000
20 24 1517730019.0000000000000000000000000000000000000000000000000000
40 24 2824587741.0000000000000000000000000000000000000000000000000000
60 24 4041782581.0000000000000000000000000000000000000000000000000000
80 24 5243753198.0000000000000000000000000000000000000000000000000000
100 24 6442501535.0000000000000000000000000000000000000000000000000000
120 24 7640333240.0000000000000000000000000000000000000000000000000000
140 24 8830249471.0000000000000000000000000000000000000000000000000000
160 24 10020552683.0000000000000000000000000000000000000000000000000000
180 24 11213004474.0000000000000000000000000000000000000000000000000000
200 24 12386824028.0000000000000000000000000000000000000000000000000000
0 25 60079307.0000000000000000000000000000000000000000000000000000
1 25 119779712.0000000000000000000000000000000000000000000000000000
20 25 1473283276.0000000000000000000000000000000000000000000000000000
40 25 2802129056.0000000000000000000000000000000000000000000000000000
60 25 4023274878.0000000000000000000000000000000000000000000000000000
80 25 5229701983.0000000000000000000000000000000000000000000000000000
100 25 6430564970.0000000000000000000000000000000000000000000000000000
120 25 7627998068.0000000000000000000000000000000000000000000000000000
140 25 8815347795.0000000000000000000000000000000000000000000000000000
160 25 10009067041.0000000000000000000000000000000000000000000000000000
180 25 11200553160.0000000000000000000000000000000000000000000000000000
200 25 12379674243.0000000000000000000000000000000000000000000000000000
0 26 60039087.0000000000000000000000000000000000000000000000000000
1 26 119763541.0000000000000000000000000000000000000000000000000000
20 26 1172559584.0000000000000000000000000000000000000000000000000000
40 26 2779176088.0000000000000000000000000000000000000000000000000000
60 26 4005111550.0000000000000000000000000000000000000000000000000000
80 26 5216525345.0000000000000000000000000000000000000000000000000000
100 26 6414141986.0000000000000000000000000000000000000000000000000000
120 26 7616282690.0000000000000000000000000000000000000000000000000000
140 26 8805128188.0000000000000000000000000000000000000000000000000000
160 26 9995950523.0000000000000000000000000000000000000000000000000000
180 26 11188190657.0000000000000000000000000000000000000000000000000000
200 26 12369840802.0000000000000000000000000000000000000000000000000000
0 27 59720659.0000000000000000000000000000000000000000000000000000
1 27 119557164.0000000000000000000000000000000000000000000000000000
20 27 1189287951.0000000000000000000000000000000000000000000000000000
40 27 2758591567.0000000000000000000000000000000000000000000000000000
60 27 3987371702.0000000000000000000000000000000000000000000000000000
80 27 5199056563.0000000000000000000000000000000000000000000000000000
100 27 6400084628.0000000000000000000000000000000000000000000000000000
120 27 7599700888.0000000000000000000000000000000000000000000000000000
140 27 8793334048.0000000000000000000000000000000000000000000000000000
160 27 9982356677.0000000000000000000000000000000000000000000000000000
180 27 11173765479.0000000000000000000000000000000000000000000000000000
200 27 12358932920.0000000000000000000000000000000000000000000000000000
0 28 59731568.0000000000000000000000000000000000000000000000000000
1 28 118982846.0000000000000000000000000000000000000000000000000000
20 28 1213926911.0000000000000000000000000000000000000000000000000000
40 28 2738180074.0000000000000000000000000000000000000000000000000000
60 28 3970886133.0000000000000000000000000000000000000000000000000000
80 28 5183478180.0000000000000000000000000000000000000000000000000000
100 28 6382116413.0000000000000000000000000000000000000000000000000000
120 28 7586234348.0000000000000000000000000000000000000000000000000000
140 28 8779405735.0000000000000000000000000000000000000000000000000000
160 28 9969068506.0000000000000000000000000000000000000000000000000000
180 28 11160862474.0000000000000000000000000000000000000000000000000000
200 28 12347132166.0000000000000000000000000000000000000000000000000000
0 29 59846624.0000000000000000000000000000000000000000000000000000
1 29 119022877.0000000000000000000000000000000000000000000000000000
20 29 1240431348.0000000000000000000000000000000000000000000000000000
40 29 2715785938.0000000000000000000000000000000000000000000000000000
60 29 3950560520.0000000000000000000000000000000000000000000000000000
80 29 5169543864.0000000000000000000000000000000000000000000000000000
100 29 6370053009.0000000000000000000000000000000000000000000000000000
120 29 7571272377.0000000000000000000000000000000000000000000000000000
140 29 8767665493.0000000000000000000000000000000000000000000000000000
160 29 9953408715.0000000000000000000000000000000000000000000000000000
180 29 11146403548.0000000000000000000000000000000000000000000000000000
200 29 12338449034.0000000000000000000000000000000000000000000000000000
0 3 60640123.0000000000000000000000000000000000000000000000000000
1 3 120137441.0000000000000000000000000000000000000000000000000000
20 3 1875007813.0000000000000000000000000000000000000000000000000000
40 3 3064775826.0000000000000000000000000000000000000000000000000000
60 3 4254329515.0000000000000000000000000000000000000000000000000000
80 3 5444233993.0000000000000000000000000000000000000000000000000000
100 3 6631854037.0000000000000000000000000000000000000000000000000000
120 3 7822682802.0000000000000000000000000000000000000000000000000000
140 3 9012092058.0000000000000000000000000000000000000000000000000000
160 3 10201231603.0000000000000000000000000000000000000000000000000000
180 3 11391356298.0000000000000000000000000000000000000000000000000000
200 3 12576680391.0000000000000000000000000000000000000000000000000000
0 30 59815355.0000000000000000000000000000000000000000000000000000
1 30 119120244.0000000000000000000000000000000000000000000000000000
20 30 1241066633.0000000000000000000000000000000000000000000000000000
40 30 2695058043.0000000000000000000000000000000000000000000000000000
60 30 3932400243.0000000000000000000000000000000000000000000000000000
80 30 5152446888.0000000000000000000000000000000000000000000000000000
100 30 6354618602.0000000000000000000000000000000000000000000000000000
120 30 7558455721.0000000000000000000000000000000000000000000000000000
140 30 8757274209.0000000000000000000000000000000000000000000000000000
160 30 9941076029.0000000000000000000000000000000000000000000000000000
180 30 11134996169.0000000000000000000000000000000000000000000000000000
200 30 12326469369.0000000000000000000000000000000000000000000000000000
0 31 59850213.0000000000000000000000000000000000000000000000000000
1 31 119142043.0000000000000000000000000000000000000000000000000000
20 31 1241085513.0000000000000000000000000000000000000000000000000000
40 31 2667903997.0000000000000000000000000000000000000000000000000000
60 31 3912145143.0000000000000000000000000000000000000000000000000000
80 31 5131005202.0000000000000000000000000000000000000000000000000000
100 31 6338702229.0000000000000000000000000000000000000000000000000000
120 31 7539700098.0000000000000000000000000000000000000000000000000000
140 31 8738057529.0000000000000000000000000000000000000000000000000000
160 31 9929132558.0000000000000000000000000000000000000000000000000000
180 31 11121719900.0000000000000000000000000000000000000000000000000000
200 31 12297981412.0000000000000000000000000000000000000000000000000000
0 32 59870666.0000000000000000000000000000000000000000000000000000
1 32 119176616.0000000000000000000000000000000000000000000000000000
20 32 1241114928.0000000000000000000000000000000000000000000000000000
40 32 2644070514.0000000000000000000000000000000000000000000000000000
60 32 3892166399.0000000000000000000000000000000000000000000000000000
80 32 5113637474.0000000000000000000000000000000000000000000000000000
100 32 6320336289.0000000000000000000000000000000000000000000000000000
120 32 7524303438.0000000000000000000000000000000000000000000000000000
140 32 8726272257.0000000000000000000000000000000000000000000000000000
160 32 9914470235.0000000000000000000000000000000000000000000000000000
180 32 11105606217.0000000000000000000000000000000000000000000000000000
200 32 12277606306.0000000000000000000000000000000000000000000000000000
0 33 59725276.0000000000000000000000000000000000000000000000000000
1 33 118899339.0000000000000000000000000000000000000000000000000000
20 33 1240826381.0000000000000000000000000000000000000000000000000000
40 33 2614602597.0000000000000000000000000000000000000000000000000000
60 33 3870553313.0000000000000000000000000000000000000000000000000000
80 33 5093982907.0000000000000000000000000000000000000000000000000000
100 33 6304166517.0000000000000000000000000000000000000000000000000000
120 33 7504861680.0000000000000000000000000000000000000000000000000000
140 33 8709172470.0000000000000000000000000000000000000000000000000000
160 33 9900754722.0000000000000000000000000000000000000000000000000000
180 33 11092502013.0000000000000000000000000000000000000000000000000000
200 33 12270108527.0000000000000000000000000000000000000000000000000000
0 34 59990999.0000000000000000000000000000000000000000000000000000
1 34 119339652.0000000000000000000000000000000000000000000000000000
20 34 1241260725.0000000000000000000000000000000000000000000000000000
40 34 2584146162.0000000000000000000000000000000000000000000000000000
60 34 3850553682.0000000000000000000000000000000000000000000000000000
80 34 5075425823.0000000000000000000000000000000000000000000000000000
100 34 6286237189.0000000000000000000000000000000000000000000000000000
120 34 7487621257.0000000000000000000000000000000000000000000000000000
140 34 8692111922.0000000000000000000000000000000000000000000000000000
160 34 9882721581.0000000000000000000000000000000000000000000000000000
180 34 11078946037.0000000000000000000000000000000000000000000000000000
200 34 12258853749.0000000000000000000000000000000000000000000000000000
0 35 60090070.0000000000000000000000000000000000000000000000000000
1 35 119419384.0000000000000000000000000000000000000000000000000000
20 35 1241338751.0000000000000000000000000000000000000000000000000000
40 35 2556581237.0000000000000000000000000000000000000000000000000000
60 35 3827872044.0000000000000000000000000000000000000000000000000000
80 35 5057982834.0000000000000000000000000000000000000000000000000000
100 35 6267860775.0000000000000000000000000000000000000000000000000000
120 35 7472348141.0000000000000000000000000000000000000000000000000000
140 35 8675835025.0000000000000000000000000000000000000000000000000000
160 35 9870496711.0000000000000000000000000000000000000000000000000000
180 35 11067173044.0000000000000000000000000000000000000000000000000000
200 35 12250921578.0000000000000000000000000000000000000000000000000000
0 36 59986560.0000000000000000000000000000000000000000000000000000
1 36 119353360.0000000000000000000000000000000000000000000000000000
20 36 1241264587.0000000000000000000000000000000000000000000000000000
40 36 2526997314.0000000000000000000000000000000000000000000000000000
60 36 3807366784.0000000000000000000000000000000000000000000000000000
80 36 5036648424.0000000000000000000000000000000000000000000000000000
100 36 6251563062.0000000000000000000000000000000000000000000000000000
120 36 7454880041.0000000000000000000000000000000000000000000000000000
140 36 8661609471.0000000000000000000000000000000000000000000000000000
160 36 9859565145.0000000000000000000000000000000000000000000000000000
180 36 11050873629.0000000000000000000000000000000000000000000000000000
200 36 12237424525.0000000000000000000000000000000000000000000000000000
0 37 59806711.0000000000000000000000000000000000000000000000000000
1 37 118906712.0000000000000000000000000000000000000000000000000000
20 37 1241098470.0000000000000000000000000000000000000000000000000000
40 37 2497624804.0000000000000000000000000000000000000000000000000000
60 37 3788941908.0000000000000000000000000000000000000000000000000000
80 37 5016431461.0000000000000000000000000000000000000000000000000000
100 37 6233091915.0000000000000000000000000000000000000000000000000000
120 37 7439082645.0000000000000000000000000000000000000000000000000000
140 37 8641583521.0000000000000000000000000000000000000000000000000000
160 37 9842338808.0000000000000000000000000000000000000000000000000000
180 37 11032884034.0000000000000000000000000000000000000000000000000000
200 37 12228182331.0000000000000000000000000000000000000000000000000000
0 38 59832957.0000000000000000000000000000000000000000000000000000
1 38 118923082.0000000000000000000000000000000000000000000000000000
20 38 1240897594.0000000000000000000000000000000000000000000000000000
40 38 2462270810.0000000000000000000000000000000000000000000000000000
60 38 3764898359.0000000000000000000000000000000000000000000000000000
80 38 5000233018.0000000000000000000000000000000000000000000000000000
100 38 6215701947.0000000000000000000000000000000000000000000000000000
120 38 7421385436.0000000000000000000000000000000000000000000000000000
140 38 8626967056.0000000000000000000000000000000000000000000000000000
160 38 9827773552.0000000000000000000000000000000000000000000000000000
180 38 11021775304.0000000000000000000000000000000000000000000000000000
200 38 12215234869.0000000000000000000000000000000000000000000000000000
0 39 59822781.0000000000000000000000000000000000000000000000000000
1 39 118924549.0000000000000000000000000000000000000000000000000000
20 39 1240263790.0000000000000000000000000000000000000000000000000000
40 39 2424145373.0000000000000000000000000000000000000000000000000000
60 39 3740877221.0000000000000000000000000000000000000000000000000000
80 39 4977823451.0000000000000000000000000000000000000000000000000000
100 39 6195876672.0000000000000000000000000000000000000000000000000000
120 39 7403961466.0000000000000000000000000000000000000000000000000000
140 39 8611954124.0000000000000000000000000000000000000000000000000000
160 39 9814756843.0000000000000000000000000000000000000000000000000000
180 39 11005686405.0000000000000000000000000000000000000000000000000000
200 39 12203152994.0000000000000000000000000000000000000000000000000000
0 4 60576889.0000000000000000000000000000000000000000000000000000
1 4 820378381.0000000000000000000000000000000000000000000000000000
20 4 1875440371.0000000000000000000000000000000000000000000000000000
40 4 3065728297.0000000000000000000000000000000000000000000000000000
60 4 4255408162.0000000000000000000000000000000000000000000000000000
80 4 5444239474.0000000000000000000000000000000000000000000000000000
100 4 6632617152.0000000000000000000000000000000000000000000000000000
120 4 7823797560.0000000000000000000000000000000000000000000000000000
140 4 9013139943.0000000000000000000000000000000000000000000000000000
160 4 10202135515.0000000000000000000000000000000000000000000000000000
180 4 11391171242.0000000000000000000000000000000000000000000000000000
200 4 12577193289.0000000000000000000000000000000000000000000000000000
0 5 60882142.0000000000000000000000000000000000000000000000000000
1 5 820392909.0000000000000000000000000000000000000000000000000000
20 5 1875459764.0000000000000000000000000000000000000000000000000000
40 5 3065728791.0000000000000000000000000000000000000000000000000000
60 5 4255416260.0000000000000000000000000000000000000000000000000000
80 5 5444245003.0000000000000000000000000000000000000000000000000000
100 5 6632624944.0000000000000000000000000000000000000000000000000000
120 5 7823803443.0000000000000000000000000000000000000000000000000000
140 5 9013168795.0000000000000000000000000000000000000000000000000000
160 5 10202147876.0000000000000000000000000000000000000000000000000000
180 5 11391192223.0000000000000000000000000000000000000000000000000000
200 5 12577215757.0000000000000000000000000000000000000000000000000000
0 6 60892876.0000000000000000000000000000000000000000000000000000
1 6 820322304.0000000000000000000000000000000000000000000000000000
20 6 1875360914.0000000000000000000000000000000000000000000000000000
40 6 3065647662.0000000000000000000000000000000000000000000000000000
60 6 4255319348.0000000000000000000000000000000000000000000000000000
80 6 5444161150.0000000000000000000000000000000000000000000000000000
100 6 6632528647.0000000000000000000000000000000000000000000000000000
120 6 7823694545.0000000000000000000000000000000000000000000000000000
140 6 9013044266.0000000000000000000000000000000000000000000000000000
160 6 10202048807.0000000000000000000000000000000000000000000000000000
180 6 11391084279.0000000000000000000000000000000000000000000000000000
200 6 12577105069.0000000000000000000000000000000000000000000000000000
0 7 60892176.0000000000000000000000000000000000000000000000000000
1 7 120511651.0000000000000000000000000000000000000000000000000000
20 7 1875019586.0000000000000000000000000000000000000000000000000000
40 7 3065470229.0000000000000000000000000000000000000000000000000000
60 7 4255197980.0000000000000000000000000000000000000000000000000000
80 7 5443997081.0000000000000000000000000000000000000000000000000000
100 7 6632032223.0000000000000000000000000000000000000000000000000000
120 7 7823108499.0000000000000000000000000000000000000000000000000000
140 7 9012786181.0000000000000000000000000000000000000000000000000000
160 7 10201524984.0000000000000000000000000000000000000000000000000000
180 7 11390809153.0000000000000000000000000000000000000000000000000000
200 7 12577064796.0000000000000000000000000000000000000000000000000000
0 8 60590691.0000000000000000000000000000000000000000000000000000
1 8 120492418.0000000000000000000000000000000000000000000000000000
20 8 1874211576.0000000000000000000000000000000000000000000000000000
40 8 3064779399.0000000000000000000000000000000000000000000000000000
60 8 4255193379.0000000000000000000000000000000000000000000000000000
80 8 5442969510.0000000000000000000000000000000000000000000000000000
100 8 6631716738.0000000000000000000000000000000000000000000000000000
120 8 7822498343.0000000000000000000000000000000000000000000000000000
140 8 9011923899.0000000000000000000000000000000000000000000000000000
160 8 10200891725.0000000000000000000000000000000000000000000000000000
180 8 11390024481.0000000000000000000000000000000000000000000000000000
200 8 12576625667.0000000000000000000000000000000000000000000000000000
0 9 59816363.0000000000000000000000000000000000000000000000000000
1 9 123169188.0000000000000000000000000000000000000000000000000000
20 9 1874078930.0000000000000000000000000000000000000000000000000000
40 9 3064622418.0000000000000000000000000000000000000000000000000000
60 9 4252978203.0000000000000000000000000000000000000000000000000000
80 9 5441858640.0000000000000000000000000000000000000000000000000000
100 9 6630844168.0000000000000000000000000000000000000000000000000000
120 9 7822225643.0000000000000000000000000000000000000000000000000000
140 9 9010544278.0000000000000000000000000000000000000000000000000000
160 9 10200557631.0000000000000000000000000000000000000000000000000000
180 9 11389579846.0000000000000000000000000000000000000000000000000000
200 9 12575239652.0000000000000000000000000000000000000000000000000000


==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_BW_topi128-64-64_ns128_nb2_Vector_chunkheight1_implAVX_aligned.txt <==
Cores	GHOST_perf[GF/s]	read[GB/s]	write[GB/s]	bandwidth[GB/s]
1	3.672			4.8714390	0.8905036	5.7619425
2	7.106			9.5184506	1.6922397	11.2106904
3	10.45			14.5114465	2.4719795	16.9834260
4	13.82			19.8078296	3.2562899	23.0641195
5	16.9			24.9617659	3.9736792	28.9354451
6	19.75			29.8800514	4.6425252	34.5225766
7	21.06			32.5164731	4.9553907	37.4718638
8	22.13			33.1653236	5.0153394	37.9806630
9	22.74			34.4828033	5.2387941	39.7215974
10	22.83			35.5605250	5.3967872	40.9573123

==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_BW_topi128-64-64_ns128_nb32_Vector_chunkheight1_implAVX_aligned.txt <==
Cores	GHOST_perf[GF/s]	read[GB/s]	write[GB/s]	bandwidth[GB/s]
1	6.343			3.99713		1.5091666	5.5062966
2	12.31			7.9157139	2.8936723	10.8093861
3	18.31			11.71075	4.270396	15.9811461
4	23.94			15.3293696	5.5805996	20.9099692
5	29			18.5597364	6.7471982	25.3069346
6	34.13			21.8437743	7.9274219	29.7711962
7	37.51			24.0176446	8.702704	32.7203485
8	39.8			25.5474204	9.2318827	34.779303
9	41.71			26.8609223	9.6690802	36.5300024
10	43.17			27.9464281	10.0050756	37.9515037

==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-128-64_ns128_nb32_np500_Vector.txt <==
nodes	omp_num_threads	time[s]	Perf[GF/s]
10	1		151.2		265.4
10	2		165.1		243.1
10	5		154.9		259
10	10		394.2		101.8
8	1		186.8		214.8
8	2		180.4		222.5
8	5		199		201.7
8	10		432.6		92.77
6	1		247.5		162.1
6	2		207.8		193.1
6	5		181.3		221.4
6	10		447.8		89.61
4	1		297.7		134.8
4	2		258.8		155.1
4	5		239.6		167.5
4	10		521.3		76.98
2	1		448.8		89.41
2	2		416.6		96.32
2	5		395.3		101.5
2	10		672.5		59.68

==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb2_np500_Vector_1.txt <==
nodes	omp_num_threads	time[s]		Perf[GF/s]
2	1	281	71.41
4	1	166.4	120.6
6	1	124.2	161.5
8	1	101.5	197.6
10	1	89.1	225.2


==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb2_np500_Vector_10.txt <==
nodes	omp_num_threads	time[s]		Perf[GF/s]
2	10	375.8	53.4
4	10	223.1	89.96
6	10	131	153.1
8	10	130.7	153.5
10	10	98.15	204.4

==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb2_np500_Vector_2.txt <==
nodes	omp_num_threads	time[s]		Perf[GF/s]
2	2	296.1	67.78
4	2	168.4	119.2
6	2	119.7	167.6
8	2	105.5	190.3
10	2	89.77	223.5

==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb2_np500_Vector_5.txt <==
nodes	omp_num_threads	time[s]		Perf[GF/s]
2	5	352.6	56.9
4	5	201.3	99.67
6	5	123.3	162.7
8	5	129.8	154.6
10	5	86.48	232

==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb32_np500_Vector_1.txt <==
nodes	omp_num_threads	time[s]	Perf[GF/s]
10	1	60.33	332.6
8	1	73.91	271.5
6	1	95.7	209.7
4	1	114.8	174.8
2	1	175.7	114.2


==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb32_np500_Vector_10.txt <==
nodes	omp_num_threads	time[s]	Perf[GF/s]
2	10	177.5	113.1
4	10	100.7	199.3
6	10	72.69	276.1
8	10	62.11	323.1
10	10	55.27	363


==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb32_np500_Vector_2.txt <==
nodes	omp_num_threads	time[s]	Perf[GF/s]
2	2	186.5	107.6
4	2	111.7	179.7
6	2	84.15	238.4
8	2	72.84	275.5
10	2	58.57	342.6


==> figures/Fig9_ChebFD_Emmy_SuperMUC_/Emmy_NUM_OMP_THREADS_topi128-64-64_ns128_nb32_np500_Vector_5.txt <==
nodes	omp_num_threads	time[s]	Perf[GF/s]
2	5	182.1	110.2
4	5	103.9	193.2
6	5	77.63	258.5
8	5	64.98	308.8
10	5	57.66	348

